A phase-field model for fractures in incompressible solids

Within this work, we develop a phase-field description for simulating fractures in incompressible materials. Standard formulations are subject to volume-locking when the solid is (nearly) incompressible. We propose an approach that builds on a mixed form of the displacement equation with two unknowns: a displacement field and a hydro-static pressure variable. Corresponding function spaces have to be chosen properly. On the discrete level, stable Taylor-Hood elements are employed for the displacement-pressure system. Two additional variables describe the phase-field solution and the crack irreversibility constraint. Therefore, the final system contains four variables: displacements, pressure, phase-field, and a Lagrange multiplier. The resulting discrete system is nonlinear and solved monolithically with a Newton-type method. Our proposed model is demonstrated by means of several numerical studies based on two numerical tests. First, different finite element choices are compared in order to investigate the influence of higher-order elements in the proposed settings. Further, numerical results including spatial mesh refinement studies and variations in Poisson's ratio approaching the incompressible limit, are presented.

==> 018_load_displacement_l_shaped.csv <==
Loading,018_1global,018_2global,018_3global,018_4global,018_5global
0,0,0,0,0,0
0.001,0.000244985,-2.9272E-05,-1.17696E-05,-1.85925E-06,-1.33584E-07
0.002,0.000970806,3.83072E-05,-1.43983E-05,-4.4353E-06,-8.92526E-07
0.003,0.00145542,5.7694E-05,-2.14736E-05,-6.58928E-06,-1.3065E-06
0.004,0.00193028,7.66028E-05,-2.86722E-05,-8.80573E-06,-1.75216E-06
0.005,0.00239487,9.23935E-05,-3.59867E-05,-1.10439E-05,-2.20799E-06
0.006,0.00284611,0.000105111,-4.44797E-05,-1.34474E-05,-2.69016E-06
0.007,0.00328091,0.000114415,-5.44915E-05,-1.69225E-05,-3.75858E-06
0.008,0.00369621,0.000119667,-6.57855E-05,-2.09642E-05,-5.12647E-06
0.009,0.00408891,0.000120228,-7.85638E-05,-2.56931E-05,-6.84589E-06
0.01,0.00445596,0.000115459,-9.30287E-05,-3.12026E-05,-8.96475E-06
0.011,0.00479426,0.000104723,-0.000109382,-3.75865E-05,-1.1531E-05
0.012,0.00510077,8.73828E-05,-0.000127826,-4.49382E-05,-1.45924E-05
0.013,0.0053724,6.28011E-05,-0.000148562,-5.33513E-05,-1.8197E-05
0.014,0.00560609,3.03426E-05,-0.000171791,-6.29192E-05,-2.23926E-05
0.015,0.00579879,-1.06276E-05,-0.000197716,-7.37355E-05,-2.72272E-05
0.016,0.00594743,-6.07436E-05,-0.000226537,-8.58934E-05,-3.27484E-05
0.017,0.00604897,-0.000120639,-0.000258455,-9.94864E-05,-3.90042E-05
0.018,0.00610034,-0.000190945,-0.000293672,-0.000114608,-4.60425E-05
0.019,0.00609851,-0.000272293,-0.000332387,-0.000131351,-5.3911E-05
0.02,0.00604044,-0.000365313,-0.000374801,-0.000149808,-6.26575E-05
0.021,0.00592308,-0.000470634,-0.000421115,-0.000170074,-7.23297E-05
0.022,0.00574341,-0.000588882,-0.000471528,-0.00019224,-8.29756E-05
0.023,0.0054984,-0.000720685,-0.000526239,-0.0002164,-9.46427E-05
0.024,0.00518503,-0.000866666,-0.000585448,-0.000242647,-0.000107379
0.025,0.00480029,-0.00102745,-0.000649353,-0.000271074,-0.000121232
0.026,0.00434116,-0.00120365,-0.000718154,-0.000301772,-0.000136249
0.027,0.00380465,-0.0013959,-0.000792048,-0.000334836,-0.000152478
0.028,0.00318776,-0.00160481,-0.000871234,-0.000370357,-0.000169967
0.029,0.0024875,-0.001831,-0.000955908,-0.000408428,-0.000188764
0.03,0.0017009,-0.00207508,-0.00104627,-0.000449141,-0.000208915
0.031,0.000824972,-0.00233767,-0.00114251,-0.000492589,-0.000230468
0.032,-0.000143243,-0.00261937,-0.00124483,-0.000538864,-0.000253472
0.033,-0.0012067,-0.00292079,-0.00135343,-0.000588057,-0.000277973
0.034,-0.00236836,-0.00324255,-0.0014685,-0.000640261,-0.000304018
0.035,-0.00363115,-0.00358524,-0.00159023,-0.000695567,-0.000331656
0.036,-0.00499801,-0.00394947,-0.00171882,-0.000754068,-0.000360934
0.037,-0.00647186,-0.00433584,-0.00185447,-0.000815854,-0.000391899
0.038,-0.00805561,-0.00474494,-0.00199736,-0.000881018,-0.000424598
0.039,-0.00975217,-0.00517737,-0.00214769,-0.000949649,-0.000459079
0.04,-0.0115644,-0.00563372,-0.00230566,-0.00102184,-0.000495389
0.041,-0.0134953,-0.00611459,-0.00247145,-0.00109768,-0.000533575
0.042,-0.0155476,-0.00662055,-0.00264525,-0.00117727,-0.000573685
0.043,-0.0177242,-0.0071522,-0.00282726,-0.00126068,-0.000615765
0.044,-0.020028,-0.00771011,-0.00301767,-0.00134802,-0.000659863
0.045,-0.0224618,-0.00829486,-0.00321666,-0.00143938,-0.000706025
0.046,-0.0250284,-0.00890704,-0.00342443,-0.00153483,-0.000754299
0.047,-0.0277306,-0.00954721,-0.00364117,-0.00163448,-0.000804732
0.048,-0.0305714,-0.0102159,-0.00386705,-0.00173842,-0.00085737
0.049,-0.0335533,-0.0109138,-0.00410227,-0.00184672,-0.000912261
0.05,-0.0366793,-0.0116413,-0.00434702,-0.00195949,-0.000969452
0.051,-0.0399521,-0.0123992,-0.00460147,-0.00207682,-0.00102899
0.052,-0.0433744,-0.0131878,-0.00486582,-0.00219878,-0.00109092
0.053,-0.0469489,-0.0140077,-0.00514025,-0.00232548,-0.00115529
0.054,-0.0506785,-0.0148596,-0.00542494,-0.002457,-0.00122214
0.055,-0.0545657,-0.015744,-0.00572008,-0.00259342,-0.00129153
0.056,-0.0586134,-0.0166613,-0.00602584,-0.00273484,-0.0013635
0.057,-0.0628241,-0.0176122,-0.00634241,-0.00288135,-0.00143809
0.058,-0.0672005,-0.0185971,-0.00666997,-0.00303303,-0.00151536
0.059,-0.0717453,-0.0196167,-0.0070087,-0.00318997,-0.00159534
0.06,-0.0764611,-0.0206714,-0.00735877,-0.00335227,-0.00167809
0.061,-0.0813505,-0.0217617,-0.00772037,-0.00351999,-0.00176365
0.062,-0.0864162,-0.0228883,-0.00809366,-0.00369325,-0.00185207
0.063,-0.0916606,-0.0240515,-0.00847884,-0.00387211,-0.00194339
0.064,-0.0970864,-0.0252519,-0.00887606,-0.00405667,-0.00203767
0.065,-0.102696,-0.02649,-0.00928551,-0.00424702,-0.00213493
0.066,-0.108492,-0.0277663,-0.00970736,-0.00444323,-0.00223524
0.067,-0.114477,-0.0290813,-0.0101418,-0.00464541,-0.00233864
0.068,-0.120654,-0.0304356,-0.010589,-0.00485362,-0.00244517
0.069,-0.127024,-0.0318295,-0.011049,-0.00506796,-0.00255488
0.07,-0.133591,-0.0332636,-0.0115222,-0.00528852,-0.00266782
0.071,-0.140356,-0.0347383,-0.0120086,-0.00551538,-0.00278402
0.072,-0.147323,-0.0362541,-0.0125084,-0.00574862,-0.00290354
0.073,-0.154493,-0.0378116,-0.0130219,-0.00598833,-0.00302643
0.074,-0.161869,-0.0394111,-0.013549,-0.00623459,-0.00315272
0.075,-0.169454,-0.0410531,-0.0140901,-0.00648749,-0.00328246
0.076,-0.177249,-0.0427381,-0.0146453,-0.0067471,-0.0034157
0.077,-0.185257,-0.0444664,-0.0152147,-0.00701352,-0.00355249
0.078,-0.19348,-0.0462387,-0.0157985,-0.00728683,-0.00369286
0.079,-0.201921,-0.0480553,-0.0163968,-0.00756711,-0.00383686
0.08,-0.210581,-0.0499165,-0.0170099,-0.00785444,-0.00398455
0.081,-0.219464,-0.051823,-0.0176379,-0.00814891,-0.00413595
0.082,-0.22857,-0.053775,-0.0182809,-0.0084506,-0.00429113
0.083,-0.237902,-0.055773,-0.018939,-0.00875958,-0.00445011
0.084,-0.247464,-0.0578174,-0.0196126,-0.00907594,-0.00461296
0.085,-0.257255,-0.0599087,-0.0203016,-0.00939977,-0.0047797
0.086,-0.267279,-0.0620471,-0.0210062,-0.00973113,-0.0049504
0.087,-0.277538,-0.0642331,-0.0217267,-0.0100701,-0.00512508
0.088,-0.288033,-0.0664671,-0.0224631,-0.0104168,-0.0053038
0.089,-0.298768,-0.0687495,-0.0232156,-0.0107713,-0.00548659
0.09,-0.309743,-0.0710806,-0.0239843,-0.0111336,-0.00567351
0.091,-0.32096,-0.0734609,-0.0247694,-0.0115039,-0.0058646
0.092,-0.332422,-0.0758906,-0.0255711,-0.0118822,-0.0060599
0.093,-0.344131,-0.0783701,-0.0263894,-0.0122686,-0.00625946
0.094,-0.356088,-0.0808998,-0.0272245,-0.0126632,-0.00646331
0.095,-0.368295,-0.08348,-0.0280766,-0.013066,-0.0066715
0.096,-0.380754,-0.086111,-0.0289457,-0.0134772,-0.00688409
0.097,-0.393467,-0.0887932,-0.0298321,-0.0138967,-0.0071011
0.098,-0.406435,-0.0915269,-0.0307358,-0.0143248,-0.00732258
0.099,-0.419661,-0.0943125,-0.0316571,-0.0147614,-0.00754858
0.1,-0.433145,-0.0971501,-0.0325959,-0.0152067,-0.00777914
0.101,-0.446891,-0.10004,-0.0335525,-0.0156606,-0.00801431
0.102,-0.460898,-0.102983,-0.034527,-0.0161234,-0.00825411
0.103,-0.475169,-0.105979,-0.0355195,-0.016595,-0.00849861
0.104,-0.489706,-0.109028,-0.0365301,-0.0170755,-0.00874784
0.105,-0.504509,-0.11213,-0.037559,-0.0175651,-0.00900184
0.106,-0.519581,-0.115286,-0.0386063,-0.0180638,-0.00926066
0.107,-0.534923,-0.118497,-0.039672,-0.0185716,-0.00952433
0.108,-0.550536,-0.121762,-0.0407564,-0.0190886,-0.00979291
0.109,-0.566421,-0.125081,-0.0418595,-0.0196149,-0.0100664
0.11,-0.582581,-0.128455,-0.0429815,-0.0201506,-0.0103449
0.111,-0.599016,-0.131884,-0.0441225,-0.0206958,-0.0106285
0.112,-0.615727,-0.135368,-0.0452825,-0.0212505,-0.0109171
0.113,-0.632716,-0.138908,-0.0464617,-0.0218147,-0.0112108
0.114,-0.649985,-0.142503,-0.0476602,-0.0223887,-0.0115096
0.115,-0.667533,-0.146154,-0.0488782,-0.0229723,-0.0118137
0.116,-0.685363,-0.149861,-0.0501156,-0.0235657,-0.012123
0.117,-0.703475,-0.153624,-0.0513726,-0.024169,-0.0124376
0.118,-0.72187,-0.157443,-0.0526494,-0.0247823,-0.0127575
0.119,-0.740551,-0.161319,-0.0539459,-0.0254055,-0.0130827
0.12,-0.759516,-0.165252,-0.0552624,-0.0260388,-0.0134133
0.121,-0.778768,-0.169241,-0.0565989,-0.0266822,-0.0137494
0.122,-0.798307,-0.173287,-0.0579555,-0.0273358,-0.014091
0.123,-0.818134,-0.17739,-0.0593322,-0.0279997,-0.0144381
0.124,-0.83825,-0.181551,-0.0607293,-0.0286739,-0.0147907
0.125,-0.858655,-0.185768,-0.0621467,-0.0293586,-0.015149
0.126,-0.879351,-0.190043,-0.0635845,-0.0300536,-0.0155129
0.127,-0.900338,-0.194375,-0.0650429,-0.0307592,-0.0158824
0.128,-0.921616,-0.198764,-0.0665219,-0.0314754,-0.0162577
0.129,-0.943186,-0.203211,-0.0680216,-0.0322022,-0.0166388
0.13,-0.965049,-0.207716,-0.0695421,-0.0329397,-0.0170256
0.131,-0.987205,-0.212278,-0.0710834,-0.033688,-0.0174183
0.132,-1.00965,-0.216898,-0.0726456,-0.0344472,-0.0178169
0.133,-1.0324,-0.221575,-0.0742287,-0.0352172,-0.0182214
0.134,-1.05544,-0.22631,-0.075833,-0.0359981,-0.0186318
0.135,-1.07877,-0.231102,-0.0774583,-0.0367901,-0.0190483
0.136,-1.1024,-0.235953,-0.0791048,-0.0375931,-0.0194707
0.137,-1.12632,-0.24086,-0.0807725,-0.0384073,-0.0198993
0.138,-1.15053,-0.245826,-0.0824616,-0.0392326,-0.0203339
0.139,-1.17505,-0.250848,-0.0841719,-0.0400691,-0.0207747
0.14,-1.19985,-0.255929,-0.0859037,-0.040917,-0.0212217
0.141,-1.22496,-0.261066,-0.0876568,-0.0417762,-0.0216749
0.142,-1.25036,-0.266261,-0.0894315,-0.0426468,-0.0221344
0.143,-1.27605,-0.271513,-0.0912277,-0.0435288,-0.0226001
0.144,-1.30204,-0.276822,-0.0930455,-0.0444224,-0.0230722
0.145,-1.32832,-0.282188,-0.0948848,-0.0453275,-0.0235507
0.146,-1.35489,-0.287611,-0.0967459,-0.0462442,-0.0240355
0.147,-1.38176,-0.29309,-0.0986285,-0.0471726,-0.0245269
0.148,-1.40893,-0.298626,-0.100533,-0.0481126,-0.0250247
0.149,-1.43638,-0.304218,-0.102459,-0.0490644,-0.025529
0.15,-1.46413,-0.309866,-0.104407,-0.0500281,-0.0260398
0.151,-1.49217,-0.31557,-0.106376,-0.0510036,-0.0265573
0.152,-1.5205,-0.32133,-0.108368,-0.0519909,-0.0270814
0.153,-1.54912,-0.327146,-0.110381,-0.0529902,-0.0276121
0.154,-1.57803,-0.333016,-0.112416,-0.0540015,-0.0281496
0.155,-1.60723,-0.338942,-0.114473,-0.0550249,-0.0286937
0.156,-1.63672,-0.344922,-0.116551,-0.0560603,-0.0292446
0.157,-1.66649,-0.350956,-0.118652,-0.0571078,-0.0298024
0.158,-1.69655,-0.357045,-0.120774,-0.0581674,-0.0303669
0.159,-1.7269,-0.363187,-0.122918,-0.0592393,-0.0309383
0.16,-1.75752,-0.369383,-0.125083,-0.0603234,-0.0315166
0.161,-1.78843,-0.375632,-0.127271,-0.0614198,-0.0321019
0.162,-1.81962,-0.381933,-0.12948,-0.0625284,-0.0326941
0.163,-1.85109,-0.388287,-0.131711,-0.0636494,-0.0332933
0.164,-1.88284,-0.394692,-0.133963,-0.0647828,-0.0338995
0.165,-1.91487,-0.401149,-0.136237,-0.0659286,-0.0345128
0.166,-1.94717,-0.407657,-0.138533,-0.0670868,-0.0351332
0.167,-1.97974,-0.414216,-0.14085,-0.0682575,-0.0357607
0.168,-2.01258,-0.420824,-0.143189,-0.0694407,-0.0363954
0.169,-2.0457,-0.427483,-0.145549,-0.0706364,-0.0370373
0.17,-2.07908,-0.43419,-0.147931,-0.0718447,-0.0376864
0.171,-2.11272,-0.440945,-0.150334,-0.0730655,-0.0383427
0.172,-2.14663,-0.447748,-0.152758,-0.0742989,-0.0390063
0.173,-2.1808,-0.454599,-0.155203,-0.075545,-0.0396772
0.174,-2.21523,-0.461496,-0.157669,-0.0768037,-0.0403555
0.175,-2.24992,-0.46844,-0.160156,-0.078075,-0.0410411
0.176,-2.28486,-0.475428,-0.162664,-0.0793591,-0.0417341
0.177,-2.32005,-0.482461,-0.165193,-0.0806558,-0.0424345
0.178,-2.35549,-0.489539,-0.167742,-0.0819652,-0.0431424
0.179,-2.39118,-0.496659,-0.170312,-0.0832873,-0.0438577
0.18,-2.42711,-0.503822,-0.172902,-0.0846222,-0.0445806
0.181,-2.46329,-0.511026,-0.175513,-0.0859698,-0.0453109
0.182,-2.4997,-0.518271,-0.178143,-0.08733,-0.0460489
0.183,-2.53634,-0.525556,-0.180794,-0.0887031,-0.0467944
0.184,-2.57322,-0.53288,-0.183464,-0.0900888,-0.0475475
0.185,-2.61032,-0.540242,-0.186154,-0.0914873,-0.0483082
0.186,-2.64765,-0.547641,-0.188863,-0.0928985,-0.0490766
0.187,-2.6852,-0.555077,-0.191591,-0.0943224,-0.0498526
0.188,-2.72297,-0.562546,-0.194338,-0.0957589,-0.0506364
0.189,-2.76095,-0.57005,-0.197104,-0.0972082,-0.0514278
0.19,-2.79915,-0.577587,-0.199888,-0.09867,-0.052227
0.191,-2.83755,-0.585155,-0.202691,-0.100145,-0.0530339
0.192,-2.87615,-0.592753,-0.205511,-0.101632,-0.0538486
0.193,-2.91495,-0.60038,-0.208349,-0.103131,-0.0546711
0.194,-2.95394,-0.608035,-0.211204,-0.104643,-0.0555014
0.195,-2.99312,-0.615717,-0.214076,-0.106168,-0.0563394
0.196,-3.03248,-0.623422,-0.216965,-0.107705,-0.0571853
0.197,-3.07202,-0.631152,-0.21987,-0.109254,-0.0580391
0.198,-3.11174,-0.638902,-0.22279,-0.110816,-0.0589007
0.199,-3.15163,-0.646673,-0.225726,-0.112389,-0.0597701
0.2,-3.19168,-0.654462,-0.228677,-0.113975,-0.0606474
0.201,-3.23189,-0.662267,-0.231642,-0.115573,-0.0615326
0.202,-3.27225,-0.670087,-0.23462,-0.117183,-0.0624256
0.203,-3.31275,-0.677919,-0.237612,-0.118804,-0.0633265
0.204,-3.3534,-0.685761,-0.240616,-0.120437,-0.0642352
0.205,-3.39418,-0.693611,-0.243632,-0.122082,-0.0651518
0.206,-3.43509,-0.701467,-0.246659,-0.123738,-0.0660762
0.207,-3.47613,-0.709326,-0.249696,-0.125405,-0.0670085
0.208,-3.51727,-0.717184,-0.252742,-0.127083,-0.0679486
0.209,-3.55852,-0.725041,-0.255796,-0.128771,-0.0688964
0.21,-3.59987,-0.732892,-0.258858,-0.13047,-0.069852
0.211,-3.64131,-0.740734,-0.261925,-0.132179,-0.0708153
0.212,-3.68283,-0.748565,-0.264997,-0.133897,-0.0717863
0.213,-3.72443,-0.756379,-0.268072,-0.135625,-0.0727648
0.214,-3.76609,-0.764174,-0.271149,-0.137361,-0.0737509
0.215,-3.8078,-0.771945,-0.274225,-0.139106,-0.0747445
0.216,-3.84956,-0.779688,-0.277298,-0.140859,-0.0757455
0.217,-3.89136,-0.787398,-0.280367,-0.142618,-0.0767537
0.218,-3.93318,-0.795069,-0.283429,-0.144383,-0.077769
0.219,-3.97502,-0.802697,-0.286481,-0.146154,-0.0787913
0.22,-4.01686,-0.810274,-0.289518,-0.147928,-0.0798204
0.221,-4.0587,-0.817795,-0.292538,-0.149706,-0.0808561
0.222,-4.1005,-0.825252,-0.295537,-0.151484,-0.081898
0.223,-4.14228,-0.832637,-0.298508,-0.153261,-0.0829459
0.224,-4.184,-0.839942,-0.301446,-0.155034,-0.0839992
0.225,-4.22566,-0.847156,-0.304343,-0.156799,-0.0850575
0.226,-4.26724,-0.854269,-0.30719,-0.158554,-0.0861201
0.227,-4.30872,-0.861272,-0.309976,-0.160293,-0.0871862
0.228,-4.35008,-0.868152,-0.312689,-0.162009,-0.0882547
0.229,-4.39131,-0.874898,-0.315316,-0.163695,-0.0893244
0.23,-4.43237,-0.881496,-0.317841,-0.165342,-0.0903935
0.231,-4.47326,-0.887931,-0.320246,-0.166937,-0.09146
0.232,-4.51394,-0.894186,-0.322513,-0.168467,-0.0925211
0.233,-4.5544,-0.900237,-0.324617,-0.169921,-0.0935732
0.234,-4.5946,-0.906059,-0.326533,-0.171284,-0.0946121
0.235,-4.63452,-0.911616,-0.328229,-0.172542,-0.0956323
0.236,-4.67412,-0.916872,-0.329671,-0.173686,-0.096628
0.237,-4.71337,-0.921789,-0.330819,-0.174712,-0.0975938
0.238,-4.75222,-0.926328,-0.33163,-0.175625,-0.0985266
0.239,-4.79065,-0.930438,-0.332064,-0.176442,-0.0994266
0.24,-4.82859,-0.934069,-0.332099,-0.177176,-0.100298
0.241,-4.86601,-0.937157,-0.331741,-0.177834,-0.101144
0.242,-4.90283,-0.939635,-0.33104,-0.178427,-0.101969
0.243,-4.93901,-0.941419,-0.330077,-0.178963,-0.102775
0.244,-4.97445,-0.942418,-0.328926,-0.179447,-0.103565
0.245,-5.0091,-0.942523,-0.327639,-0.179875,-0.104337
0.246,-5.04285,-0.941618,-0.326238,-0.180241,-0.10509
0.247,-5.0756,-0.939571,-0.324735,-0.180546,-0.105825
0.248,-5.10723,-0.936243,-0.323135,-0.180796,-0.10654
0.249,-5.1376,-0.931488,-0.32145,-0.180998,-0.107232
0.25,-5.16659,-0.925162,-0.319703,-0.181149,-0.107903
0.251,-5.19401,-0.917139,-0.317923,-0.181238,-0.108554
0.252,-5.21971,-0.907333,-0.316125,-0.181262,-0.109182
0.253,-5.24347,-0.895752,-0.314307,-0.181235,-0.109788
0.254,-5.26508,-0.882662,-0.312464,-0.181168,-0.110371
0.255,-5.28424,-0.868786,-0.310589,-0.181056,-0.11093
0.256,-5.30065,-0.855025,-0.308674,-0.180893,-0.111462
0.257,-5.31391,-0.841823,-0.306714,-0.180668,-0.11197
0.258,-5.32362,-0.829227,-0.3047,-0.180385,-0.112454
0.259,-5.32927,-0.817229,-0.302626,-0.180064,-0.112911
0.26,-5.33022,-0.805848,-0.300484,-0.17971,-0.113343
0.261,-5.32571,-0.795035,-0.298277,-0.179318,-0.113751
0.262,-5.31487,-0.78474,-0.29604,-0.178883,-0.114134
0.263,-5.29666,-0.774964,-0.293801,-0.178397,-0.114491
0.264,-5.26992,-0.76573,-0.291563,-0.177856,-0.114825
0.265,-5.23317,-0.757025,-0.28932,-0.177271,-0.115131
0.266,-5.185,-0.748788,-0.287073,-0.176658,-0.115409
0.267,-5.1238,-0.74094,-0.284815,-0.17602,-0.115663
0.268,-5.04872,-0.733396,-0.282549,-0.175355,-0.115894
0.269,-4.96051,-0.726082,-0.280278,-0.174657,-0.116095
0.27,-4.86231,-0.718966,-0.277998,-0.173915,-0.116271
0.271,-4.75975,-0.712044,-0.275704,-0.173124,-0.116423
0.272,-4.6583,-0.705315,-0.273394,-0.172287,-0.116548
0.273,-4.56131,-0.698783,-0.271071,-0.171425,-0.116647
0.274,-4.4698,-0.692436,-0.268733,-0.170546,-0.116723
0.275,-4.38366,-0.68625,-0.266381,-0.169651,-0.116776
0.276,-4.30226,-0.680198,-0.26401,-0.168733,-0.116801
0.277,-4.2267,-0.674257,-0.261617,-0.167789,-0.116802
0.278,-4.15794,-0.668407,-0.259197,-0.166811,-0.116784
0.279,-4.09636,-0.662645,-0.25675,-0.165797,-0.116742
0.28,-4.04182,-0.656962,-0.254281,-0.164744,-0.116672
0.281,-3.99383,-0.651351,-0.251795,-0.16365,-0.116581
0.282,-3.95179,-0.645816,-0.249292,-0.162537,-0.116472
0.283,-3.91496,-0.640363,-0.246768,-0.161419,-0.116338
0.284,-3.88272,-0.634999,-0.244215,-0.160297,-0.116175
0.285,-3.85427,-0.629722,-0.241624,-0.159169,-0.115991
0.286,-3.82892,-0.624521,-0.238997,-0.158033,-0.115792
0.287,-3.80606,-0.619384,-0.236355,-0.156886,-0.115572
0.288,-3.7852,-0.614297,-0.233719,-0.155719,-0.115324
0.289,-3.7659,-0.609252,-0.231103,-0.154529,-0.115056
0.29,-3.74784,-0.604239,-0.228511,-0.153315,-0.114774
0.291,-3.73072,-0.599267,-0.225943,-0.152079,-0.114475
0.292,-3.71434,-0.594342,-0.223395,-0.150814,-0.114154
0.293,-3.69851,-0.589471,-0.220875,-0.149521,-0.113806
0.294,-3.68309,-0.584655,-0.218386,-0.148215,-0.113443
0.295,-3.66803,-0.579887,-0.215927,-0.146908,-0.113068
0.296,-3.65326,-0.575175,-0.21349,-0.145606,-0.112677
0.297,-3.63873,-0.570523,-0.211074,-0.144311,-0.112266
0.298,-3.62438,-0.56593,-0.208684,-0.143022,-0.111831
0.299,-3.61015,-0.56139,-0.206326,-0.141739,-0.111383
0.3,-3.59601,-0.556895,-0.203998,-0.140463,-0.110927
0.299,-3.55815,-0.548767,-0.200358,-0.138265,-0.109725
0.298,-3.53016,-0.542519,-0.197181,-0.136204,-0.108467
0.297,-3.51148,-0.537691,-0.194429,-0.134314,-0.107261
0.296,-3.49851,-0.533967,-0.192039,-0.13257,-0.106104
0.295,-3.48676,-0.531145,-0.189971,-0.130953,-0.105002
0.294,-3.47503,-0.529009,-0.18819,-0.129453,-0.103951
0.293,-3.4633,-0.527177,-0.186663,-0.128063,-0.102944
0.292,-3.45158,-0.525371,-0.18536,-0.126778,-0.101976
0.291,-3.43985,-0.523566,-0.18426,-0.125592,-0.101043
0.29,-3.42813,-0.521762,-0.183338,-0.124498,-0.100143
0.289,-3.41641,-0.519959,-0.182562,-0.123492,-0.0992733
0.288,-3.40469,-0.518156,-0.181881,-0.122567,-0.0984371
0.287,-3.39298,-0.516354,-0.181224,-0.121718,-0.0976378
0.286,-3.38126,-0.514552,-0.180568,-0.120942,-0.0968753
0.285,-3.36955,-0.51275,-0.179912,-0.120233,-0.0961482
0.284,-3.35784,-0.51095,-0.179257,-0.119588,-0.0954546
0.283,-3.34613,-0.509149,-0.178602,-0.119,-0.0947924
0.282,-3.33442,-0.507349,-0.177947,-0.118464,-0.0941591
0.281,-3.32272,-0.50555,-0.177292,-0.11797,-0.0935528
0.28,-3.31101,-0.503751,-0.176638,-0.117506,-0.0929718
0.279,-3.29931,-0.501952,-0.175984,-0.117057,-0.0924147
0.278,-3.28761,-0.500154,-0.175331,-0.116613,-0.0918803
0.277,-3.27592,-0.498356,-0.174677,-0.116168,-0.0913675
0.276,-3.26422,-0.496559,-0.174024,-0.115725,-0.0908748
0.275,-3.25253,-0.494763,-0.173371,-0.115281,-0.0904004
0.274,-3.24083,-0.492966,-0.172719,-0.114838,-0.089943
0.273,-3.22914,-0.491171,-0.172066,-0.114395,-0.089501
0.272,-3.21746,-0.489375,-0.171414,-0.113952,-0.0890733
0.271,-3.20577,-0.487581,-0.170763,-0.113509,-0.088659
0.27,-3.19409,-0.485786,-0.170111,-0.113067,-0.088258
0.269,-3.1824,-0.483992,-0.16946,-0.112625,-0.08787
0.268,-3.17072,-0.482199,-0.168809,-0.112183,-0.0874945
0.267,-3.15905,-0.480406,-0.168159,-0.111742,-0.0871301
0.266,-3.14737,-0.478613,-0.167508,-0.1113,-0.0867744
0.265,-3.1357,-0.476821,-0.166858,-0.11086,-0.0864238
0.264,-3.12403,-0.475029,-0.166208,-0.110419,-0.0860745
0.263,-3.11236,-0.473238,-0.165559,-0.109978,-0.0857256
0.262,-3.10069,-0.471447,-0.164909,-0.109538,-0.0853769
0.261,-3.08903,-0.469657,-0.16426,-0.109098,-0.0850285
0.26,-3.07736,-0.467867,-0.163612,-0.108659,-0.0846803
0.259,-3.0657,-0.466077,-0.162963,-0.108219,-0.0843324
0.258,-3.05404,-0.464288,-0.162315,-0.10778,-0.0839847
0.257,-3.04239,-0.462499,-0.161667,-0.107341,-0.0836373
0.256,-3.03074,-0.460711,-0.16102,-0.106902,-0.0832902
0.255,-3.01908,-0.458923,-0.160372,-0.106464,-0.0829433
0.254,-3.00744,-0.457136,-0.159725,-0.106026,-0.0825967
0.253,-2.99579,-0.455349,-0.159078,-0.105588,-0.0822503
0.252,-2.98415,-0.453562,-0.158432,-0.10515,-0.0819042
0.251,-2.9725,-0.451776,-0.157786,-0.104713,-0.0815583
0.25,-2.96086,-0.44999,-0.15714,-0.104276,-0.0812127
0.249,-2.94923,-0.448205,-0.156494,-0.103839,-0.0808673
0.248,-2.93759,-0.446419,-0.155849,-0.103402,-0.0805222
0.247,-2.92596,-0.444635,-0.155204,-0.102966,-0.0801773
0.246,-2.91433,-0.44285,-0.154559,-0.10253,-0.0798327
0.245,-2.90271,-0.441066,-0.153914,-0.102094,-0.0794883
0.244,-2.89108,-0.439282,-0.15327,-0.101658,-0.0791441
0.243,-2.87946,-0.437499,-0.152626,-0.101222,-0.0788002
0.242,-2.86785,-0.435716,-0.151982,-0.100787,-0.0784566
0.241,-2.85623,-0.433933,-0.151339,-0.100352,-0.0781131
0.24,-2.84462,-0.432151,-0.150696,-0.0999176,-0.0777699
0.239,-2.83301,-0.430369,-0.150054,-0.0994831,-0.077427
0.238,-2.8214,-0.428587,-0.149411,-0.0990488,-0.0770843
0.237,-2.80979,-0.426806,-0.148769,-0.0986148,-0.0767418
0.236,-2.79819,-0.425025,-0.148128,-0.098181,-0.0763996
0.235,-2.78659,-0.423244,-0.147486,-0.0977474,-0.0760576
0.234,-2.775,-0.421464,-0.146846,-0.0973141,-0.0757158
0.233,-2.76341,-0.419684,-0.146205,-0.096881,-0.0753743
0.232,-2.75182,-0.417905,-0.145565,-0.0964481,-0.075033
0.231,-2.74023,-0.416125,-0.144925,-0.0960155,-0.0746919
0.23,-2.72865,-0.414346,-0.144286,-0.095583,-0.0743511
0.229,-2.71707,-0.412568,-0.143647,-0.0951509,-0.0740105
0.228,-2.70549,-0.41079,-0.143009,-0.0947189,-0.0736701
0.227,-2.69392,-0.409012,-0.142371,-0.0942872,-0.07333
0.226,-2.68235,-0.407234,-0.141733,-0.0938557,-0.07299
0.225,-2.67078,-0.405457,-0.141096,-0.0934244,-0.0726503
0.224,-2.65922,-0.40368,-0.14046,-0.0929933,-0.0723109
0.223,-2.64766,-0.401903,-0.139824,-0.0925625,-0.0719716
0.222,-2.6361,-0.400126,-0.139189,-0.0921319,-0.0716326
0.221,-2.62455,-0.39835,-0.138554,-0.0917015,-0.0712938
0.22,-2.613,-0.396575,-0.137919,-0.0912713,-0.0709552
0.219,-2.60146,-0.394799,-0.137286,-0.0908414,-0.0706168
0.218,-2.58992,-0.393024,-0.136653,-0.0904117,-0.0702787
0.217,-2.57838,-0.391249,-0.13602,-0.0899821,-0.0699407
0.216,-2.56685,-0.389475,-0.135388,-0.0895528,-0.069603
0.215,-2.55532,-0.387701,-0.134756,-0.0891238,-0.0692655
0.214,-2.5438,-0.385927,-0.134126,-0.0886949,-0.0689282
0.213,-2.53228,-0.384153,-0.133495,-0.0882662,-0.0685912
0.212,-2.52076,-0.38238,-0.132862,-0.0878378,-0.0682543
0.211,-2.50925,-0.380607,-0.132229,-0.0874096,-0.0679177
0.21,-2.49775,-0.378834,-0.131595,-0.0869816,-0.0675812
0.209,-2.48624,-0.377062,-0.130961,-0.0865537,-0.067245
0.208,-2.47475,-0.37529,-0.130328,-0.0861261,-0.066909
0.207,-2.46326,-0.373518,-0.129695,-0.0856988,-0.0665732
0.206,-2.45177,-0.371747,-0.129062,-0.0852716,-0.0662376
0.205,-2.44029,-0.369975,-0.12843,-0.0848446,-0.0659022
0.204,-2.42881,-0.368205,-0.127797,-0.0844178,-0.065567
0.203,-2.41734,-0.366434,-0.127165,-0.0839913,-0.065232
0.202,-2.40587,-0.364664,-0.126533,-0.0835649,-0.0648972
0.201,-2.39441,-0.362894,-0.125902,-0.0831388,-0.0645627
0.2,-2.38295,-0.361124,-0.12527,-0.0827128,-0.0642283
0.199,-2.3715,-0.359355,-0.124639,-0.0822871,-0.0638941
0.198,-2.36005,-0.357586,-0.124008,-0.0818615,-0.0635601
0.197,-2.34861,-0.355817,-0.123378,-0.0814362,-0.0632264
0.196,-2.33718,-0.354049,-0.122747,-0.081011,-0.0628928
0.195,-2.32575,-0.352281,-0.122117,-0.0805861,-0.0625594
0.194,-2.31433,-0.350513,-0.121487,-0.0801613,-0.0622262
0.193,-2.30291,-0.348746,-0.120857,-0.0797368,-0.0618932
0.192,-2.2915,-0.346979,-0.120228,-0.0793124,-0.0615604
0.191,-2.28009,-0.345212,-0.119598,-0.0788882,-0.0612278
0.19,-2.2687,-0.343446,-0.118969,-0.0784642,-0.0608954
0.189,-2.2573,-0.34168,-0.11834,-0.0780405,-0.0605632
0.188,-2.24592,-0.339914,-0.117712,-0.0776169,-0.0602311
0.187,-2.23454,-0.338148,-0.117084,-0.0771935,-0.0598993
0.186,-2.22317,-0.336383,-0.116456,-0.0767703,-0.0595676
0.185,-2.21181,-0.334619,-0.115828,-0.0763473,-0.0592361
0.184,-2.20045,-0.332854,-0.115201,-0.0759244,-0.0589049
0.183,-2.1891,-0.33109,-0.114573,-0.0755018,-0.0585738
0.182,-2.17776,-0.329327,-0.113946,-0.0750794,-0.0582428
0.181,-2.16642,-0.327563,-0.113319,-0.0746571,-0.0579121
0.18,-2.15509,-0.325801,-0.112693,-0.074235,-0.0575816
0.179,-2.14377,-0.324038,-0.112066,-0.0738131,-0.0572512
0.178,-2.13246,-0.322276,-0.11144,-0.0733914,-0.056921
0.177,-2.12116,-0.320514,-0.110814,-0.0729699,-0.056591
0.176,-2.10986,-0.318753,-0.110189,-0.0725486,-0.0562611
0.175,-2.09858,-0.316992,-0.109563,-0.0721275,-0.0559315
0.174,-2.0873,-0.315232,-0.108938,-0.0717065,-0.055602
0.173,-2.07603,-0.313472,-0.108313,-0.0712857,-0.0552727
0.172,-2.06477,-0.311712,-0.107688,-0.0708651,-0.0549436
0.171,-2.05351,-0.309953,-0.107063,-0.0704447,-0.0546146
0.17,-2.04227,-0.308194,-0.106439,-0.0700244,-0.0542858
0.169,-2.03103,-0.306436,-0.105814,-0.0696044,-0.0539572
0.168,-2.01981,-0.304678,-0.10519,-0.0691845,-0.0536288
0.167,-2.00859,-0.302921,-0.104565,-0.0687648,-0.0533005
0.166,-1.99738,-0.301164,-0.103941,-0.0683452,-0.0529724
0.165,-1.98618,-0.299407,-0.103318,-0.0679259,-0.0526445
0.164,-1.97499,-0.297652,-0.102694,-0.0675067,-0.0523167
0.163,-1.96381,-0.295896,-0.102071,-0.0670877,-0.0519891
0.162,-1.95264,-0.294141,-0.101448,-0.0666689,-0.0516616
0.161,-1.94147,-0.292387,-0.100825,-0.0662502,-0.0513344
0.16,-1.93032,-0.290633,-0.100202,-0.0658318,-0.0510072
0.159,-1.91917,-0.28888,-0.0995797,-0.0654135,-0.0506803
0.158,-1.90804,-0.287128,-0.0989575,-0.0649953,-0.0503535
0.157,-1.89691,-0.285376,-0.0983355,-0.0645774,-0.0500269
0.156,-1.88579,-0.283624,-0.0977138,-0.0641596,-0.0497004
0.155,-1.87468,-0.281873,-0.0970924,-0.063742,-0.0493741
0.154,-1.86358,-0.280122,-0.0964712,-0.0633245,-0.0490479
0.153,-1.85249,-0.278372,-0.0958502,-0.0629073,-0.0487219
0.152,-1.84141,-0.276623,-0.0952295,-0.0624902,-0.0483961
0.151,-1.83034,-0.274874,-0.094609,-0.0620733,-0.0480704
0.15,-1.81927,-0.273126,-0.0939889,-0.0616565,-0.0477448
0.149,-1.80822,-0.271378,-0.0933694,-0.0612399,-0.0474194
0.148,-1.79719,-0.269631,-0.0927502,-0.0608235,-0.0470942
0.147,-1.78618,-0.267885,-0.0921312,-0.0604073,-0.0467691
0.146,-1.7752,-0.26614,-0.0915125,-0.0599911,-0.0464442
0.145,-1.76424,-0.264395,-0.090894,-0.0595752,-0.0461194
0.144,-1.7533,-0.262651,-0.0902756,-0.0591594,-0.0457948
0.143,-1.74238,-0.260908,-0.0896574,-0.0587438,-0.0454703
0.142,-1.73148,-0.259165,-0.0890394,-0.0583283,-0.0451459
0.141,-1.72057,-0.257423,-0.0884215,-0.0579131,-0.0448217
0.14,-1.70971,-0.255682,-0.0878037,-0.0574979,-0.0444977
0.139,-1.69889,-0.253942,-0.0871862,-0.057083,-0.0441738
0.138,-1.68809,-0.252203,-0.0865688,-0.0566682,-0.04385
0.137,-1.6773,-0.250465,-0.0859515,-0.0562536,-0.0435264
0.136,-1.66652,-0.248727,-0.0853345,-0.0558392,-0.0432029
0.135,-1.65574,-0.246991,-0.0847176,-0.0554249,-0.0428795
0.134,-1.64496,-0.245255,-0.0841009,-0.0550108,-0.0425563
0.133,-1.63417,-0.24352,-0.0834843,-0.0545968,-0.0422332
0.132,-1.62339,-0.241787,-0.082868,-0.054183,-0.0419102
0.131,-1.61259,-0.240054,-0.0822518,-0.0537694,-0.0415874
0.13,-1.60179,-0.238323,-0.0816358,-0.053356,-0.0412647
0.129,-1.59097,-0.236592,-0.0810201,-0.0529427,-0.0409422
0.128,-1.58014,-0.234862,-0.0804045,-0.0525296,-0.0406198
0.127,-1.56929,-0.233134,-0.0797892,-0.0521167,-0.0402975
0.126,-1.55843,-0.231406,-0.079174,-0.0517039,-0.0399754
0.125,-1.54756,-0.229679,-0.0785591,-0.0512913,-0.0396533
0.124,-1.53666,-0.227954,-0.0779444,-0.0508789,-0.0393315
0.123,-1.52575,-0.226229,-0.07733,-0.0504667,-0.0390097
0.122,-1.51481,-0.224506,-0.0767158,-0.0500546,-0.0386881
0.121,-1.50386,-0.222784,-0.0761019,-0.0496427,-0.0383666
0.12,-1.49288,-0.221062,-0.0754882,-0.0492309,-0.0380453
0.119,-1.48187,-0.219342,-0.0748748,-0.0488194,-0.037724
0.118,-1.47085,-0.217624,-0.0742616,-0.048408,-0.037403
0.117,-1.45979,-0.215906,-0.0736488,-0.0479968,-0.037082
0.116,-1.44871,-0.214189,-0.0730363,-0.0475858,-0.0367611
0.115,-1.43761,-0.212473,-0.0724242,-0.0471749,-0.0364404
0.114,-1.42647,-0.210758,-0.0718124,-0.0467643,-0.0361198
0.113,-1.41531,-0.209045,-0.071201,-0.0463538,-0.0357994
0.112,-1.40412,-0.207332,-0.07059,-0.0459436,-0.035479
0.111,-1.3929,-0.20562,-0.0699794,-0.0455335,-0.0351588
0.11,-1.38165,-0.20391,-0.0693691,-0.0451236,-0.0348387
0.109,-1.37037,-0.2022,-0.0687593,-0.0447139,-0.0345187
0.108,-1.35906,-0.200491,-0.06815,-0.0443045,-0.0341989
0.107,-1.34772,-0.198784,-0.0675411,-0.0438952,-0.0338791
0.106,-1.33635,-0.197077,-0.0669328,-0.0434862,-0.0335595
0.105,-1.32495,-0.195371,-0.0663249,-0.0430773,-0.03324
0.104,-1.31352,-0.193667,-0.0657178,-0.0426687,-0.0329206
0.103,-1.30205,-0.191963,-0.0651116,-0.0422604,-0.0326014
0.102,-1.29056,-0.19026,-0.064506,-0.0418522,-0.0322822
0.101,-1.27904,-0.188558,-0.0639011,-0.0414443,-0.0319632
0.1,-1.26748,-0.186856,-0.0632968,-0.0410367,-0.0316443
0.099,-1.2559,-0.185156,-0.0626932,-0.0406293,-0.0313255
0.098,-1.24428,-0.183456,-0.0620903,-0.0402221,-0.0310069
0.097,-1.23264,-0.181757,-0.0614884,-0.0398153,-0.0306883
0.096,-1.22096,-0.180059,-0.0608874,-0.0394087,-0.0303699
0.095,-1.20926,-0.178361,-0.0602874,-0.0390024,-0.0300516
0.094,-1.19753,-0.176663,-0.0596887,-0.0385964,-0.0297334
0.093,-1.18576,-0.174966,-0.0590913,-0.0381908,-0.0294153
0.092,-1.17397,-0.173269,-0.0584953,-0.0377854,-0.0290974
0.091,-1.16214,-0.171573,-0.0579011,-0.0373804,-0.0287795
0.09,-1.15029,-0.169876,-0.0573088,-0.0369758,-0.0284618
0.089,-1.13841,-0.168179,-0.0567186,-0.0365717,-0.0281442
0.088,-1.1265,-0.166482,-0.0561308,-0.0361679,-0.0278267
0.087,-1.11456,-0.164783,-0.0555456,-0.0357646,-0.0275094
0.086,-1.10259,-0.163084,-0.0549632,-0.0353616,-0.0271922
0.085,-1.09059,-0.161384,-0.0543837,-0.0349591,-0.0268751
0.084,-1.07857,-0.159682,-0.0538069,-0.0345571,-0.0265581
0.083,-1.06652,-0.157979,-0.0532326,-0.0341557,-0.0262413
0.082,-1.05443,-0.156273,-0.0526606,-0.0337549,-0.0259246
0.081,-1.04233,-0.154565,-0.0520906,-0.0333546,-0.025608
0.08,-1.03019,-0.152854,-0.0515224,-0.0329548,-0.0252916
0.079,-1.01803,-0.15114,-0.0509557,-0.0325557,-0.0249753
0.078,-1.00584,-0.149423,-0.0503899,-0.0321571,-0.0246592
0.077,-0.993625,-0.147702,-0.0498248,-0.0317592,-0.0243433
0.076,-0.981383,-0.145977,-0.0492598,-0.0313621,-0.0240275
0.075,-0.969116,-0.144248,-0.0486944,-0.0309659,-0.0237119
0.074,-0.956823,-0.142514,-0.0481286,-0.0305704,-0.0233965
0.073,-0.944505,-0.140775,-0.0475612,-0.0301755,-0.0230812
0.072,-0.932162,-0.139031,-0.0469918,-0.0297812,-0.0227662
0.071,-0.919795,-0.137282,-0.04642,-0.0293874,-0.0224513
0.07,-0.907403,-0.135529,-0.0458454,-0.0289939,-0.0221366
0.069,-0.894987,-0.133769,-0.0452679,-0.0286006,-0.0218222
0.068,-0.882548,-0.132003,-0.0446872,-0.0282075,-0.0215079
0.067,-0.870087,-0.130231,-0.0441032,-0.0278145,-0.0211939
0.066,-0.857603,-0.128453,-0.0435159,-0.0274214,-0.0208801
0.065,-0.845095,-0.126669,-0.0429253,-0.0270282,-0.0205664
0.064,-0.832566,-0.124879,-0.0423313,-0.0266347,-0.0202528
0.063,-0.820015,-0.123083,-0.0417342,-0.026241,-0.0199395
0.062,-0.807442,-0.12128,-0.0411339,-0.0258468,-0.0196263
0.061,-0.794848,-0.119471,-0.0405306,-0.0254524,-0.0193134
0.06,-0.782233,-0.117656,-0.0399242,-0.0250574,-0.0190008
0.059,-0.769597,-0.115833,-0.0393149,-0.024662,-0.0186885
0.058,-0.756941,-0.114005,-0.0387028,-0.024266,-0.0183764
0.057,-0.744265,-0.11217,-0.0380881,-0.0238695,-0.0180644
0.056,-0.73157,-0.110329,-0.0374706,-0.0234723,-0.0177527
0.055,-0.718855,-0.108482,-0.0368506,-0.0230744,-0.0174412
0.054,-0.706122,-0.106628,-0.0362279,-0.0226758,-0.0171298
0.053,-0.69337,-0.104767,-0.0356027,-0.0222765,-0.0168186
0.052,-0.6806,-0.102901,-0.034975,-0.0218764,-0.0165074
0.051,-0.667812,-0.101027,-0.0343449,-0.0214756,-0.0161964
0.05,-0.655006,-0.0991481,-0.0337124,-0.021074,-0.0158856
0.049,-0.642183,-0.0972623,-0.0330774,-0.0206715,-0.0155747
0.048,-0.629344,-0.0953704,-0.0324402,-0.0202681,-0.0152638
0.047,-0.616488,-0.0934726,-0.0318007,-0.0198638,-0.0149529
0.046,-0.603616,-0.091569,-0.0311589,-0.0194586,-0.0146417
0.045,-0.590728,-0.0896598,-0.0305149,-0.0190526,-0.0143303
0.044,-0.577825,-0.087745,-0.0298688,-0.0186456,-0.0140187
0.043,-0.564907,-0.0858249,-0.0292204,-0.0182376,-0.0137068
0.042,-0.551974,-0.0838995,-0.02857,-0.0178286,-0.0133945
0.041,-0.539026,-0.0819689,-0.0279176,-0.0174187,-0.0130819
0.04,-0.526065,-0.0800334,-0.0272631,-0.0170078,-0.012769
0.039,-0.51309,-0.078093,-0.0266067,-0.0165959,-0.0124557
0.038,-0.500101,-0.0761479,-0.0259484,-0.0161831,-0.012142
0.037,-0.4871,-0.0741983,-0.0252882,-0.0157694,-0.0118279
0.036,-0.474086,-0.0722442,-0.0246263,-0.0153547,-0.0115134
0.035,-0.461059,-0.0702859,-0.0239626,-0.0149391,-0.0111986
0.034,-0.448021,-0.0683233,-0.0232972,-0.0145227,-0.0108834
0.033,-0.43497,-0.0663567,-0.0226301,-0.0141053,-0.0105678
0.032,-0.421909,-0.0643863,-0.0219614,-0.0136871,-0.0102518
0.031,-0.408837,-0.062412,-0.0212911,-0.0132681,-0.00993544
0.03,-0.395754,-0.0604341,-0.0206193,-0.0128482,-0.00961873
0.029,-0.38266,-0.0584527,-0.019946,-0.0124276,-0.00930167
0.028,-0.369557,-0.0564679,-0.0192712,-0.0120061,-0.00898427
0.027,-0.356444,-0.0544798,-0.0185951,-0.011584,-0.00866652
0.026,-0.343322,-0.0524886,-0.0179177,-0.0111611,-0.00834843
0.025,-0.330191,-0.0504943,-0.017239,-0.0107375,-0.00803003
0.024,-0.317051,-0.0484972,-0.0165591,-0.0103133,-0.00771131
0.023,-0.303904,-0.0464973,-0.015878,-0.00988843,-0.0073923
0.022,-0.290748,-0.0444947,-0.0151958,-0.00946294,-0.00707299
0.021,-0.277584,-0.0424896,-0.0145125,-0.00903686,-0.00675341
0.02,-0.264414,-0.0404821,-0.0138282,-0.00861022,-0.00643357
0.019,-0.251236,-0.0384722,-0.0131429,-0.00818304,-0.00611347
0.018,-0.238052,-0.0364602,-0.0124566,-0.00775536,-0.00579313
0.017,-0.224862,-0.0344461,-0.0117695,-0.00732719,-0.00547256
0.016,-0.211666,-0.03243,-0.0110815,-0.00689856,-0.00515177
0.015,-0.198464,-0.0304121,-0.0103928,-0.00646951,-0.00483078
0.014,-0.185257,-0.0283925,-0.00970333,-0.00604005,-0.0045096
0.013,-0.172046,-0.0263713,-0.00901317,-0.00561022,-0.00418825
0.012,-0.158829,-0.0243486,-0.00832237,-0.00518004,-0.00386672
0.011,-0.145609,-0.0223246,-0.00763098,-0.00474953,-0.00354505
0.01,-0.132384,-0.0202992,-0.00693904,-0.00431873,-0.00322323
0.009,-0.119156,-0.0182727,-0.0062466,-0.00388765,-0.00290128
0.008,-0.105925,-0.0162451,-0.00555371,-0.00345633,-0.00257922
0.007,-0.0926912,-0.0142166,-0.00486042,-0.00302479,-0.00225706
0.006,-0.0794546,-0.0121873,-0.00416677,-0.00259306,-0.0019348
0.005,-0.0662158,-0.0101573,-0.00347281,-0.00216116,-0.00161246
0.004,-0.052975,-0.0081266,-0.00277859,-0.00172911,-0.00129006
0.003,-0.0397328,-0.00609543,-0.00208415,-0.00129695,-0.000967595
0.002,-0.0264893,-0.00406387,-0.00138954,-0.000864689,-0.000645091
0.001,-0.0132449,-0.00203203,-0.000694809,-0.000432365,-0.000322555
0,-1.32451E-09,-2.02972E-10,-6.94832E-11,-4.32378E-11,-3.22561E-11
-0.001,-0.0302152,-0.00458573,-0.00147398,-0.000771822,-0.000462301
-0.002,-0.0604307,-0.00917164,-0.00294805,-0.00154369,-0.000924627
-0.003,-0.0906475,-0.0137583,-0.0044225,-0.00231576,-0.00138705
-0.004,-0.120867,-0.0183461,-0.00589761,-0.00308816,-0.00184965
-0.005,-0.151089,-0.0229358,-0.00737367,-0.00386105,-0.00231249
-0.006,-0.181315,-0.0275278,-0.00885095,-0.00463456,-0.00277565
-0.007,-0.211546,-0.0321226,-0.0103298,-0.00540885,-0.0032392
-0.008,-0.241784,-0.0367209,-0.0118103,-0.00618407,-0.00370322
-0.009,-0.272028,-0.0413231,-0.013293,-0.00696034,-0.00416778
-0.01,-0.30228,-0.0459297,-0.0147781,-0.00773783,-0.00463295
-0.011,-0.332541,-0.0505414,-0.0162657,-0.00851667,-0.00509881
-0.012,-0.362811,-0.0551585,-0.0177564,-0.00929702,-0.00556543
-0.013,-0.393093,-0.0597818,-0.0192502,-0.010079,-0.00603288
-0.014,-0.423386,-0.0644117,-0.0207475,-0.0108628,-0.00650124
-0.015,-0.453692,-0.0690487,-0.0222486,-0.0116485,-0.00697059
-0.016,-0.484011,-0.0736934,-0.0237538,-0.0124363,-0.00744098
-0.017,-0.514345,-0.0783464,-0.0252633,-0.0132263,-0.00791251
-0.018,-0.544694,-0.083008,-0.0267774,-0.0140187,-0.00838524
-0.019,-0.575059,-0.087679,-0.0282965,-0.0148137,-0.00885924
-0.02,-0.605442,-0.0923598,-0.0298208,-0.0156112,-0.00933459
-0.021,-0.635844,-0.097051,-0.0313505,-0.0164116,-0.00981137
-0.022,-0.666264,-0.101753,-0.032886,-0.017215,-0.0102896
-0.023,-0.696705,-0.106467,-0.0344276,-0.0180214,-0.0107695
-0.024,-0.727166,-0.111192,-0.0359755,-0.0188311,-0.011251
-0.025,-0.75765,-0.11593,-0.03753,-0.0196442,-0.0117342
-0.026,-0.788174,-0.120681,-0.0390914,-0.0204608,-0.0122192
-0.027,-0.818749,-0.125446,-0.04066,-0.0212811,-0.012706
-0.028,-0.849448,-0.130224,-0.042236,-0.0221052,-0.0131948
-0.029,-0.880198,-0.135018,-0.0438198,-0.0229333,-0.0136856
-0.03,-0.91104,-0.139826,-0.0454117,-0.0237655,-0.0141785
-0.031,-0.941954,-0.14465,-0.0470118,-0.024602,-0.0146736
-0.032,-0.972929,-0.149491,-0.0486206,-0.0254428,-0.0151708
-0.033,-1.00407,-0.154348,-0.0502382,-0.0262883,-0.0156704
-0.034,-1.03537,-0.159222,-0.051865,-0.0271384,-0.0161724
-0.035,-1.06689,-0.164114,-0.0535013,-0.0279933,-0.0166768
-0.036,-1.09854,-0.169024,-0.0551473,-0.0288533,-0.0171837
-0.037,-1.13035,-0.173953,-0.0568033,-0.0297183,-0.0176933
-0.038,-1.16236,-0.178902,-0.0584696,-0.0305887,-0.0182055
-0.039,-1.19457,-0.18387,-0.0601465,-0.0314644,-0.0187204
-0.04,-1.22692,-0.188862,-0.0618343,-0.0323457,-0.0192382
-0.041,-1.25945,-0.193996,-0.0635386,-0.0332328,-0.0197589
-0.042,-1.29219,-0.199279,-0.0652929,-0.0341257,-0.0202825
-0.043,-1.32519,-0.20472,-0.0671642,-0.0350275,-0.0208091
-0.044,-1.35843,-0.210507,-0.0692026,-0.0359679,-0.0213389
-0.045,-1.39195,-0.216594,-0.0714978,-0.0370139,-0.021872
-0.046,-1.42577,-0.222928,-0.074048,-0.0382326,-0.0224213
-0.047,-1.45983,-0.229522,-0.0769131,-0.0396632,-0.0230415
-0.048,-1.49422,-0.236517,-0.080044,-0.0413042,-0.0237742
-0.049,-1.52885,-0.243831,-0.0834776,-0.0431384,-0.0246186
-0.05,-1.56372,-0.251442,-0.0871725,-0.0451519,-0.0255686
-0.051,-1.59887,-0.259312,-0.0910992,-0.0473328,-0.0266196
-0.052,-1.63432,-0.267418,-0.0952894,-0.0496741,-0.0277674
-0.053,-1.67013,-0.275878,-0.0997137,-0.0521696,-0.0290089
-0.054,-1.70618,-0.284681,-0.104357,-0.0548135,-0.0303411
-0.055,-1.74249,-0.293812,-0.109222,-0.0576042,-0.031762
-0.056,-1.77907,-0.303221,-0.114325,-0.0605362,-0.0332694
-0.057,-1.81597,-0.312952,-0.119649,-0.0636088,-0.0348619
-0.058,-1.85322,-0.322951,-0.125192,-0.0668207,-0.0365383
-0.059,-1.89089,-0.333258,-0.130954,-0.0701699,-0.0382973
-0.06,-1.92886,-0.343845,-0.136943,-0.0736563,-0.0401383
-0.061,-1.96718,-0.354784,-0.143163,-0.0772798,-0.0420605
-0.062,-2.00588,-0.366094,-0.149615,-0.0810402,-0.0440636
-0.063,-2.0449,-0.377771,-0.156292,-0.0849389,-0.0461472
-0.064,-2.08426,-0.389775,-0.1632,-0.0889753,-0.0483113
-0.065,-2.12402,-0.402137,-0.170336,-0.0931508,-0.0505561
-0.066,-2.16432,-0.414852,-0.177716,-0.0974669,-0.0528818
-0.067,-2.20507,-0.427893,-0.185344,-0.101924,-0.0552888
-0.068,-2.24617,-0.441312,-0.193213,-0.106524,-0.0577774
-0.069,-2.28777,-0.455062,-0.201332,-0.111268,-0.0603479
-0.07,-2.32987,-0.469178,-0.209697,-0.116158,-0.0630008
-0.071,-2.37245,-0.483658,-0.218313,-0.121195,-0.0657366
-0.072,-2.41558,-0.49852,-0.227184,-0.126381,-0.0685556
-0.073,-2.45915,-0.513819,-0.236312,-0.131718,-0.0714585
-0.074,-2.50314,-0.529527,-0.245713,-0.137207,-0.0744456
-0.075,-2.54761,-0.545665,-0.255381,-0.142851,-0.0775178
-0.076,-2.59258,-0.562206,-0.265319,-0.14865,-0.0806758
-0.077,-2.63803,-0.579148,-0.275531,-0.154608,-0.0839203
-0.078,-2.68403,-0.596532,-0.286018,-0.160726,-0.0872522
-0.079,-2.73058,-0.614336,-0.296784,-0.167007,-0.0906724
-0.08,-2.77771,-0.632565,-0.307834,-0.17345,-0.0941819
-0.081,-2.82533,-0.651219,-0.319168,-0.18006,-0.0977814
-0.082,-2.87349,-0.670335,-0.330797,-0.186837,-0.101472
-0.083,-2.92223,-0.68989,-0.342723,-0.193785,-0.105255
-0.084,-2.9715,-0.70989,-0.354948,-0.200904,-0.109131
-0.085,-3.02143,-0.730337,-0.367478,-0.208198,-0.113102
-0.086,-3.07187,-0.751236,-0.380313,-0.215667,-0.117167
-0.087,-3.12284,-0.772623,-0.393457,-0.223314,-0.12133
-0.088,-3.17436,-0.794499,-0.406913,-0.231141,-0.125589
-0.089,-3.22658,-0.816885,-0.420684,-0.23915,-0.129948
-0.09,-3.2794,-0.839776,-0.434774,-0.247343,-0.134405
-0.091,-3.33278,-0.863185,-0.449188,-0.255722,-0.138964
-0.092,-3.38689,-0.887103,-0.463927,-0.264289,-0.143625
-0.093,-3.44178,-0.911549,-0.478997,-0.273046,-0.148388
-0.094,-3.4974,-0.936538,-0.494406,-0.281995,-0.153256
-0.095,-3.55363,-0.96204,-0.510152,-0.291138,-0.158228
-0.096,-3.61063,-0.988069,-0.52624,-0.300478,-0.163307
-0.097,-3.66838,-1.01462,-0.542677,-0.310016,-0.168493
-0.098,-3.72677,-1.04174,-0.559461,-0.319753,-0.173788
-0.099,-3.78579,-1.06939,-0.576597,-0.329693,-0.179192
-0.1,-3.84544,-1.0976,-0.594089,-0.339837,-0.184707
-0.101,-3.90576,-1.12635,-0.611939,-0.350187,-0.190333
-0.102,-3.96679,-1.15566,-0.63015,-0.360745,-0.196072
-0.103,-4.02872,-1.18556,-0.648728,-0.371514,-0.201925
-0.104,-4.09148,-1.21604,-0.667676,-0.382495,-0.207893
-0.105,-4.15494,-1.24711,-0.686996,-0.39369,-0.213977
-0.106,-4.21919,-1.27877,-0.706694,-0.405102,-0.220179
-0.107,-4.28423,-1.31109,-0.726775,-0.416731,-0.226498
-0.108,-4.35004,-1.344,-0.747242,-0.428581,-0.232937
-0.109,-4.41656,-1.37752,-0.768097,-0.440653,-0.239496
-0.11,-4.48416,-1.41166,-0.789344,-0.45295,-0.246177
-0.111,-4.55259,-1.44644,-0.810987,-0.465472,-0.252981
-0.112,-4.62198,-1.48184,-0.833027,-0.478223,-0.259908
-0.113,-4.69227,-1.51787,-0.855468,-0.491204,-0.26696
-0.114,-4.76334,-1.55453,-0.878317,-0.504417,-0.274137
-0.115,-4.83519,-1.59182,-0.901572,-0.517865,-0.281442
-0.116,-4.90784,-1.62977,-0.92524,-0.531548,-0.288874
-0.117,-4.98128,-1.66838,-0.949323,-0.545469,-0.296436
-0.118,-5.0556,-1.70766,-0.973828,-0.559631,-0.304128
-0.119,-5.13076,-1.74762,-0.998756,-0.574035,-0.311951
-0.12,-5.20674,-1.78825,-1.02411,-0.588683,-0.319906
-0.121,-5.28356,-1.82959,-1.04989,-0.603576,-0.327995
-0.122,-5.36127,-1.87163,-1.07612,-0.618718,-0.336218
-0.123,-5.43984,-1.91435,-1.10278,-0.63411,-0.344576
-0.124,-5.51935,-1.95777,-1.12988,-0.649753,-0.353071
-0.125,-5.59981,-2.0019,-1.15743,-0.665649,-0.361704
-0.126,-5.68134,-2.04674,-1.18543,-0.681801,-0.370476
-0.127,-5.76381,-2.0923,-1.21388,-0.698211,-0.379387
-0.128,-5.84743,-2.13856,-1.2428,-0.714881,-0.388439
-0.129,-5.93197,-2.18554,-1.27217,-0.731813,-0.397633
-0.13,-6.01746,-2.23325,-1.30201,-0.749009,-0.406969
-0.131,-6.10405,-2.28169,-1.33231,-0.76647,-0.41645
-0.132,-6.19157,-2.33088,-1.36309,-0.7842,-0.426076
-0.133,-6.28004,-2.38081,-1.39433,-0.802199,-0.435847
-0.134,-6.36945,-2.43149,-1.42604,-0.82047,-0.445766
-0.135,-6.45981,-2.48295,-1.45824,-0.839014,-0.455833
-0.136,-6.55113,-2.53518,-1.49092,-0.857834,-0.466049
-0.137,-6.64346,-2.58818,-1.52408,-0.876931,-0.476415
-0.138,-6.73679,-2.64195,-1.55774,-0.896308,-0.486932
-0.139,-6.83112,-2.69649,-1.59189,-0.915966,-0.497602
-0.14,-6.92643,-2.75182,-1.62654,-0.935908,-0.508425
-0.141,-7.02278,-2.80795,-1.6617,-0.956135,-0.519402
-0.142,-7.12021,-2.86488,-1.69737,-0.976649,-0.530534
-0.143,-7.21865,-2.92261,-1.73355,-0.997452,-0.541822
-0.144,-7.31814,-2.98118,-1.77024,-1.01855,-0.553268
-0.145,-7.41883,-3.04058,-1.80745,-1.03993,-0.564872
-0.146,-7.52058,-3.10083,-1.84518,-1.06162,-0.576636
-0.147,-7.62337,-3.16196,-1.88344,-1.0836,-0.58856
-0.148,-7.72721,-3.22396,-1.92222,-1.10587,-0.600645
-0.149,-7.83211,-3.28682,-1.96153,-1.12845,-0.612893
-0.15,-7.93808,-3.35052,-2.00137,-1.15134,-0.625304
-0.151,-8.04512,-3.41507,-2.04176,-1.17452,-0.63788
-0.152,-8.15323,-3.48049,-2.08268,-1.19802,-0.650621
-0.153,-8.2624,-3.54676,-2.12415,-1.22182,-0.663528
-0.154,-8.37264,-3.61389,-2.16617,-1.24593,-0.676604
-0.155,-8.48419,-3.6819,-2.20874,-1.27036,-0.689847
-0.156,-8.59687,-3.75079,-2.25186,-1.29509,-0.703261
-0.157,-8.71073,-3.82056,-2.29555,-1.32015,-0.716844
-0.158,-8.82586,-3.89123,-2.33979,-1.34552,-0.7306
-0.159,-8.94215,-3.96279,-2.3846,-1.37122,-0.744527
-0.16,-9.05975,-4.03526,-2.42998,-1.39723,-0.758628
-0.161,-9.17885,-4.10863,-2.47594,-1.42357,-0.772903
-0.162,-9.29938,-4.18291,-2.52247,-1.45023,-0.787354
-0.163,-9.42111,-4.25811,-2.56958,-1.47721,-0.801981
-0.164,-9.544,-4.33423,-2.61729,-1.50453,-0.816785
-0.165,-9.66808,-4.4113,-2.66558,-1.53217,-0.831767
-0.166,-9.7934,-4.48931,-2.71446,-1.56015,-0.846928
-0.167,-9.91991,-4.56826,-2.76393,-1.58846,-0.86227
-0.168,-10.0476,-4.64816,-2.814,-1.61711,-0.877792
-0.169,-10.1766,-4.72903,-2.86467,-1.6461,-0.893497
-0.17,-10.3068,-4.81085,-2.91595,-1.67542,-0.909384
-0.171,-10.4382,-4.89365,-2.96783,-1.70509,-0.925456
-0.172,-10.5709,-4.97743,-3.02032,-1.7351,-0.941712
-0.173,-10.705,-5.0622,-3.07342,-1.76545,-0.958153
-0.174,-10.8403,-5.14796,-3.12714,-1.79615,-0.974782
-0.175,-10.9769,-5.23472,-3.18149,-1.8272,-0.991597
-0.176,-11.1148,-5.32248,-3.23645,-1.8586,-1.0086
-0.177,-11.2539,-5.41126,-3.29205,-1.89035,-1.02579
-0.178,-11.3942,-5.50106,-3.34828,-1.92245,-1.04318
-0.179,-11.5358,-5.59188,-3.40514,-1.95491,-1.06075
-0.18,-11.6788,-5.68372,-3.46264,-1.98773,-1.07852
-0.181,-11.8231,-5.77661,-3.52078,-2.0209,-1.09647
-0.182,-11.9687,-5.87054,-3.57957,-2.05444,-1.11462
-0.183,-12.1156,-5.96553,-3.639,-2.08834,-1.13297
-0.184,-12.264,-6.06156,-3.69909,-2.12259,-1.15151
-0.185,-12.4138,-6.15866,-3.75982,-2.15722,-1.17025
-0.186,-12.565,-6.25683,-3.82122,-2.19221,-1.18918
-0.187,-12.7175,-6.3561,-3.88328,-2.22757,-1.20831
-0.188,-12.8712,-6.45645,-3.94601,-2.2633,-1.22764
-0.189,-13.0263,-6.55787,-4.0094,-2.2994,-1.24716
-0.19,-13.1827,-6.66037,-4.07347,-2.33587,-1.26689
-0.191,-13.3404,-6.76397,-4.13822,-2.37271,-1.28682
-0.192,-13.4994,-6.86866,-4.20364,-2.40993,-1.30695
-0.193,-13.6595,-6.97446,-4.26974,-2.44753,-1.32728
-0.194,-13.821,-7.08136,-4.33653,-2.48551,-1.34781
-0.195,-13.9838,-7.18937,-4.404,-2.52387,-1.36855
-0.196,-14.1479,-7.29849,-4.47217,-2.56261,-1.38949
-0.197,-14.3134,-7.40873,-4.54103,-2.60173,-1.41063
-0.198,-14.4802,-7.5201,-4.61059,-2.64123,-1.43198
-0.199,-14.6486,-7.6326,-4.68085,-2.68113,-1.45353
-0.2,-14.8182,-7.74624,-4.75181,-2.72141,-1.47529
-0.199,-14.84,-7.7828,-4.77549,-2.73459,-1.48236
-0.198,-14.7533,-7.73681,-4.74782,-2.71896,-1.47395
-0.197,-14.6664,-7.69065,-4.72015,-2.70335,-1.46556
-0.196,-14.5797,-7.6446,-4.69253,-2.68777,-1.45718
-0.195,-14.4932,-7.59866,-4.66496,-2.67223,-1.44882
-0.194,-14.4069,-7.55282,-4.63746,-2.6567,-1.44047
-0.193,-14.3207,-7.50709,-4.61,-2.64121,-1.43214
-0.192,-14.2348,-7.46146,-4.58261,-2.62575,-1.42382
-0.191,-14.149,-7.41594,-4.55526,-2.61031,-1.41551
-0.19,-14.0634,-7.37052,-4.52797,-2.5949,-1.40722
-0.189,-13.978,-7.32521,-4.50074,-2.57952,-1.39894
-0.188,-13.8928,-7.28,-4.47356,-2.56416,-1.39068
-0.187,-13.8078,-7.23489,-4.44643,-2.54883,-1.38243
-0.186,-13.7229,-7.18988,-4.41936,-2.53353,-1.37419
-0.185,-13.6382,-7.14497,-4.39233,-2.51826,-1.36597
-0.184,-13.5537,-7.10017,-4.36536,-2.50301,-1.35776
-0.183,-13.4693,-7.05546,-4.33845,-2.48779,-1.34956
-0.182,-13.3852,-7.01085,-4.31158,-2.47259,-1.34138
-0.181,-13.3012,-6.96635,-4.28477,-2.45743,-1.33321
-0.18,-13.2173,-6.92194,-4.25801,-2.44228,-1.32505
-0.179,-13.1337,-6.87763,-4.2313,-2.42717,-1.31691
-0.178,-13.0502,-6.83342,-4.20464,-2.41208,-1.30878
-0.177,-12.9669,-6.7893,-4.17803,-2.39701,-1.30066
-0.176,-12.8837,-6.74528,-4.15147,-2.38197,-1.29256
-0.175,-12.8007,-6.70136,-4.12496,-2.36696,-1.28447
-0.174,-12.7179,-6.65753,-4.0985,-2.35197,-1.27639
-0.173,-12.6353,-6.6138,-4.0721,-2.33701,-1.26832
-0.172,-12.5528,-6.57016,-4.04574,-2.32207,-1.26027
-0.171,-12.4705,-6.52662,-4.01942,-2.30715,-1.25223
-0.17,-12.3883,-6.48316,-3.99316,-2.29226,-1.2442
-0.169,-12.3063,-6.43981,-3.96695,-2.2774,-1.23618
-0.168,-12.2245,-6.39654,-3.94078,-2.26256,-1.22818
-0.167,-12.1428,-6.35336,-3.91466,-2.24774,-1.22019
-0.166,-12.0613,-6.31028,-3.88859,-2.23295,-1.21221
-0.165,-11.9799,-6.26729,-3.86257,-2.21818,-1.20424
-0.164,-11.8987,-6.22438,-3.83659,-2.20344,-1.19628
-0.163,-11.8177,-6.18157,-3.81066,-2.18872,-1.18834
-0.162,-11.7368,-6.13884,-3.78478,-2.17402,-1.18041
-0.161,-11.6561,-6.09621,-3.75894,-2.15935,-1.17249
-0.16,-11.5755,-6.05366,-3.73315,-2.1447,-1.16458
-0.159,-11.495,-6.01119,-3.70741,-2.13007,-1.15669
-0.158,-11.4148,-5.96882,-3.68171,-2.11547,-1.1488
-0.157,-11.3346,-5.92653,-3.65605,-2.10088,-1.14093
-0.156,-11.2546,-5.88433,-3.63044,-2.08632,-1.13307
-0.155,-11.1748,-5.84221,-3.60487,-2.07179,-1.12522
-0.154,-11.0951,-5.80018,-3.57935,-2.05727,-1.11738
-0.153,-11.0156,-5.75823,-3.55387,-2.04278,-1.10955
-0.152,-10.9362,-5.71636,-3.52844,-2.02831,-1.10173
-0.151,-10.857,-5.67458,-3.50305,-2.01386,-1.09393
-0.15,-10.7779,-5.63288,-3.4777,-1.99944,-1.08613
-0.149,-10.6989,-5.59126,-3.45239,-1.98503,-1.07835
-0.148,-10.6201,-5.54972,-3.42713,-1.97065,-1.07058
-0.147,-10.5414,-5.50826,-3.40191,-1.95629,-1.06281
-0.146,-10.4629,-5.46689,-3.37673,-1.94195,-1.05506
-0.145,-10.3845,-5.42559,-3.35159,-1.92763,-1.04732
-0.144,-10.3062,-5.38437,-3.3265,-1.91333,-1.03959
-0.143,-10.2281,-5.34323,-3.30144,-1.89905,-1.03187
-0.142,-10.1501,-5.30217,-3.27643,-1.8848,-1.02416
-0.141,-10.0723,-5.26119,-3.25145,-1.87056,-1.01646
-0.14,-9.99454,-5.22028,-3.22652,-1.85635,-1.00878
-0.139,-9.91696,-5.17945,-3.20162,-1.84215,-1.0011
-0.138,-9.83951,-5.1387,-3.17677,-1.82797,-0.99343
-0.137,-9.76219,-5.09802,-3.15195,-1.81382,-0.985772
-0.136,-9.685,-5.05742,-3.12718,-1.79968,-0.978124
-0.135,-9.60794,-5.01689,-3.10244,-1.78557,-0.970486
-0.134,-9.53102,-4.97643,-3.07774,-1.77147,-0.962857
-0.133,-9.45422,-4.93605,-3.05308,-1.75739,-0.955239
-0.132,-9.37754,-4.89574,-3.02846,-1.74333,-0.94763
-0.131,-9.301,-4.85551,-3.00387,-1.72929,-0.940031
-0.13,-9.22457,-4.81534,-2.97933,-1.71527,-0.932441
-0.129,-9.14827,-4.77524,-2.95481,-1.70127,-0.924861
-0.128,-9.0721,-4.73522,-2.93034,-1.68729,-0.917291
-0.127,-8.99605,-4.69527,-2.9059,-1.67333,-0.909729
-0.126,-8.92012,-4.65538,-2.8815,-1.65938,-0.902177
-0.125,-8.8443,-4.61557,-2.85714,-1.64545,-0.894634
-0.124,-8.76861,-4.57582,-2.83281,-1.63154,-0.8871
-0.123,-8.69304,-4.53614,-2.80851,-1.61765,-0.879576
-0.122,-8.61758,-4.49652,-2.78425,-1.60378,-0.87206
-0.121,-8.54225,-4.45698,-2.76003,-1.58992,-0.864553
-0.12,-8.46702,-4.4175,-2.73584,-1.57608,-0.857055
-0.119,-8.39191,-4.37809,-2.71168,-1.56226,-0.849566
-0.118,-8.31692,-4.33874,-2.68756,-1.54846,-0.842085
-0.117,-8.24204,-4.29945,-2.66347,-1.53467,-0.834614
-0.116,-8.16727,-4.26023,-2.63942,-1.5209,-0.82715
-0.115,-8.09261,-4.22107,-2.6154,-1.50715,-0.819695
-0.114,-8.01806,-4.18198,-2.59141,-1.49341,-0.812249
-0.113,-7.94362,-4.14295,-2.56745,-1.47969,-0.804811
-0.112,-7.86929,-4.10398,-2.54353,-1.46598,-0.797381
-0.111,-7.79506,-4.06507,-2.51964,-1.4523,-0.789959
-0.11,-7.72094,-4.02622,-2.49578,-1.43862,-0.782545
-0.109,-7.64693,-3.98744,-2.47195,-1.42497,-0.77514
-0.108,-7.57302,-3.94871,-2.44815,-1.41133,-0.767742
-0.107,-7.49921,-3.91004,-2.42439,-1.3977,-0.760352
-0.106,-7.42551,-3.87143,-2.40065,-1.3841,-0.75297
-0.105,-7.35191,-3.83288,-2.37694,-1.3705,-0.745596
-0.104,-7.27841,-3.79438,-2.35327,-1.35692,-0.73823
-0.103,-7.205,-3.75594,-2.32962,-1.34336,-0.730871
-0.102,-7.1317,-3.71756,-2.306,-1.32981,-0.723519
-0.101,-7.0585,-3.67924,-2.28242,-1.31628,-0.716175
-0.1,-6.98539,-3.64097,-2.25886,-1.30276,-0.708839
-0.099,-6.91237,-3.60275,-2.23533,-1.28925,-0.70151
-0.098,-6.83946,-3.56459,-2.21183,-1.27576,-0.694188
-0.097,-6.76663,-3.52648,-2.18835,-1.26229,-0.686873
-0.096,-6.6939,-3.48843,-2.16491,-1.24883,-0.679565
-0.095,-6.62126,-3.45043,-2.14149,-1.23538,-0.672264
-0.094,-6.54871,-3.41248,-2.11809,-1.22194,-0.664971
-0.093,-6.47626,-3.37458,-2.09473,-1.20852,-0.657684
-0.092,-6.40389,-3.33673,-2.07139,-1.19512,-0.650404
-0.091,-6.33161,-3.29894,-2.04808,-1.18172,-0.64313
-0.09,-6.25941,-3.26119,-2.02479,-1.16834,-0.635864
-0.089,-6.1873,-3.22349,-2.00153,-1.15497,-0.628603
-0.088,-6.11528,-3.18584,-1.9783,-1.14162,-0.62135
-0.087,-6.04335,-3.14824,-1.95509,-1.12828,-0.614103
-0.086,-5.97149,-3.11069,-1.93191,-1.11495,-0.606862
-0.085,-5.89972,-3.07319,-1.90875,-1.10163,-0.599627
-0.084,-5.82803,-3.03573,-1.88561,-1.08832,-0.592399
-0.083,-5.75642,-2.99831,-1.8625,-1.07503,-0.585177
-0.082,-5.68489,-2.96095,-1.83941,-1.06175,-0.577961
-0.081,-5.61344,-2.92362,-1.81635,-1.04848,-0.570751
-0.08,-5.54207,-2.88635,-1.7933,-1.03523,-0.563547
-0.079,-5.47077,-2.84911,-1.77029,-1.02198,-0.556348
-0.078,-5.39955,-2.81192,-1.74729,-1.00875,-0.549156
-0.077,-5.32841,-2.77478,-1.72432,-0.995525,-0.541969
-0.076,-5.25734,-2.73767,-1.70137,-0.982313,-0.534788
-0.075,-5.18634,-2.70061,-1.67844,-0.969113,-0.527612
-0.074,-5.11541,-2.66358,-1.65553,-0.955924,-0.520442
-0.073,-5.04456,-2.6266,-1.63264,-0.942745,-0.513278
-0.072,-4.97377,-2.58966,-1.60978,-0.929577,-0.506118
-0.071,-4.90306,-2.55276,-1.58693,-0.916419,-0.498964
-0.07,-4.83241,-2.5159,-1.56411,-0.903272,-0.491815
-0.069,-4.76183,-2.47907,-1.5413,-0.890135,-0.484672
-0.068,-4.69131,-2.44229,-1.51852,-0.877008,-0.477533
-0.067,-4.62087,-2.40554,-1.49575,-0.86389,-0.470399
-0.066,-4.55048,-2.36882,-1.473,-0.850783,-0.463271
-0.065,-4.48016,-2.33215,-1.45028,-0.837685,-0.456147
-0.064,-4.4099,-2.29551,-1.42757,-0.824597,-0.449028
-0.063,-4.33971,-2.2589,-1.40488,-0.811517,-0.441913
-0.062,-4.26957,-2.22233,-1.3822,-0.798447,-0.434803
-0.061,-4.1995,-2.1858,-1.35955,-0.785386,-0.427698
-0.06,-4.12948,-2.14929,-1.33691,-0.772334,-0.420597
-0.059,-4.05952,-2.11282,-1.31429,-0.759291,-0.413501
-0.058,-3.98962,-2.07639,-1.29169,-0.746256,-0.406409
-0.057,-3.91977,-2.03998,-1.2691,-0.73323,-0.399321
-0.056,-3.84998,-2.00361,-1.24653,-0.720212,-0.392238
-0.055,-3.78024,-1.96726,-1.22398,-0.707202,-0.385158
-0.054,-3.71056,-1.93095,-1.20144,-0.6942,-0.378083
-0.053,-3.64093,-1.89467,-1.17892,-0.681206,-0.371011
-0.052,-3.57135,-1.85842,-1.15641,-0.668219,-0.363944
-0.051,-3.50182,-1.82219,-1.13392,-0.655241,-0.35688
-0.05,-3.43233,-1.78599,-1.11144,-0.642269,-0.34982
-0.049,-3.3629,-1.74982,-1.08898,-0.629305,-0.342764
-0.048,-3.29352,-1.71368,-1.06653,-0.616348,-0.335711
-0.047,-3.22418,-1.67757,-1.0441,-0.603398,-0.328662
-0.046,-3.15488,-1.64148,-1.02167,-0.590455,-0.321616
-0.045,-3.08563,-1.60541,-0.999266,-0.577519,-0.314574
-0.044,-3.01643,-1.56937,-0.97687,-0.564589,-0.307535
-0.043,-2.94726,-1.53336,-0.954488,-0.551666,-0.300499
-0.042,-2.87814,-1.49737,-0.932117,-0.538749,-0.293466
-0.041,-2.80906,-1.4614,-0.909759,-0.525838,-0.286437
-0.04,-2.74002,-1.42545,-0.887413,-0.512933,-0.279411
-0.039,-2.67102,-1.38953,-0.865078,-0.500034,-0.272387
-0.038,-2.60205,-1.35363,-0.842754,-0.487141,-0.265366
-0.037,-2.53312,-1.31775,-0.820442,-0.474253,-0.258349
-0.036,-2.46423,-1.28189,-0.79814,-0.46137,-0.251334
-0.035,-2.39537,-1.24605,-0.775848,-0.448493,-0.244321
-0.034,-2.32655,-1.21023,-0.753567,-0.435621,-0.237311
-0.033,-2.25776,-1.17443,-0.731295,-0.422754,-0.230304
-0.032,-2.189,-1.13864,-0.709033,-0.409892,-0.223299
-0.031,-2.12028,-1.10288,-0.686781,-0.397035,-0.216297
-0.03,-2.05158,-1.06713,-0.664537,-0.384182,-0.209296
-0.029,-1.98291,-1.0314,-0.642302,-0.371333,-0.202298
-0.028,-1.91427,-0.995683,-0.620075,-0.358489,-0.195303
-0.027,-1.84566,-0.959983,-0.597857,-0.345649,-0.188309
-0.026,-1.77708,-0.924298,-0.575646,-0.332813,-0.181317
-0.025,-1.70852,-0.888628,-0.553443,-0.319981,-0.174327
-0.024,-1.63998,-0.852971,-0.531248,-0.307152,-0.16734
-0.023,-1.57147,-0.817329,-0.509059,-0.294327,-0.160353
-0.022,-1.50298,-0.781699,-0.486877,-0.281505,-0.153369
-0.021,-1.43451,-0.746081,-0.464702,-0.268687,-0.146386
-0.02,-1.36607,-0.710475,-0.442532,-0.255872,-0.139405
-0.019,-1.29764,-0.674881,-0.420369,-0.24306,-0.132425
-0.018,-1.22923,-0.639297,-0.398211,-0.23025,-0.125447
-0.017,-1.16084,-0.603724,-0.376058,-0.217443,-0.11847
-0.016,-1.09247,-0.56816,-0.353911,-0.204639,-0.111495
-0.015,-1.02411,-0.532605,-0.331768,-0.191837,-0.10452
-0.014,-0.955766,-0.497058,-0.309629,-0.179038,-0.097547
-0.013,-0.887437,-0.46152,-0.287495,-0.16624,-0.0905747
-0.012,-0.819121,-0.425989,-0.265365,-0.153445,-0.0836035
-0.011,-0.750818,-0.390465,-0.243238,-0.140651,-0.0766332
-0.01,-0.682525,-0.354947,-0.221115,-0.127859,-0.0696638
-0.009,-0.614242,-0.319435,-0.198994,-0.115069,-0.0626951
-0.008,-0.545969,-0.283929,-0.176877,-0.10228,-0.0557272
-0.007,-0.477704,-0.248427,-0.154761,-0.0894919,-0.0487598
-0.006,-0.409446,-0.212929,-0.132648,-0.0767052,-0.0417931
-0.005,-0.341195,-0.177435,-0.110537,-0.0639194,-0.0348268
-0.004,-0.272949,-0.141944,-0.0884277,-0.0511345,-0.0278609
-0.003,-0.204707,-0.106456,-0.0663195,-0.0383502,-0.0208953
-0.002,-0.136469,-0.0709691,-0.0442123,-0.0255665,-0.01393
-0.001,-0.0682339,-0.0354841,-0.0221059,-0.0127831,-0.00696496
0,-3.24173E-09,-1.7682E-09,-1.00589E-09,-6.9039E-10,-5.29135E-10
0.001,-0.0304388,-0.0153244,-0.00982292,-0.00676633,-0.0046076
0.002,-0.0608773,-0.0306485,-0.0196456,-0.0135325,-0.00921513
0.003,-0.0913148,-0.0459714,-0.0294672,-0.0202981,-0.0138224
0.004,-0.12175,-0.0612922,-0.0392871,-0.0270625,-0.0184291
0.005,-0.152183,-0.07661,-0.0491045,-0.0338253,-0.0230351
0.006,-0.182613,-0.0919238,-0.0589185,-0.0405862,-0.0276401
0.007,-0.213038,-0.107233,-0.0687285,-0.0473444,-0.0322439
0.008,-0.243458,-0.122536,-0.0785337,-0.0540997,-0.0368463
0.009,-0.273872,-0.137832,-0.0883333,-0.0608515,-0.0414471
0.01,-0.304279,-0.153121,-0.0981265,-0.0675994,-0.046046
0.011,-0.334679,-0.168402,-0.107913,-0.0743429,-0.0506429
0.012,-0.36507,-0.183673,-0.117691,-0.0810814,-0.0552375
0.013,-0.395453,-0.198933,-0.127461,-0.0878146,-0.0598295
0.014,-0.425825,-0.214183,-0.137221,-0.0945419,-0.0644189
0.015,-0.456186,-0.22942,-0.146971,-0.101263,-0.0690052
0.016,-0.486536,-0.244644,-0.15671,-0.107977,-0.0735884
0.017,-0.516874,-0.259854,-0.166437,-0.114684,-0.0781681
0.018,-0.547198,-0.275049,-0.176152,-0.121383,-0.0827442
0.019,-0.577509,-0.290228,-0.185854,-0.128074,-0.0873165
0.02,-0.607804,-0.30539,-0.195542,-0.134756,-0.0918846
0.021,-0.638084,-0.320534,-0.205214,-0.141429,-0.0964485
0.022,-0.668348,-0.335659,-0.214872,-0.148092,-0.101008
0.023,-0.698594,-0.350765,-0.224512,-0.154745,-0.105562
0.024,-0.728822,-0.365849,-0.234136,-0.161388,-0.110112
0.025,-0.759032,-0.380912,-0.243742,-0.168019,-0.114657
0.026,-0.789222,-0.395952,-0.253329,-0.174639,-0.119196
0.027,-0.819391,-0.410968,-0.262896,-0.181246,-0.12373
0.028,-0.849539,-0.425959,-0.272444,-0.187842,-0.128258
0.029,-0.879665,-0.440925,-0.28197,-0.194424,-0.13278
0.03,-0.909768,-0.455864,-0.291475,-0.200992,-0.137296
0.031,-0.939847,-0.470776,-0.300957,-0.207547,-0.141806
0.032,-0.969902,-0.485659,-0.310415,-0.214088,-0.146309
0.033,-0.999931,-0.500512,-0.319849,-0.220614,-0.150806
0.034,-1.02993,-0.515334,-0.329259,-0.227125,-0.155297
0.035,-1.05991,-0.530124,-0.338643,-0.233621,-0.159781
0.036,-1.08986,-0.544882,-0.348,-0.240101,-0.164258
0.037,-1.11978,-0.559605,-0.35733,-0.246564,-0.168728
0.038,-1.14967,-0.574294,-0.366632,-0.253011,-0.173192
0.039,-1.17953,-0.588946,-0.375906,-0.259442,-0.177648
0.04,-1.20936,-0.603562,-0.385151,-0.265855,-0.182098
0.041,-1.23915,-0.618139,-0.394366,-0.272251,-0.186542
0.042,-1.26892,-0.632677,-0.40355,-0.27863,-0.190978
0.043,-1.29865,-0.647176,-0.412703,-0.284991,-0.195408
0.044,-1.32835,-0.661632,-0.421824,-0.291334,-0.199832
0.045,-1.35801,-0.676047,-0.430912,-0.29766,-0.204249
0.046,-1.38763,-0.690417,-0.439967,-0.303967,-0.208661
0.047,-1.41722,-0.704743,-0.448988,-0.310257,-0.213066
0.048,-1.44677,-0.719023,-0.457974,-0.316529,-0.217466
0.049,-1.47628,-0.733256,-0.466925,-0.322783,-0.221861
0.05,-1.50576,-0.747441,-0.47584,-0.329021,-0.226251
0.051,-1.53519,-0.761579,-0.484719,-0.335243,-0.230637
0.052,-1.56458,-0.775666,-0.493561,-0.341448,-0.235019
0.053,-1.59393,-0.789702,-0.502365,-0.347636,-0.239397
0.054,-1.62324,-0.803685,-0.511132,-0.353809,-0.243773
0.055,-1.6525,-0.817616,-0.519861,-0.359966,-0.248147
0.056,-1.68172,-0.831494,-0.528553,-0.366112,-0.252521
0.057,-1.7109,-0.845319,-0.537206,-0.372243,-0.256896
0.058,-1.74003,-0.859088,-0.54582,-0.378362,-0.261272
0.059,-1.76911,-0.872802,-0.554394,-0.384467,-0.265649
0.06,-1.79815,-0.886461,-0.562929,-0.39056,-0.270029
0.061,-1.82714,-0.900063,-0.571425,-0.396642,-0.274411
0.062,-1.85607,-0.913614,-0.57988,-0.402715,-0.278796
0.063,-1.88496,-0.927106,-0.588294,-0.408778,-0.283184
0.064,-1.9138,-0.940542,-0.596668,-0.414834,-0.287576
0.065,-1.94259,-0.953931,-0.605,-0.420882,-0.291972
0.066,-1.97132,-0.967268,-0.613291,-0.426923,-0.296373
0.067,-2.00001,-0.980553,-0.621541,-0.432957,-0.300777
0.068,-2.02863,-0.993787,-0.62975,-0.438987,-0.305185
0.069,-2.05721,-1.00697,-0.637915,-0.445014,-0.309597
0.07,-2.08573,-1.02011,-0.646039,-0.451037,-0.314011
0.071,-2.11419,-1.03319,-0.654118,-0.457057,-0.318427
0.072,-2.1426,-1.04623,-0.662155,-0.463074,-0.322845
0.073,-2.17095,-1.05922,-0.670148,-0.469088,-0.327267
0.074,-2.19924,-1.07216,-0.6781,-0.475101,-0.331692
0.075,-2.22748,-1.08506,-0.68601,-0.481113,-0.336119
0.076,-2.25565,-1.09791,-0.693878,-0.487126,-0.340548
0.077,-2.28377,-1.11071,-0.701706,-0.49314,-0.344979
0.078,-2.31182,-1.12348,-0.709494,-0.499154,-0.349413
0.079,-2.33981,-1.1362,-0.717245,-0.50517,-0.353849
0.08,-2.36774,-1.14889,-0.724961,-0.511197,-0.358287
0.081,-2.39561,-1.16154,-0.732659,-0.517238,-0.362727
0.082,-2.42341,-1.17416,-0.740331,-0.523288,-0.367168
0.083,-2.45115,-1.18675,-0.747982,-0.529352,-0.371611
0.084,-2.47882,-1.1993,-0.755622,-0.535427,-0.376056
0.085,-2.50643,-1.21184,-0.763255,-0.541514,-0.380501
0.086,-2.53397,-1.22435,-0.770891,-0.547611,-0.384948
0.087,-2.56145,-1.23684,-0.778538,-0.553721,-0.389397
0.088,-2.58885,-1.24931,-0.786207,-0.559844,-0.393846
0.089,-2.6162,-1.26177,-0.793907,-0.56598,-0.398297
0.09,-2.64347,-1.27422,-0.801647,-0.572127,-0.402748
0.091,-2.67067,-1.28666,-0.809435,-0.578282,-0.4072
0.092,-2.69781,-1.29909,-0.817278,-0.584445,-0.411653
0.093,-2.72487,-1.31152,-0.825184,-0.590616,-0.416106
0.094,-2.75186,-1.32395,-0.833152,-0.596795,-0.420561
0.095,-2.77879,-1.33637,-0.841177,-0.602981,-0.425016
0.096,-2.80564,-1.3488,-0.849253,-0.609174,-0.429471
0.097,-2.83243,-1.36123,-0.857371,-0.615372,-0.433927
0.098,-2.85914,-1.37367,-0.865524,-0.621576,-0.438384
0.099,-2.88578,-1.38611,-0.873705,-0.627784,-0.442841
0.1,-2.91235,-1.39855,-0.881911,-0.633997,-0.447298
0.101,-2.93885,-1.411,-0.890136,-0.640213,-0.451757
0.102,-2.96527,-1.42346,-0.89838,-0.646434,-0.456215
0.103,-2.99163,-1.43593,-0.906638,-0.652657,-0.460674
0.104,-3.01791,-1.4484,-0.914909,-0.658884,-0.465134
0.105,-3.04413,-1.46088,-0.92319,-0.665114,-0.469594
0.106,-3.07027,-1.47337,-0.931482,-0.671348,-0.474054
0.107,-3.09634,-1.48587,-0.939788,-0.677583,-0.478515
0.108,-3.12234,-1.49837,-0.948107,-0.683822,-0.482977
0.109,-3.14827,-1.51088,-0.956435,-0.690063,-0.487438
0.11,-3.17412,-1.5234,-0.964772,-0.696306,-0.4919
0.111,-3.19991,-1.53593,-0.973116,-0.702552,-0.496363
0.112,-3.22562,-1.54847,-0.981467,-0.708799,-0.500825
0.113,-3.25126,-1.56102,-0.989824,-0.715049,-0.505288
0.114,-3.27683,-1.57357,-0.998188,-0.721301,-0.509752
0.115,-3.30233,-1.58613,-1.00656,-0.727555,-0.514215
0.116,-3.32776,-1.5987,-1.01493,-0.73381,-0.518679
0.117,-3.35313,-1.61129,-1.02331,-0.740067,-0.523144
0.118,-3.37842,-1.62388,-1.0317,-0.746326,-0.527608
0.119,-3.40366,-1.63648,-1.04009,-0.752586,-0.532073
0.12,-3.42883,-1.64908,-1.04848,-0.758848,-0.536539
0.121,-3.45394,-1.6617,-1.05688,-0.765111,-0.541004
0.122,-3.47898,-1.67432,-1.06528,-0.771376,-0.54547
0.123,-3.50397,-1.68696,-1.07369,-0.777642,-0.549937
0.124,-3.5289,-1.6996,-1.0821,-0.783909,-0.554403
0.125,-3.55377,-1.71225,-1.09051,-0.790177,-0.55887
0.126,-3.57858,-1.72491,-1.09892,-0.796447,-0.563337
0.127,-3.60334,-1.73758,-1.10734,-0.802717,-0.567804
0.128,-3.62805,-1.75026,-1.11575,-0.808989,-0.572272
0.129,-3.65271,-1.76294,-1.12417,-0.815261,-0.57674
0.13,-3.67733,-1.77564,-1.1326,-0.821535,-0.581208
0.131,-3.70191,-1.78834,-1.14102,-0.82781,-0.585676
0.132,-3.72644,-1.80104,-1.14945,-0.834085,-0.590145
0.133,-3.75095,-1.81376,-1.15787,-0.840362,-0.594614
0.134,-3.77542,-1.82648,-1.1663,-0.84664,-0.599083
0.135,-3.79986,-1.83921,-1.17474,-0.852919,-0.603553
0.136,-3.82427,-1.85195,-1.18317,-0.859198,-0.608022
0.137,-3.84867,-1.8647,-1.1916,-0.865478,-0.612492
0.138,-3.87305,-1.87745,-1.20004,-0.871759,-0.616962
0.139,-3.8974,-1.89021,-1.20847,-0.878041,-0.621433
0.14,-3.92175,-1.90297,-1.21691,-0.884324,-0.625904
0.141,-3.94608,-1.91575,-1.22535,-0.890608,-0.630374
0.142,-3.97042,-1.92852,-1.23379,-0.896892,-0.634846
0.143,-3.99476,-1.94131,-1.24223,-0.903177,-0.639317
0.144,-4.0191,-1.9541,-1.25067,-0.909463,-0.643788
0.145,-4.04345,-1.9669,-1.25911,-0.915749,-0.648259
0.146,-4.0678,-1.9797,-1.26756,-0.922036,-0.652731
0.147,-4.09222,-1.9925,-1.276,-0.928324,-0.657202
0.148,-4.11679,-2.00531,-1.28444,-0.934612,-0.661674
0.149,-4.14144,-2.01813,-1.29289,-0.940902,-0.666147
0.15,-4.16615,-2.03095,-1.30133,-0.947191,-0.670619
0.151,-4.19091,-2.04377,-1.30978,-0.953482,-0.675092
0.152,-4.21573,-2.0566,-1.31823,-0.959773,-0.679565
0.153,-4.24061,-2.06943,-1.32667,-0.966064,-0.684038
0.154,-4.26555,-2.08226,-1.33512,-0.972355,-0.688511
0.155,-4.29057,-2.0951,-1.34357,-0.978647,-0.692985
0.156,-4.31563,-2.10795,-1.35202,-0.98494,-0.697459
0.157,-4.34072,-2.12079,-1.36048,-0.991233,-0.701933
0.158,-4.36584,-2.13364,-1.36894,-0.997527,-0.706407
0.159,-4.39098,-2.14649,-1.37741,-1.00382,-0.710881
0.16,-4.41613,-2.15935,-1.38588,-1.01012,-0.715356
0.161,-4.44131,-2.17221,-1.39435,-1.01641,-0.719831
0.162,-4.46651,-2.18507,-1.40282,-1.02271,-0.724306
0.163,-4.49174,-2.19794,-1.4113,-1.029,-0.728781
0.164,-4.51698,-2.21081,-1.41978,-1.0353,-0.733257
0.165,-4.54225,-2.22368,-1.42825,-1.0416,-0.737733
0.166,-4.56754,-2.23655,-1.43673,-1.0479,-0.742209
0.167,-4.59285,-2.24943,-1.44521,-1.05419,-0.746685
0.168,-4.61819,-2.26231,-1.4537,-1.06049,-0.751161
0.169,-4.64355,-2.2752,-1.46218,-1.06679,-0.755638
0.17,-4.66894,-2.28808,-1.47067,-1.07309,-0.760114
0.171,-4.69434,-2.30097,-1.47915,-1.07939,-0.764591
0.172,-4.71976,-2.31386,-1.48764,-1.08569,-0.769069
0.173,-4.7452,-2.32676,-1.49613,-1.09199,-0.773546
0.174,-4.77066,-2.33965,-1.50462,-1.0983,-0.778024
0.175,-4.79615,-2.35255,-1.51311,-1.1046,-0.782502
0.176,-4.82165,-2.36545,-1.5216,-1.1109,-0.78698
0.177,-4.84717,-2.37835,-1.5301,-1.1172,-0.791458
0.178,-4.87272,-2.39125,-1.53859,-1.12351,-0.795937
0.179,-4.89828,-2.40416,-1.54708,-1.12981,-0.800416
0.18,-4.92386,-2.41706,-1.55557,-1.13611,-0.804895
0.181,-4.94947,-2.42997,-1.56406,-1.14242,-0.809374
0.182,-4.97509,-2.44288,-1.57256,-1.14872,-0.813853
0.183,-5.00073,-2.45579,-1.58105,-1.15503,-0.818333
0.184,-5.02639,-2.4687,-1.58954,-1.16133,-0.822813
0.185,-5.05206,-2.48162,-1.59804,-1.16764,-0.827293
0.186,-5.07776,-2.49453,-1.60654,-1.17395,-0.831773
0.187,-5.10347,-2.50745,-1.61503,-1.18025,-0.836254
0.188,-5.1292,-2.52037,-1.62353,-1.18656,-0.840735
0.189,-5.15494,-2.53328,-1.63203,-1.19287,-0.845216
0.19,-5.1807,-2.5462,-1.64053,-1.19918,-0.849697
0.191,-5.20648,-2.55912,-1.64904,-1.20548,-0.854179
0.192,-5.23227,-2.57205,-1.65754,-1.21179,-0.85866
0.193,-5.25807,-2.58497,-1.66604,-1.2181,-0.863142
0.194,-5.2839,-2.59789,-1.67455,-1.22441,-0.867625
0.195,-5.30973,-2.61081,-1.68305,-1.23072,-0.872107
0.196,-5.33558,-2.62374,-1.69156,-1.23703,-0.87659
0.197,-5.36145,-2.63666,-1.70007,-1.24334,-0.881073
0.198,-5.38733,-2.64959,-1.70858,-1.24965,-0.885556
0.199,-5.41322,-2.66251,-1.71709,-1.25597,-0.890039
0.2,-5.43913,-2.67544,-1.72561,-1.26228,-0.894523
0.201,-5.46504,-2.68837,-1.73412,-1.26859,-0.899007
0.202,-5.49097,-2.7013,-1.74264,-1.2749,-0.903491
0.203,-5.51692,-2.71423,-1.75116,-1.28121,-0.907975
0.204,-5.54287,-2.72716,-1.75968,-1.28753,-0.91246
0.205,-5.56884,-2.74009,-1.7682,-1.29384,-0.916944
0.206,-5.59481,-2.75302,-1.77672,-1.30015,-0.921429
0.207,-5.6208,-2.76595,-1.78524,-1.30647,-0.925915
0.208,-5.6468,-2.77889,-1.79376,-1.31278,-0.9304
0.209,-5.6728,-2.79182,-1.80229,-1.3191,-0.934886
0.21,-5.69881,-2.80475,-1.81082,-1.32541,-0.939372
0.211,-5.72483,-2.81769,-1.81934,-1.33173,-0.943858
0.212,-5.75086,-2.83062,-1.82787,-1.33804,-0.948345
0.213,-5.77689,-2.84356,-1.8364,-1.34436,-0.952831
0.214,-5.80292,-2.85649,-1.84492,-1.35068,-0.957318
0.215,-5.82896,-2.86943,-1.85345,-1.35699,-0.961806
0.216,-5.855,-2.88236,-1.86199,-1.36331,-0.966293
0.217,-5.88105,-2.8953,-1.87052,-1.36963,-0.970781
0.218,-5.9071,-2.90823,-1.87906,-1.37595,-0.975269
0.219,-5.93317,-2.92117,-1.8876,-1.38226,-0.979757
0.22,-5.95924,-2.93411,-1.89614,-1.38858,-0.984245
0.221,-5.98531,-2.94704,-1.90468,-1.3949,-0.988734
0.222,-6.01139,-2.95998,-1.91323,-1.40122,-0.993223
0.223,-6.03747,-2.97292,-1.92176,-1.40754,-0.997712
0.224,-6.06356,-2.98585,-1.93028,-1.41386,-1.0022
0.225,-6.08966,-2.99879,-1.93879,-1.42018,-1.00669
0.226,-6.11576,-3.01173,-1.9473,-1.4265,-1.01118
0.227,-6.14187,-3.02467,-1.9558,-1.43282,-1.01567
0.228,-6.16799,-3.03761,-1.9643,-1.43914,-1.02016
0.229,-6.19411,-3.05055,-1.9728,-1.44546,-1.02465
0.23,-6.22023,-3.06348,-1.9813,-1.45179,-1.02914
0.231,-6.24636,-3.07642,-1.98981,-1.45811,-1.03363
0.232,-6.27248,-3.08936,-1.99831,-1.46443,-1.03813
0.233,-6.29862,-3.1023,-2.00683,-1.47075,-1.04262
0.234,-6.32476,-3.11524,-2.01534,-1.47708,-1.04711
0.235,-6.3509,-3.12817,-2.02386,-1.4834,-1.0516
0.236,-6.37705,-3.14111,-2.03239,-1.48973,-1.05609
0.237,-6.4032,-3.15404,-2.04092,-1.49605,-1.06059
0.238,-6.42935,-3.16697,-2.04946,-1.50237,-1.06508
0.239,-6.45551,-3.17991,-2.058,-1.5087,-1.06957
0.24,-6.48166,-3.19284,-2.06655,-1.51502,-1.07407
0.241,-6.50782,-3.20578,-2.0751,-1.52135,-1.07856
0.242,-6.53393,-3.21871,-2.08366,-1.52768,-1.08305
0.243,-6.56004,-3.23165,-2.09223,-1.534,-1.08755
0.244,-6.58615,-3.24458,-2.10079,-1.54033,-1.09204
0.245,-6.61226,-3.25752,-2.10937,-1.54666,-1.09654
0.246,-6.63837,-3.27045,-2.11794,-1.55298,-1.10103
0.247,-6.66449,-3.28339,-2.12652,-1.55931,-1.10553
0.248,-6.6906,-3.29632,-2.1351,-1.56564,-1.11002
0.249,-6.71672,-3.30926,-2.14369,-1.57197,-1.11452
0.25,-6.74284,-3.32219,-2.15227,-1.5783,-1.11902
0.251,-6.76896,-3.33513,-2.16086,-1.58463,-1.12351
0.252,-6.79508,-3.34807,-2.16945,-1.59096,-1.12801
0.253,-6.8212,-3.361,-2.17804,-1.59729,-1.13251
0.254,-6.84733,-3.37394,-2.18663,-1.60362,-1.137
0.255,-6.87343,-3.38688,-2.19523,-1.60995,-1.1415
0.256,-6.89941,-3.39981,-2.20382,-1.61628,-1.146
0.257,-6.92537,-3.41275,-2.21242,-1.62261,-1.1505
0.258,-6.95132,-3.42568,-2.22102,-1.62894,-1.15499
0.259,-6.97727,-3.43861,-2.22961,-1.63527,-1.15949
0.26,-7.00323,-3.45155,-2.23821,-1.6416,-1.16399
0.261,-7.02918,-3.46448,-2.24681,-1.64794,-1.16849
0.262,-7.05512,-3.47741,-2.25541,-1.65427,-1.17299
0.263,-7.08107,-3.49035,-2.26401,-1.6606,-1.17749
0.264,-7.10701,-3.50328,-2.27262,-1.66694,-1.18199
0.265,-7.13295,-3.51622,-2.28122,-1.67327,-1.18649
0.266,-7.15878,-3.52915,-2.28982,-1.67961,-1.19099
0.267,-7.18449,-3.54208,-2.29843,-1.68594,-1.19549
0.268,-7.21018,-3.55502,-2.30703,-1.69228,-1.19993
0.269,-7.23571,-3.56795,-2.31564,-1.69861,-1.20424
0.27,-7.2609,-3.58087,-2.32424,-1.70495,-1.20834
0.271,-7.286,-3.5938,-2.33285,-1.71128,-1.21219
0.272,-7.31108,-3.60673,-2.34146,-1.71762,-1.2158
0.273,-7.33615,-3.61965,-2.35007,-1.72396,-1.21917
0.274,-7.36121,-3.63258,-2.35867,-1.73029,-1.22229
0.275,-7.38625,-3.6455,-2.36728,-1.73663,-1.22517
0.276,-7.41128,-3.65841,-2.37589,-1.74297,-1.22781
0.277,-7.43627,-3.67132,-2.3845,-1.74931,-1.23021
0.278,-7.46124,-3.68422,-2.39311,-1.75565,-1.23236
0.279,-7.48618,-3.69711,-2.40172,-1.76199,-1.23428
0.28,-7.51112,-3.70998,-2.41033,-1.76833,-1.23596
0.281,-7.53599,-3.72283,-2.41894,-1.77464,-1.23742
0.282,-7.56059,-3.73568,-2.42756,-1.78078,-1.23867
0.283,-7.58514,-3.74853,-2.43617,-1.78644,-1.2397
0.284,-7.60953,-3.76136,-2.44478,-1.79132,-1.24052
0.285,-7.63337,-3.7742,-2.45339,-1.79534,-1.24114
0.286,-7.65707,-3.78702,-2.462,-1.79853,-1.24156
0.287,-7.68071,-3.79983,-2.47061,-1.80084,-1.24176
0.288,-7.7043,-3.81262,-2.47921,-1.80229,-1.24175
0.289,-7.72763,-3.82537,-2.48781,-1.80292,-1.24153
0.29,-7.74822,-3.83806,-2.49624,-1.80278,-1.24111
0.291,-7.76706,-3.85058,-2.50334,-1.8019,-1.24048
0.292,-7.78393,-3.86303,-2.50829,-1.80032,-1.23964
0.293,-7.79932,-3.8754,-2.51103,-1.79806,-1.23858
0.294,-7.81255,-3.88725,-2.5115,-1.79517,-1.23729
0.295,-7.81914,-3.89739,-2.5099,-1.79165,-1.23577
0.296,-7.8177,-3.90355,-2.50645,-1.78756,-1.23399
0.297,-7.80867,-3.9049,-2.50134,-1.78291,-1.23196
0.298,-7.79365,-3.90196,-2.49469,-1.77771,-1.22966
0.299,-7.77404,-3.89517,-2.48663,-1.77197,-1.22707
0.3,-7.75093,-3.88517,-2.47727,-1.7657,-1.22423
0.301,-7.72527,-3.87236,-2.46673,-1.75893,-1.2212
0.302,-7.69778,-3.85715,-2.45511,-1.75167,-1.21803
0.303,-7.66891,-3.83992,-2.44248,-1.74396,-1.21476
0.304,-7.63867,-3.821,-2.42892,-1.73581,-1.21138
0.305,-7.60748,-3.80065,-2.41454,-1.72723,-1.2079
0.306,-7.57545,-3.77908,-2.39942,-1.71821,-1.2043
0.307,-7.54292,-3.7565,-2.3836,-1.70878,-1.20058
0.308,-7.51009,-3.73308,-2.36714,-1.69893,-1.19674
0.309,-7.47708,-3.70896,-2.35009,-1.68864,-1.19277
0.31,-7.44404,-3.68425,-2.33249,-1.6779,-1.18864
0.311,-7.411,-3.65904,-2.31444,-1.66669,-1.18434
0.312,-7.37804,-3.63343,-2.29598,-1.65507,-1.17986
0.313,-7.34521,-3.60746,-2.27721,-1.64318,-1.1752
0.314,-7.3125,-3.58118,-2.25818,-1.63111,-1.17035
0.315,-7.27997,-3.55463,-2.23892,-1.61896,-1.1653
0.316,-7.24758,-3.52785,-2.21948,-1.60677,-1.16003
0.317,-7.21534,-3.50089,-2.19987,-1.5945,-1.15461
0.318,-7.18325,-3.47382,-2.18009,-1.58214,-1.1491
0.319,-7.15131,-3.44672,-2.16016,-1.56971,-1.14356
0.32,-7.1195,-3.41962,-2.14012,-1.55723,-1.13797
0.321,-7.08776,-3.3926,-2.12007,-1.54469,-1.13235
0.322,-7.0561,-3.36565,-2.10004,-1.53207,-1.12669
0.323,-7.02452,-3.33876,-2.08009,-1.51943,-1.121
0.324,-6.99297,-3.31199,-2.06022,-1.50678,-1.11525
0.325,-6.96142,-3.2854,-2.04045,-1.49413,-1.10944
0.326,-6.9299,-3.25904,-2.02077,-1.48143,-1.10356
0.327,-6.89839,-3.23294,-2.00115,-1.46873,-1.09757
0.328,-6.86697,-3.20712,-1.9816,-1.45607,-1.09146
0.329,-6.83566,-3.18155,-1.96216,-1.44344,-1.08524
0.33,-6.80446,-3.15623,-1.94285,-1.43082,-1.07891
0.331,-6.77338,-3.13114,-1.92373,-1.41823,-1.07248
0.332,-6.74243,-3.10625,-1.90481,-1.4057,-1.06594
0.333,-6.71162,-3.08152,-1.88609,-1.39323,-1.05929
0.334,-6.68094,-3.05693,-1.86758,-1.38081,-1.05251
0.335,-6.6504,-3.03248,-1.84926,-1.36844,-1.04564
0.336,-6.62002,-3.00819,-1.83109,-1.35615,-1.03878
0.337,-6.58981,-2.98408,-1.81308,-1.34395,-1.03193
0.338,-6.55971,-2.96015,-1.79522,-1.33182,-1.02508
0.339,-6.52974,-2.93636,-1.77757,-1.31977,-1.01826
0.34,-6.49988,-2.91269,-1.76012,-1.30781,-1.01146
0.341,-6.47016,-2.88917,-1.7429,-1.29595,-1.00469
0.342,-6.44061,-2.86583,-1.72591,-1.28419,-0.997935
0.343,-6.41126,-2.84272,-1.70917,-1.27252,-0.991205
0.344,-6.38215,-2.81989,-1.69265,-1.26095,-0.984509
0.345,-6.35335,-2.79738,-1.67634,-1.24948,-0.977826
0.346,-6.32485,-2.7752,-1.6602,-1.23812,-0.971144
0.347,-6.29667,-2.75337,-1.64421,-1.22685,-0.964432
0.348,-6.26881,-2.73187,-1.62841,-1.21566,-0.957663
0.349,-6.24128,-2.71068,-1.6128,-1.20458,-0.950836
0.35,-6.21408,-2.68978,-1.59739,-1.19361,-0.943961
0.351,-6.18722,-2.66913,-1.58218,-1.18275,-0.937056
0.352,-6.1607,-2.6487,-1.56718,-1.17198,-0.930122
0.353,-6.13449,-2.62847,-1.55241,-1.16129,-0.923175
0.354,-6.10859,-2.6084,-1.53786,-1.1507,-0.916208
0.355,-6.08298,-2.58848,-1.52351,-1.14021,-0.909232
0.356,-6.05763,-2.56872,-1.50933,-1.12983,-0.902239
0.357,-6.03254,-2.54909,-1.49532,-1.11954,-0.895226
0.358,-6.00771,-2.52959,-1.48144,-1.10932,-0.888195
0.359,-5.9831,-2.51025,-1.46772,-1.09922,-0.881113
0.36,-5.95871,-2.49101,-1.45415,-1.08924,-0.874019
0.361,-5.93454,-2.47188,-1.44074,-1.07936,-0.866971
0.362,-5.91057,-2.45285,-1.42749,-1.06957,-0.859978
0.363,-5.88681,-2.43396,-1.41442,-1.05988,-0.853042
0.364,-5.86322,-2.41522,-1.40152,-1.05029,-0.846166
0.365,-5.83979,-2.39667,-1.38881,-1.04082,-0.839358
0.366,-5.81651,-2.37833,-1.37627,-1.03147,-0.832604
0.367,-5.79336,-2.3602,-1.36389,-1.0222,-0.825919
0.368,-5.77033,-2.34231,-1.35164,-1.01303,-0.81929
0.369,-5.7474,-2.32467,-1.33951,-1.00395,-0.812724
0.37,-5.72445,-2.30729,-1.3275,-0.994999,-0.806224
0.371,-5.70153,-2.29016,-1.31561,-0.98616,-0.799785
0.372,-5.67823,-2.27328,-1.30384,-0.977421,-0.793408
0.373,-5.65476,-2.25663,-1.29219,-0.968757,-0.787107
0.374,-5.63119,-2.24019,-1.28066,-0.960188,-0.780867
0.375,-5.60755,-2.22395,-1.26925,-0.951729,-0.77469
0.376,-5.58378,-2.20789,-1.25799,-0.943388,-0.768582
0.377,-5.55979,-2.19199,-1.24688,-0.935161,-0.762534
0.378,-5.53542,-2.17622,-1.23592,-0.927021,-0.756546
0.379,-5.51085,-2.16058,-1.22509,-0.91895,-0.750598
0.38,-5.48616,-2.14506,-1.21438,-0.91096,-0.744678
0.381,-5.46143,-2.12966,-1.20378,-0.903065,-0.73876
0.382,-5.43668,-2.11436,-1.19327,-0.895273,-0.732822
0.383,-5.41184,-2.09915,-1.18286,-0.887579,-0.726857
0.384,-5.38695,-2.08403,-1.17253,-0.879964,-0.72088
0.385,-5.36205,-2.06899,-1.16231,-0.872414,-0.714896
0.386,-5.33717,-2.05406,-1.15218,-0.864943,-0.708928
0.387,-5.31233,-2.03922,-1.14215,-0.857562,-0.70298
0.388,-5.28747,-2.02445,-1.13222,-0.850281,-0.697044
0.389,-5.26237,-2.00976,-1.1224,-0.843099,-0.691134
0.39,-5.2372,-1.99517,-1.11268,-0.836007,-0.685247
0.391,-5.21197,-1.9807,-1.10308,-0.828978,-0.679386
0.392,-5.1867,-1.96635,-1.0936,-0.82202,-0.673557
0.393,-5.16144,-1.95214,-1.08423,-0.815146,-0.667753
0.394,-5.13623,-1.93808,-1.07497,-0.80836,-0.661978
0.395,-5.11114,-1.92417,-1.0658,-0.801663,-0.656242
0.396,-5.08612,-1.91042,-1.05671,-0.795051,-0.65054
0.397,-5.06116,-1.89685,-1.04769,-0.788513,-0.644872
0.398,-5.03627,-1.88345,-1.03872,-0.78203,-0.639246
0.399,-5.01146,-1.87022,-1.0298,-0.775612,-0.633658
0.4,-4.98672,-1.85716,-1.02094,-0.769268,-0.628101
0.401,-4.96206,-1.84426,-1.01213,-0.763008,-0.622575
0.402,-4.93753,-1.83151,-1.00338,-0.756832,-0.617081
0.403,-4.91312,-1.81892,-0.994667,-0.750739,-0.611602
0.404,-4.88885,-1.80646,-0.985996,-0.744721,-0.606127
0.405,-4.86472,-1.79413,-0.977371,-0.738758,-0.600663
0.406,-4.84073,-1.78192,-0.968811,-0.732853,-0.595208
0.407,-4.81688,-1.76982,-0.96033,-0.727015,-0.589771
0.408,-4.79302,-1.75781,-0.951922,-0.721247,-0.584381
0.409,-4.76924,-1.74589,-0.943604,-0.715557,-0.57907
0.41,-4.74555,-1.73406,-0.935329,-0.709945,-0.57387
0.411,-4.72198,-1.72231,-0.927094,-0.704406,-0.568802
0.412,-4.69852,-1.71062,-0.918874,-0.698932,-0.563849
0.413,-4.6752,-1.69898,-0.910666,-0.693506,-0.559
0.414,-4.65198,-1.68738,-0.902536,-0.688138,-0.554255
0.415,-4.62889,-1.67583,-0.894494,-0.682833,-0.549593
0.416,-4.60593,-1.66432,-0.886541,-0.677596,-0.545011
0.417,-4.58309,-1.65284,-0.8787,-0.672426,-0.540513
0.418,-4.56038,-1.64138,-0.870969,-0.667323,-0.536072
0.419,-4.5378,-1.62995,-0.863348,-0.662281,-0.531684
0.42,-4.51534,-1.61857,-0.855832,-0.657294,-0.527347
0.421,-4.49298,-1.60723,-0.848411,-0.65235,-0.523056
0.422,-4.47073,-1.59595,-0.841083,-0.647448,-0.518793
0.423,-4.44857,-1.5847,-0.833853,-0.642594,-0.514549
0.424,-4.42651,-1.5735,-0.826724,-0.637791,-0.510331
0.425,-4.40453,-1.56236,-0.819696,-0.633041,-0.506171
0.426,-4.38262,-1.55128,-0.812773,-0.628343,-0.502064
0.427,-4.36079,-1.54025,-0.805951,-0.623694,-0.498009
0.428,-4.33902,-1.5293,-0.799219,-0.619089,-0.494016
0.429,-4.31731,-1.51842,-0.792573,-0.614526,-0.490078
0.43,-4.29565,-1.50764,-0.786002,-0.609993,-0.48619
0.431,-4.27405,-1.49696,-0.7795,-0.605494,-0.482362
0.432,-4.25257,-1.48637,-0.773057,-0.601035,-0.478588
0.433,-4.23123,-1.47588,-0.766666,-0.59662,-0.474858
0.434,-4.20998,-1.46549,-0.760313,-0.592252,-0.471177
0.435,-4.18879,-1.4552,-0.753994,-0.587936,-0.467546
0.436,-4.16765,-1.44501,-0.747714,-0.583669,-0.463948
0.437,-4.14656,-1.43492,-0.741477,-0.579449,-0.46039
0.438,-4.12549,-1.42494,-0.735302,-0.575271,-0.456877
0.439,-4.10446,-1.41504,-0.729171,-0.571127,-0.453404
0.44,-4.08362,-1.40524,-0.723098,-0.567019,-0.449963
0.441,-4.06291,-1.3955,-0.717085,-0.562941,-0.446564
0.442,-4.04223,-1.38585,-0.711135,-0.5589,-0.443211
0.443,-4.02157,-1.37627,-0.705244,-0.554892,-0.4399
0.444,-4.00094,-1.36676,-0.699419,-0.550922,-0.436627
0.445,-3.98035,-1.35731,-0.693667,-0.546992,-0.433399
0.446,-3.9598,-1.34792,-0.688,-0.543101,-0.430218
0.447,-3.93927,-1.33859,-0.682398,-0.539247,-0.427082
0.448,-3.91876,-1.32932,-0.676862,-0.535419,-0.423987
0.449,-3.89826,-1.32011,-0.67139,-0.531614,-0.42094
0.45,-3.87779,-1.31096,-0.665983,-0.527828,-0.417945
0.451,-3.85734,-1.30185,-0.660629,-0.524068,-0.414997
0.452,-3.83695,-1.29278,-0.655318,-0.520334,-0.412091
0.453,-3.81662,-1.28376,-0.650051,-0.516627,-0.409232
0.454,-3.79634,-1.27477,-0.644837,-0.512952,-0.406418
0.455,-3.77613,-1.26581,-0.639661,-0.509308,-0.403642
0.456,-3.75597,-1.25687,-0.634521,-0.505702,-0.400904
0.457,-3.73589,-1.24797,-0.629415,-0.502129,-0.398201
0.458,-3.71589,-1.23908,-0.624348,-0.498591,-0.39554
0.459,-3.69597,-1.23023,-0.619335,-0.495083,-0.392915
0.46,-3.67613,-1.22142,-0.614354,-0.491597,-0.390321
0.461,-3.65637,-1.21264,-0.609415,-0.488139,-0.387754
0.462,-3.63667,-1.20389,-0.604524,-0.484707,-0.385216
0.463,-3.61702,-1.19519,-0.599691,-0.481309,-0.382707
0.464,-3.59739,-1.18651,-0.594902,-0.477948,-0.380222
0.465,-3.5778,-1.17788,-0.590159,-0.474623,-0.377763
0.466,-3.55826,-1.16929,-0.585468,-0.471343,-0.375321
0.467,-3.53877,-1.16076,-0.580838,-0.468104,-0.372896
0.468,-3.51934,-1.15228,-0.576278,-0.464909,-0.370484
0.469,-3.49997,-1.14385,-0.571769,-0.461761,-0.368082
0.47,-3.48068,-1.13548,-0.567317,-0.45865,-0.365687
0.471,-3.46144,-1.12716,-0.562929,-0.455579,-0.363295
0.472,-3.44226,-1.1189,-0.558616,-0.452541,-0.360901
0.473,-3.42311,-1.11072,-0.554355,-0.449539,-0.358493
0.474,-3.40401,-1.10262,-0.550141,-0.446579,-0.356058
0.475,-3.38496,-1.0946,-0.545969,-0.443654,-0.353572
0.476,-3.36597,-1.08665,-0.541841,-0.44077,-0.351025
0.477,-3.34701,-1.07878,-0.537766,-0.437927,-0.348428
0.478,-3.32811,-1.07101,-0.533721,-0.435118,-0.345869
0.479,-3.30927,-1.06331,-0.529699,-0.432347,-0.343421
0.48,-3.2905,-1.05569,-0.525704,-0.429618,-0.341102
0.481,-3.27192,-1.04816,-0.521747,-0.426919,-0.338898
0.482,-3.25359,-1.0407,-0.517827,-0.424257,-0.336791
0.483,-3.23542,-1.0333,-0.513929,-0.421627,-0.334762
0.484,-3.21741,-1.026,-0.510063,-0.419026,-0.332797
0.485,-3.19951,-1.01877,-0.506226,-0.416459,-0.330887
0.486,-3.18172,-1.01161,-0.502432,-0.413929,-0.329024
0.487,-3.16403,-1.00452,-0.498696,-0.411425,-0.327205
0.488,-3.14643,-0.997482,-0.494989,-0.408952,-0.325425
0.489,-3.12894,-0.990492,-0.491309,-0.406509,-0.323679
0.49,-3.11159,-0.983584,-0.487662,-0.404091,-0.321963
0.491,-3.09434,-0.976737,-0.484074,-0.401701,-0.320273
0.492,-3.0772,-0.969934,-0.480544,-0.399342,-0.318607
0.493,-3.06014,-0.96318,-0.477053,-0.397,-0.316965
0.494,-3.04319,-0.956474,-0.473606,-0.394682,-0.315345
0.495,-3.02635,-0.949816,-0.470198,-0.392388,-0.313745
0.496,-3.00959,-0.943194,-0.466832,-0.390106,-0.312163
0.497,-2.99289,-0.936607,-0.463528,-0.387838,-0.310599
0.498,-2.97626,-0.930105,-0.460277,-0.385589,-0.309054
0.499,-2.9597,-0.923628,-0.457056,-0.383347,-0.307526
0.5,-2.9432,-0.917176,-0.453863,-0.381114,-0.306015
0.501,-2.92676,-0.910749,-0.450712,-0.378902,-0.30452
0.502,-2.91036,-0.904348,-0.447621,-0.376699,-0.30304
0.503,-2.89401,-0.897968,-0.444568,-0.374507,-0.301575
0.504,-2.87772,-0.89163,-0.441539,-0.372333,-0.300126
0.505,-2.86149,-0.885343,-0.438538,-0.370171,-0.298694
0.506,-2.84531,-0.879072,-0.435561,-0.368005,-0.297277
0.507,-2.82917,-0.872813,-0.432602,-0.365848,-0.295872
0.508,-2.81308,-0.866583,-0.429686,-0.363693,-0.294478
0.509,-2.7971,-0.860384,-0.4268,-0.361538,-0.293093
0.51,-2.78124,-0.854216,-0.423918,-0.359387,-0.291718
0.511,-2.76554,-0.848073,-0.421037,-0.35725,-0.290356
0.512,-2.75002,-0.84196,-0.418164,-0.355118,-0.289008
0.513,-2.7346,-0.835935,-0.415328,-0.353028,-0.287673
0.514,-2.71927,-0.829932,-0.412523,-0.350978,-0.286348
0.515,-2.70401,-0.823949,-0.409721,-0.348959,-0.285028
0.516,-2.68882,-0.817978,-0.406936,-0.346972,-0.283715
0.517,-2.67372,-0.812045,-0.404177,-0.345027,-0.282408
0.518,-2.65869,-0.806153,-0.40143,-0.343112,-0.281108
0.519,-2.64372,-0.800316,-0.398723,-0.341225,-0.279818
0.52,-2.62879,-0.794575,-0.396069,-0.339384,-0.278538
0.521,-2.61391,-0.788869,-0.393427,-0.337576,-0.277266
0.522,-2.5991,-0.783191,-0.390803,-0.335799,-0.276003
0.523,-2.58437,-0.777543,-0.388203,-0.334048,-0.274749
0.524,-2.56968,-0.771955,-0.385649,-0.332333,-0.273507
0.525,-2.55499,-0.766402,-0.38316,-0.33064,-0.272277
0.526,-2.5404,-0.760887,-0.380694,-0.328965,-0.271064
0.527,-2.52589,-0.755422,-0.378257,-0.327322,-0.269866
0.528,-2.5114,-0.750017,-0.37587,-0.325701,-0.268681
0.529,-2.49697,-0.744726,-0.373513,-0.3241,-0.267505
0.53,-2.48258,-0.73948,-0.371192,-0.322519,-0.266342
0.531,-2.46822,-0.734264,-0.368942,-0.320968,-0.26519
0.532,-2.45389,-0.729094,-0.366729,-0.319441,-0.264051
0.533,-2.43963,-0.72397,-0.364535,-0.317931,-0.262924
0.534,-2.42544,-0.718903,-0.362366,-0.316445,-0.261814
0.535,-2.41129,-0.71389,-0.360218,-0.314993,-0.260716
0.536,-2.3972,-0.70897,-0.358113,-0.313556,-0.259629
0.537,-2.38313,-0.704135,-0.356059,-0.312141,-0.258549
0.538,-2.36907,-0.69933,-0.354013,-0.310743,-0.257476
0.539,-2.35502,-0.694568,-0.351984,-0.309374,-0.256409
0.54,-2.34101,-0.689861,-0.349988,-0.308021,-0.255346
0.541,-2.3271,-0.685237,-0.348007,-0.306678,-0.254286
0.542,-2.31321,-0.680655,-0.346038,-0.305353,-0.253231
0.543,-2.29933,-0.676109,-0.344113,-0.304053,-0.252178
0.544,-2.28551,-0.671612,-0.342223,-0.302759,-0.251123
0.545,-2.27172,-0.667166,-0.340335,-0.301482,-0.250065
0.546,-2.25792,-0.662805,-0.338454,-0.300214,-0.248996
0.547,-2.2442,-0.658524,-0.336581,-0.298969,-0.247913
0.548,-2.23065,-0.654259,-0.334725,-0.297739,-0.246813
0.549,-2.21719,-0.650022,-0.332929,-0.296516,-0.245691
0.55,-2.20377,-0.645816,-0.331141,-0.295306,-0.244541
0.551,-2.19038,-0.641639,-0.329364,-0.294122,-0.243366
0.552,-2.17717,-0.637489,-0.327613,-0.292948,-0.242161
0.553,-2.16399,-0.633377,-0.325884,-0.291789,-0.240933
0.554,-2.15083,-0.629301,-0.324169,-0.290641,-0.239702
0.555,-2.1377,-0.625335,-0.322478,-0.289505,-0.238488
0.556,-2.12466,-0.621381,-0.320851,-0.288382,-0.237307
0.557,-2.11164,-0.617447,-0.319233,-0.287257,-0.236163
0.558,-2.09871,-0.613535,-0.317631,-0.28613,-0.235066
0.559,-2.08588,-0.60965,-0.316051,-0.285012,-0.234011
0.56,-2.07307,-0.605823,-0.31449,-0.283901,-0.232998
0.561,-2.06029,-0.602017,-0.31298,-0.282786,-0.232017
0.562,-2.04761,-0.59823,-0.311507,-0.281675,-0.231069
0.563,-2.03506,-0.59446,-0.310052,-0.280559,-0.230146
0.564,-2.02255,-0.590713,-0.308617,-0.279459,-0.229249
0.565,-2.0101,-0.587,-0.307219,-0.278358,-0.228374
0.566,-1.99767,-0.58338,-0.305841,-0.277256,-0.227522
0.567,-1.98527,-0.579773,-0.304481,-0.276154,-0.226691
0.568,-1.973,-0.57618,-0.303158,-0.275071,-0.225878
0.569,-1.96083,-0.5726,-0.301882,-0.273986,-0.225085
0.57,-1.9487,-0.569033,-0.300623,-0.27291,-0.224303
0.571,-1.9366,-0.565478,-0.299381,-0.271836,-0.223537
0.572,-1.92457,-0.561938,-0.298155,-0.270778,-0.222781
0.573,-1.91262,-0.558414,-0.296943,-0.269731,-0.222034
0.574,-1.90084,-0.554928,-0.295764,-0.26869,-0.221298
0.575,-1.88915,-0.551531,-0.294623,-0.267657,-0.220569
0.576,-1.87747,-0.548157,-0.293494,-0.26665,-0.219854
0.577,-1.86608,-0.5448,-0.292374,-0.265655,-0.219149
0.578,-1.85475,-0.541459,-0.291275,-0.264676,-0.218457
0.579,-1.84354,-0.538139,-0.29019,-0.263713,-0.217776
0.58,-1.83243,-0.534854,-0.289113,-0.262765,-0.217103
0.581,-1.82143,-0.531598,-0.288043,-0.261843,-0.21644
0.582,-1.81052,-0.52836,-0.28702,-0.260929,-0.215783
0.583,-1.79973,-0.525139,-0.286009,-0.260027,-0.215134
0.584,-1.78903,-0.521938,-0.285004,-0.259141,-0.214493
0.585,-1.7784,-0.518761,-0.284003,-0.258277,-0.213858
0.586,-1.76782,-0.515686,-0.283007,-0.257419,-0.213233
0.587,-1.75732,-0.512668,-0.282015,-0.256577,-0.212616
0.588,-1.74693,-0.509671,-0.281069,-0.255747,-0.212005
0.589,-1.73655,-0.506691,-0.280132,-0.254941,-0.211405
0.59,-1.72643,-0.503727,-0.279199,-0.254155,-0.210807
0.591,-1.71644,-0.500779,-0.278276,-0.253383,-0.210217
0.592,-1.70651,-0.497858,-0.277372,-0.252625,-0.209631
0.593,-1.69663,-0.494958,-0.276473,-0.251889,-0.209047
0.594,-1.68683,-0.49207,-0.275579,-0.251172,-0.208467
0.595,-1.67712,-0.489258,-0.274725,-0.250467,-0.207888
0.596,-1.66755,-0.486522,-0.273893,-0.249778,-0.207308
0.597,-1.6581,-0.483819,-0.273066,-0.249101,-0.206732
0.598,-1.64878,-0.481141,-0.272245,-0.24844,-0.206155
0.599,-1.63948,-0.478487,-0.27143,-0.247798,-0.205577
0.6,-1.63026,-0.475855,-0.270621,-0.247163,-0.204997
0.601,-1.6211,-0.473284,-0.269868,-0.246535,-0.204411
0.602,-1.612,-0.470748,-0.269128,-0.245914,-0.20382
0.603,-1.60296,-0.468242,-0.268396,-0.245313,-0.203215
0.604,-1.59399,-0.465761,-0.267682,-0.244713,-0.202595
0.605,-1.58503,-0.463295,-0.26699,-0.244119,-0.201959
0.606,-1.57612,-0.460843,-0.26631,-0.243531,-0.201296
0.607,-1.56732,-0.458492,-0.265636,-0.242944,-0.200614
0.608,-1.55874,-0.456211,-0.265022,-0.242372,-0.199905
0.609,-1.55031,-0.453969,-0.264423,-0.241807,-0.199178
0.61,-1.54199,-0.451753,-0.263835,-0.241244,-0.198442
0.611,-1.53372,-0.449562,-0.26326,-0.240684,-0.19772
0.612,-1.52551,-0.447395,-0.262693,-0.240128,-0.197021
0.613,-1.51739,-0.44525,-0.262145,-0.239585,-0.196353
0.614,-1.50934,-0.443124,-0.261646,-0.239043,-0.195714
0.615,-1.50133,-0.441007,-0.261158,-0.238505,-0.1951
0.616,-1.49337,-0.438902,-0.260677,-0.237971,-0.19451
0.617,-1.48546,-0.436895,-0.260222,-0.23744,-0.193938
0.618,-1.47759,-0.434946,-0.259785,-0.236924,-0.193385
0.619,-1.46981,-0.433032,-0.259354,-0.236414,-0.192845
0.62,-1.46203,-0.431136,-0.258934,-0.235906,-0.19232
0.621,-1.45426,-0.429254,-0.258567,-0.235402,-0.191809
0.622,-1.44652,-0.427385,-0.258212,-0.234911,-0.191311
0.623,-1.43882,-0.42555,-0.257865,-0.234432,-0.190828
0.624,-1.43144,-0.423761,-0.257524,-0.233957,-0.190355
0.625,-1.42422,-0.421993,-0.257183,-0.233492,-0.189891
0.626,-1.41699,-0.420241,-0.256866,-0.233034,-0.18944
0.627,-1.40982,-0.418492,-0.256592,-0.232584,-0.188999
0.628,-1.40266,-0.416751,-0.256327,-0.232152,-0.188567
0.629,-1.39554,-0.415021,-0.256065,-0.231724,-0.188147
0.63,-1.38846,-0.413391,-0.255826,-0.231301,-0.187731
0.631,-1.38149,-0.411813,-0.2556,-0.23088,-0.187325
0.632,-1.3746,-0.410266,-0.255373,-0.230475,-0.186925
0.633,-1.36778,-0.408739,-0.255165,-0.230076,-0.186533
0.634,-1.36114,-0.407229,-0.255,-0.229681,-0.18615
0.635,-1.35458,-0.405733,-0.254847,-0.229294,-0.185774
0.636,-1.34806,-0.404247,-0.2547,-0.22891,-0.185404
0.637,-1.34158,-0.402755,-0.254557,-0.228536,-0.185042
0.638,-1.33513,-0.40127,-0.254412,-0.228177,-0.184686
0.639,-1.32873,-0.399796,-0.254307,-0.227823,-0.184335
0.64,-1.32233,-0.398355,-0.254233,-0.227474,-0.183991
0.641,-1.31598,-0.397015,-0.254164,-0.227131,-0.183652
0.642,-1.30967,-0.395705,-0.254104,-0.226807,-0.183316
0.643,-1.3034,-0.394418,-0.254066,-0.226491,-0.182987
0.644,-1.29717,-0.393146,-0.254034,-0.226181,-0.182662
0.645,-1.29098,-0.391883,-0.254003,-0.225881,-0.182342
0.646,-1.28515,-0.390631,-0.254009,-0.225588,-0.182029
0.647,-1.27945,-0.389409,-0.254047,-0.225306,-0.18172
0.648,-1.27375,-0.388221,-0.254092,-0.225039,-0.181413
0.649,-1.26802,-0.387042,-0.254142,-0.224778,-0.181115
0.65,-1.26234,-0.385867,-0.25419,-0.224522,-0.18082
0.651,-1.25674,-0.384706,-0.254245,-0.224271,-0.18053
0.652,-1.25119,-0.383545,-0.254342,-0.224038,-0.180245
0.653,-1.24568,-0.382394,-0.254455,-0.223813,-0.179964
0.654,-1.24021,-0.381325,-0.254573,-0.223592,-0.179685
0.655,-1.23478,-0.380304,-0.254703,-0.223382,-0.179411
0.656,-1.22937,-0.379312,-0.254848,-0.223177,-0.17914
0.657,-1.22394,-0.378341,-0.254996,-0.222976,-0.17887
0.658,-1.21854,-0.37738,-0.255146,-0.222792,-0.178602
0.659,-1.21314,-0.376425,-0.255333,-0.222612,-0.178336
0.66,-1.20776,-0.375466,-0.255544,-0.222435,-0.178067
0.661,-1.20241,-0.374515,-0.255761,-0.22226,-0.1778
0.662,-1.19708,-0.37356,-0.255981,-0.222091,-0.177532
0.663,-1.19177,-0.372613,-0.256199,-0.221935,-0.17726
0.664,-1.18668,-0.371674,-0.25642,-0.221782,-0.176984
0.665,-1.18178,-0.370837,-0.256677,-0.221632,-0.176703
0.666,-1.17697,-0.370022,-0.256951,-0.221488,-0.176413
0.667,-1.17215,-0.369234,-0.257229,-0.221345,-0.176112
0.668,-1.1673,-0.368462,-0.257513,-0.221208,-0.175794
0.669,-1.16247,-0.367696,-0.25781,-0.221082,-0.175462
0.67,-1.15765,-0.366938,-0.258111,-0.220958,-0.175123
0.671,-1.15286,-0.366202,-0.258412,-0.220836,-0.174778
0.672,-1.14814,-0.365491,-0.258728,-0.220714,-0.174446
0.673,-1.14346,-0.364785,-0.259069,-0.220602,-0.174134
0.674,-1.13882,-0.364087,-0.259425,-0.2205,-0.173843
0.675,-1.13424,-0.363387,-0.259784,-0.220399,-0.173577
0.676,-1.12978,-0.362697,-0.260141,-0.220304,-0.173327
0.677,-1.12538,-0.362017,-0.260498,-0.220214,-0.173095
0.678,-1.12102,-0.361417,-0.260863,-0.220126,-0.172877
0.679,-1.11666,-0.360846,-0.261254,-0.220048,-0.172672
0.68,-1.11233,-0.360312,-0.26166,-0.219981,-0.172478
0.681,-1.10802,-0.359801,-0.26207,-0.219918,-0.172297
0.682,-1.10374,-0.359286,-0.262485,-0.219858,-0.172124
0.683,-1.09948,-0.358774,-0.262909,-0.219799,-0.171959
0.684,-1.09525,-0.358288,-0.263337,-0.219753,-0.171802
0.685,-1.09104,-0.357803,-0.263767,-0.219716,-0.17165
0.686,-1.08685,-0.35733,-0.264216,-0.219681,-0.171502
0.687,-1.08267,-0.356861,-0.264685,-0.219653,-0.171362
0.688,-1.07869,-0.356516,-0.265168,-0.219631,-0.171225
0.689,-1.07488,-0.356207,-0.265652,-0.219611,-0.17109
0.69,-1.07109,-0.355908,-0.266136,-0.2196,-0.17096
0.691,-1.06734,-0.355535,-0.266621,-0.219601,-0.170834
0.692,-1.06375,-0.355176,-0.267124,-0.219603,-0.17071
0.693,-1.06019,-0.354882,-0.267646,-0.219607,-0.170589
0.694,-1.05666,-0.354634,-0.268182,-0.219612,-0.170472
0.695,-1.05319,-0.354404,-0.268722,-0.219627,-0.170358
0.696,-1.04976,-0.35417,-0.269271,-0.219652,-0.170245
0.697,-1.04634,-0.353866,-0.269825,-0.219678,-0.170136
0.698,-1.04291,-0.353556,-0.270384,-0.219707,-0.17003
0.699,-1.0395,-0.353413,-0.270955,-0.219742,-0.169927
0.7,-1.03611,-0.353363,-0.271548,-0.219777,-0.169825
0.701,-1.03273,-0.353304,-0.272156,-0.219817,-0.169728
0.702,-1.02937,-0.353239,-0.272765,-0.219868,-0.169632
0.703,-1.02603,-0.353206,-0.273373,-0.219921,-0.169537
0.704,-1.0227,-0.353172,-0.273985,-0.219975,-0.169447
0.705,-1.01938,-0.353143,-0.274618,-0.220029,-0.169359
0.706,-1.01607,-0.353141,-0.275266,-0.220086,-0.169273
0.707,-1.01277,-0.353176,-0.275928,-0.220154,-0.16919
0.708,-1.00984,-0.353311,-0.276592,-0.220222,-0.16911
0.709,-1.00693,-0.353443,-0.277265,-0.220292,-0.169034
0.71,-1.00399,-0.3536,-0.277943,-0.220367,-0.168959
0.711,-1.00105,-0.353795,-0.278623,-0.220441,-0.168887
0.712,-0.998212,-0.353994,-0.27933,-0.220517,-0.168819
0.713,-0.995401,-0.354194,-0.280049,-0.220605,-0.168753
0.714,-0.992593,-0.354426,-0.280772,-0.220695,-0.16869
0.715,-0.989816,-0.354675,-0.281495,-0.220787,-0.168628
0.716,-0.98708,-0.35493,-0.282219,-0.220877,-0.168569
0.717,-0.984376,-0.355198,-0.282958,-0.220972,-0.168509
0.718,-0.9817,-0.355478,-0.283711,-0.221078,-0.16845
0.719,-0.97906,-0.355769,-0.284476,-0.221184,-0.168392
0.72,-0.976497,-0.356079,-0.285241,-0.221291,-0.168332
0.721,-0.973997,-0.356461,-0.286011,-0.221403,-0.168273
0.722,-0.971511,-0.356852,-0.286785,-0.221513,-0.168213
0.723,-0.969035,-0.357247,-0.287563,-0.22163,-0.168152
0.724,-0.966583,-0.357672,-0.288362,-0.221757,-0.168086
0.725,-0.964144,-0.358109,-0.289169,-0.221886,-0.168017
0.726,-0.961728,-0.358552,-0.289981,-0.222014,-0.167942
0.727,-0.959293,-0.358993,-0.290791,-0.222143,-0.167859
0.728,-0.956839,-0.359439,-0.291601,-0.222283,-0.167769
0.729,-0.954395,-0.359891,-0.292427,-0.222426,-0.167674
0.73,-0.951957,-0.360342,-0.293259,-0.222571,-0.167575
0.731,-0.94954,-0.360796,-0.294099,-0.222722,-0.167483
0.732,-0.947533,-0.361292,-0.294939,-0.222872,-0.1674
0.733,-0.94553,-0.361824,-0.295781,-0.223028,-0.167327
0.734,-0.943532,-0.362361,-0.296625,-0.223195,-0.167268
0.735,-0.941544,-0.362913,-0.297474,-0.223366,-0.167218
0.736,-0.939559,-0.363489,-0.298338,-0.223538,-0.167179
0.737,-0.937617,-0.364065,-0.299206,-0.223709,-0.167148
0.738,-0.93566,-0.364648,-0.300078,-0.223891,-0.167125
0.739,-0.933698,-0.365235,-0.300947,-0.224081,-0.167108
0.74,-0.931747,-0.365848,-0.301815,-0.224272,-0.167099
0.741,-0.929793,-0.366463,-0.302698,-0.224469,-0.167094
0.742,-0.927824,-0.367083,-0.303581,-0.224668,-0.167092
0.743,-0.925835,-0.36771,-0.304469,-0.224869,-0.167097
0.744,-0.923823,-0.368347,-0.305359,-0.225079,-0.167104
0.745,-0.921792,-0.368989,-0.306251,-0.225296,-0.167116
0.746,-0.91971,-0.369635,-0.307145,-0.225516,-0.167129
0.747,-0.917595,-0.370303,-0.308042,-0.225735,-0.167148
0.748,-0.91601,-0.371016,-0.308953,-0.225955,-0.16717
0.749,-0.914441,-0.371729,-0.309866,-0.226183,-0.167195
0.75,-0.912871,-0.37245,-0.310786,-0.226417,-0.167226
0.751,-0.9113,-0.373186,-0.311706,-0.226652,-0.167261
0.752,-0.90977,-0.373942,-0.312626,-0.22689,-0.167299
0.753,-0.908331,-0.374695,-0.313559,-0.227131,-0.167341
0.754,-0.906839,-0.375453,-0.314499,-0.227371,-0.167384
0.755,-0.905359,-0.376216,-0.315448,-0.227615,-0.16743
0.756,-0.903999,-0.376978,-0.316401,-0.227866,-0.167476
0.757,-0.902804,-0.377743,-0.31736,-0.228121,-0.16752
0.758,-0.901564,-0.378512,-0.318323,-0.228376,-0.167567
0.759,-0.900317,-0.379284,-0.319292,-0.228631,-0.167614
0.76,-0.899113,-0.380112,-0.320274,-0.228885,-0.167662
0.761,-0.897962,-0.380951,-0.32126,-0.229144,-0.16771
0.762,-0.896854,-0.381796,-0.322253,-0.229409,-0.167759
0.763,-0.896218,-0.382645,-0.323248,-0.229673,-0.16781
0.764,-0.895853,-0.383507,-0.324246,-0.229939,-0.167861
0.765,-0.895445,-0.384385,-0.325261,-0.230207,-0.167913
0.766,-0.895141,-0.385269,-0.326279,-0.230476,-0.167969
0.767,-0.894947,-0.386158,-0.327306,-0.230745,-0.168026
0.768,-0.894981,-0.38706,-0.328339,-0.23102,-0.168084
0.769,-0.895094,-0.387974,-0.329376,-0.2313,-0.168142
0.77,-0.895242,-0.388894,-0.330417,-0.231582,-0.168204
0.771,-0.895409,-0.38982,-0.331471,-0.231863,-0.168267
0.772,-0.895625,-0.390753,-0.33253,-0.232144,-0.168329
0.773,-0.895964,-0.391697,-0.333595,-0.232429,-0.168395
0.774,-0.896921,-0.392644,-0.334661,-0.232719,-0.168462
0.775,-0.898075,-0.393613,-0.335728,-0.233013,-0.168531
0.776,-0.899292,-0.394621,-0.336804,-0.233308,-0.1686
0.777,-0.900516,-0.395634,-0.33788,-0.233606,-0.168673
0.778,-0.901795,-0.396649,-0.338959,-0.233904,-0.168746
0.779,-0.903134,-0.397673,-0.340042,-0.234203,-0.168819
0.78,-0.904569,-0.398708,-0.341124,-0.234509,-0.168893
0.781,-0.905974,-0.399755,-0.342208,-0.23482,-0.168968
0.782,-0.907424,-0.400801,-0.3433,-0.235131,-0.169043
0.783,-0.90901,-0.401847,-0.344392,-0.235441,-0.169117
0.784,-0.910627,-0.402895,-0.345487,-0.235753,-0.169193
0.785,-0.912249,-0.403946,-0.34658,-0.236072,-0.169268
0.786,-0.913875,-0.405,-0.347678,-0.236396,-0.169345
0.787,-0.915506,-0.406069,-0.348778,-0.236722,-0.169425
0.788,-0.917143,-0.407183,-0.349881,-0.237051,-0.169508
0.789,-0.918784,-0.408291,-0.350985,-0.237381,-0.169598
0.79,-0.920428,-0.409401,-0.352088,-0.237713,-0.169691
0.791,-0.922084,-0.410523,-0.353189,-0.238052,-0.169787
0.792,-0.923737,-0.411659,-0.354296,-0.238396,-0.16989
0.793,-0.925371,-0.41281,-0.355401,-0.23874,-0.169995
0.794,-0.927306,-0.41396,-0.356506,-0.239083,-0.170103
0.795,-0.929242,-0.415119,-0.357607,-0.239429,-0.170214
0.796,-0.931167,-0.416294,-0.358704,-0.239781,-0.170329
0.797,-0.933086,-0.417471,-0.359805,-0.240137,-0.170445
0.798,-0.935002,-0.418651,-0.360902,-0.240496,-0.170562
0.799,-0.936914,-0.419835,-0.362,-0.240856,-0.170684
0.8,-0.938826,-0.421016,-0.363098,-0.241216,-0.170807
0.801,-0.940744,-0.422201,-0.364192,-0.24158,-0.170932
0.802,-0.942674,-0.423401,-0.365286,-0.24195,-0.171057
0.803,-0.944585,-0.424643,-0.366382,-0.242322,-0.171184
0.804,-0.946503,-0.425887,-0.367475,-0.242693,-0.171315
0.805,-0.94842,-0.427123,-0.368568,-0.243063,-0.171446
0.806,-0.950324,-0.428357,-0.369656,-0.243438,-0.171577
0.807,-0.952267,-0.429601,-0.370744,-0.243817,-0.17171
0.808,-0.954228,-0.430852,-0.371831,-0.244198,-0.171846
0.809,-0.956186,-0.432108,-0.372915,-0.244581,-0.171982
0.81,-0.958145,-0.433364,-0.374,-0.244964,-0.17212
0.811,-0.960106,-0.434619,-0.375082,-0.245347,-0.172258
0.812,-0.96207,-0.435874,-0.376162,-0.245736,-0.172398
0.813,-0.964036,-0.437128,-0.377246,-0.246128,-0.17254
0.814,-0.966003,-0.438378,-0.378326,-0.246522,-0.172682
0.815,-0.967973,-0.43967,-0.379406,-0.246916,-0.172824
0.816,-0.969946,-0.440965,-0.380485,-0.24731,-0.172967
0.817,-0.971923,-0.442263,-0.381562,-0.24771,-0.173113
0.818,-0.973902,-0.443562,-0.38264,-0.248114,-0.173258
0.819,-0.97604,-0.444869,-0.383716,-0.248519,-0.173405
0.82,-0.978222,-0.446179,-0.384794,-0.248926,-0.173551
0.821,-0.980382,-0.447499,-0.38587,-0.249335,-0.1737
0.822,-0.982531,-0.44882,-0.386943,-0.249745,-0.173849
0.823,-0.984684,-0.450156,-0.38802,-0.25016,-0.173999
0.824,-0.986843,-0.451494,-0.389096,-0.250578,-0.174149
0.825,-0.989008,-0.452831,-0.390174,-0.250996,-0.174301
0.826,-0.991153,-0.454163,-0.391253,-0.251414,-0.174454
0.827,-0.993301,-0.455494,-0.392334,-0.251835,-0.174608
0.828,-0.99546,-0.456826,-0.393416,-0.252261,-0.174763
0.829,-0.997635,-0.458159,-0.394497,-0.25269,-0.174919
0.83,-0.999832,-0.459511,-0.395581,-0.253119,-0.175077
0.831,-1.00205,-0.460885,-0.396667,-0.253549,-0.175236
0.832,-1.00429,-0.462251,-0.397753,-0.253981,-0.175396
0.833,-1.00653,-0.463612,-0.398844,-0.25442,-0.175558
0.834,-1.00877,-0.464969,-0.399936,-0.254863,-0.175722
0.835,-1.01108,-0.466329,-0.401031,-0.255307,-0.175887
0.836,-1.01341,-0.467695,-0.402125,-0.255751,-0.176054
0.837,-1.01579,-0.469063,-0.403222,-0.256199,-0.176223
0.838,-1.01823,-0.470433,-0.404321,-0.256651,-0.176394
0.839,-1.02069,-0.4718,-0.405422,-0.257104,-0.176567
0.84,-1.02316,-0.47316,-0.406527,-0.257558,-0.17674
0.841,-1.02565,-0.47451,-0.407634,-0.258013,-0.176918
0.842,-1.02815,-0.475856,-0.408743,-0.258468,-0.177099
0.843,-1.03067,-0.47722,-0.409856,-0.258928,-0.177284
0.844,-1.03321,-0.478597,-0.41097,-0.25939,-0.177471
0.845,-1.03577,-0.47997,-0.412086,-0.259852,-0.177667
0.846,-1.03835,-0.481341,-0.413205,-0.260312,-0.177867
0.847,-1.04098,-0.482707,-0.414327,-0.260776,-0.178073
0.848,-1.04364,-0.484068,-0.415449,-0.26124,-0.178284
0.849,-1.04636,-0.485432,-0.416576,-0.261703,-0.178495
0.85,-1.04924,-0.486797,-0.417703,-0.262167,-0.178705
0.851,-1.05231,-0.488168,-0.418834,-0.262631,-0.178913
0.852,-1.05546,-0.489546,-0.419967,-0.263097,-0.179115
0.853,-1.05869,-0.490922,-0.421101,-0.263563,-0.179316
0.854,-1.06203,-0.492296,-0.422237,-0.264031,-0.179513
0.855,-1.06547,-0.493669,-0.423378,-0.264496,-0.179707
0.856,-1.06908,-0.49504,-0.424519,-0.26496,-0.179899
0.857,-1.07292,-0.496409,-0.425663,-0.265426,-0.180091
0.858,-1.07703,-0.497773,-0.42681,-0.265892,-0.180281
0.859,-1.08147,-0.499137,-0.427959,-0.266357,-0.18047
0.86,-1.08611,-0.500521,-0.429111,-0.26682,-0.180658
0.861,-1.09092,-0.501917,-0.430264,-0.267283,-0.180847
0.862,-1.09578,-0.503313,-0.431418,-0.267748,-0.181035
0.863,-1.10045,-0.504707,-0.432575,-0.268213,-0.181222
0.864,-1.10464,-0.506098,-0.433733,-0.26868,-0.181409
0.865,-1.10869,-0.507491,-0.434892,-0.269146,-0.181596
0.866,-1.11246,-0.508886,-0.436053,-0.269612,-0.181784
0.867,-1.11599,-0.510288,-0.437216,-0.270081,-0.181972
0.868,-1.1193,-0.511688,-0.43838,-0.27055,-0.18216
0.869,-1.12242,-0.51309,-0.439545,-0.271018,-0.182347
0.87,-1.12544,-0.51449,-0.440712,-0.271487,-0.182536
0.871,-1.1284,-0.51589,-0.44188,-0.271957,-0.182725
0.872,-1.13133,-0.517295,-0.443049,-0.272429,-0.182914
0.873,-1.13424,-0.518704,-0.44422,-0.272902,-0.183104
0.874,-1.13715,-0.520132,-0.445393,-0.273378,-0.183294
0.875,-1.14006,-0.521568,-0.446565,-0.273853,-0.183485
0.876,-1.14299,-0.523001,-0.447736,-0.274328,-0.183677
0.877,-1.14594,-0.52443,-0.448905,-0.274807,-0.183869
0.878,-1.14889,-0.525857,-0.450073,-0.275288,-0.184061
0.879,-1.15181,-0.527284,-0.45124,-0.27577,-0.184253
0.88,-1.15477,-0.528709,-0.452405,-0.276253,-0.184446
0.881,-1.1578,-0.530136,-0.453571,-0.276736,-0.184639
0.882,-1.16084,-0.531564,-0.454735,-0.277223,-0.184831
0.883,-1.16389,-0.532997,-0.455898,-0.27771,-0.185024
0.884,-1.16693,-0.534437,-0.457059,-0.278198,-0.185215
0.885,-1.16998,-0.535875,-0.458217,-0.278686,-0.185407
0.886,-1.17303,-0.537311,-0.459374,-0.279173,-0.185601
0.887,-1.1761,-0.538745,-0.46053,-0.279662,-0.185794
0.888,-1.17918,-0.540178,-0.461683,-0.280151,-0.185986
0.889,-1.18227,-0.5416,-0.462832,-0.280643,-0.186178
0.89,-1.18538,-0.543012,-0.463978,-0.281135,-0.186371
0.891,-1.18851,-0.544433,-0.46512,-0.281627,-0.186564
0.892,-1.1917,-0.545863,-0.466258,-0.282122,-0.186756
0.893,-1.19501,-0.547293,-0.467392,-0.282617,-0.186948
0.894,-1.19833,-0.54872,-0.468523,-0.283112,-0.187138
0.895,-1.20165,-0.550142,-0.469651,-0.283604,-0.187328
0.896,-1.20498,-0.551559,-0.470775,-0.284097,-0.187517
0.897,-1.20832,-0.552967,-0.471897,-0.284589,-0.187705
0.898,-1.21167,-0.554376,-0.473015,-0.285082,-0.187891
0.899,-1.21503,-0.555784,-0.474131,-0.285575,-0.188077
0.9,-1.2184,-0.55719,-0.475244,-0.286069,-0.188262
0.901,-1.22179,-0.558593,-0.47635,-0.286564,-0.188446
0.902,-1.22518,-0.559997,-0.477451,-0.287058,-0.188628
0.903,-1.22859,-0.561401,-0.478547,-0.287553,-0.188808
0.904,-1.232,-0.562803,-0.47964,-0.288046,-0.188987
0.905,-1.23545,-0.564206,-0.480727,-0.28854,-0.189166
0.906,-1.23891,-0.565627,-0.481808,-0.289034,-0.189344
0.907,-1.24238,-0.567047,-0.482886,-0.28953,-0.18952
0.908,-1.24589,-0.568467,-0.483959,-0.290026,-0.189696
0.909,-1.24944,-0.569888,-0.485028,-0.290522,-0.189875
0.91,-1.25297,-0.571305,-0.486092,-0.29102,-0.190055
0.911,-1.25648,-0.572723,-0.487152,-0.291521,-0.190239
0.912,-1.26002,-0.574141,-0.488208,-0.292023,-0.190426
0.913,-1.26361,-0.575564,-0.489258,-0.292524,-0.190616
0.914,-1.26731,-0.576989,-0.490304,-0.293025,-0.190802
0.915,-1.27107,-0.578414,-0.491344,-0.293525,-0.190975
0.916,-1.27484,-0.579843,-0.49238,-0.294023,-0.19113
0.917,-1.27862,-0.581278,-0.49341,-0.294518,-0.191261
0.918,-1.28238,-0.582708,-0.494435,-0.29501,-0.191364
0.919,-1.28615,-0.584132,-0.495451,-0.295501,-0.191438
0.92,-1.28995,-0.585553,-0.49646,-0.295991,-0.19148
0.921,-1.29373,-0.586973,-0.497462,-0.29648,-0.191488
0.922,-1.29753,-0.588391,-0.498457,-0.296967,-0.191461
0.923,-1.30135,-0.589802,-0.499445,-0.297453,-0.191393
0.924,-1.3052,-0.59123,-0.500427,-0.297936,-0.191274
0.925,-1.30911,-0.592657,-0.501404,-0.298419,-0.191093
0.926,-1.31303,-0.59408,-0.502375,-0.298899,-0.190835
0.927,-1.31698,-0.595504,-0.50334,-0.299376,-0.190488
0.928,-1.32088,-0.596928,-0.504301,-0.299851,-0.19003
0.929,-1.32482,-0.59835,-0.505256,-0.300322,-0.189438
0.93,-1.32888,-0.599773,-0.506206,-0.300788,-0.188689
0.931,-1.33303,-0.601195,-0.507149,-0.30125,-0.187763
0.932,-1.33721,-0.602622,-0.508088,-0.301709,-0.186672
0.933,-1.3414,-0.604048,-0.509022,-0.302165,-0.185459
0.934,-1.34566,-0.605476,-0.509951,-0.302617,-0.184208
0.935,-1.35004,-0.606903,-0.510876,-0.303065,-0.183012
0.936,-1.3545,-0.608332,-0.511797,-0.303509,-0.181925
0.937,-1.35917,-0.609757,-0.512714,-0.30395,-0.18097
0.938,-1.36396,-0.611188,-0.513625,-0.304388,-0.180145
0.939,-1.36881,-0.612626,-0.51453,-0.304823,-0.179449
0.94,-1.37372,-0.614063,-0.515431,-0.305255,-0.17887
0.941,-1.37869,-0.615502,-0.516328,-0.305684,-0.178399
0.942,-1.38369,-0.616939,-0.51722,-0.306109,-0.17802
0.943,-1.38871,-0.618378,-0.518106,-0.306531,-0.177722
0.944,-1.3938,-0.619818,-0.518987,-0.306952,-0.177493
0.945,-1.399,-0.621258,-0.519866,-0.30737,-0.177321
0.946,-1.40428,-0.622696,-0.520741,-0.307788,-0.1772
0.947,-1.40962,-0.624129,-0.521613,-0.308204,-0.177121
0.948,-1.415,-0.625563,-0.522482,-0.308619,-0.177078
0.949,-1.42041,-0.627,-0.523348,-0.309031,-0.177065
0.95,-1.42596,-0.628434,-0.52421,-0.309444,-0.177077
0.951,-1.43163,-0.629871,-0.525072,-0.309854,-0.177112
0.952,-1.43734,-0.631307,-0.525932,-0.310263,-0.177166
0.953,-1.44314,-0.632743,-0.526791,-0.31067,-0.177236
0.954,-1.44899,-0.634178,-0.527648,-0.311078,-0.177319
0.955,-1.4549,-0.635614,-0.528504,-0.311487,-0.177415
0.956,-1.46092,-0.637058,-0.52936,-0.311894,-0.17752
0.957,-1.46709,-0.638508,-0.530213,-0.3123,-0.177636
0.958,-1.47335,-0.639954,-0.531066,-0.312706,-0.177759
0.959,-1.47976,-0.641399,-0.531917,-0.313111,-0.177888
0.96,-1.48632,-0.642844,-0.532765,-0.313513,-0.178022
0.961,-1.49299,-0.64429,-0.533612,-0.313912,-0.178162
0.962,-1.4998,-0.645737,-0.534457,-0.314306,-0.178307
0.963,-1.5069,-0.647186,-0.535299,-0.314698,-0.178456
0.964,-1.5143,-0.648634,-0.536138,-0.315087,-0.178609
0.965,-1.52193,-0.650081,-0.536976,-0.315475,-0.178765
0.966,-1.52981,-0.651525,-0.537811,-0.315864,-0.178923
0.967,-1.53789,-0.652969,-0.538645,-0.316254,-0.179086
0.968,-1.54626,-0.654413,-0.539475,-0.316647,-0.179252
0.969,-1.55489,-0.655856,-0.540303,-0.317045,-0.179421
0.97,-1.56389,-0.657306,-0.541129,-0.31745,-0.179592
0.971,-1.5734,-0.65876,-0.541951,-0.317863,-0.179769
0.972,-1.58323,-0.660206,-0.542769,-0.318287,-0.179952
0.973,-1.59347,-0.661651,-0.543583,-0.318721,-0.180141
0.974,-1.60428,-0.663095,-0.544392,-0.31917,-0.180339
0.975,-1.61562,-0.664538,-0.545199,-0.319649,-0.180545
0.976,-1.62776,-0.665981,-0.546003,-0.320169,-0.180765
0.977,-1.64108,-0.667424,-0.546805,-0.320723,-0.180994
0.978,-1.65546,-0.668866,-0.547603,-0.321299,-0.181229
0.979,-1.67094,-0.670309,-0.548399,-0.321867,-0.181465
0.98,-1.68862,-0.671753,-0.549192,-0.322386,-0.181696
0.981,-1.71001,-0.673198,-0.549981,-0.322812,-0.181917
0.982,-1.7348,-0.67464,-0.550768,-0.323121,-0.182132
0.983,-1.75194,-0.676079,-0.551551,-0.32331,-0.182339
0.984,-1.74673,-0.677516,-0.552332,-0.323389,-0.182538
0.985,-1.49403,-0.678953,-0.553109,-0.323369,-0.182732
0.986,-0.678441,-0.680387,-0.553882,-0.32326,-0.182924
0.987,-0.54665,-0.681818,-0.554654,-0.323072,-0.183112
0.988,-0.506874,-0.683252,-0.555424,-0.322812,-0.183299
0.989,-0.51237,-0.684687,-0.556191,-0.322484,-0.183482
0.99,-0.520589,-0.68612,-0.556957,-0.322092,-0.183665
0.991,-0.525655,-0.68755,-0.557721,-0.321639,-0.183848
0.992,-0.521015,-0.688972,-0.558483,-0.321124,-0.184029
0.993,-0.511644,-0.690386,-0.559244,-0.320545,-0.184209
0.994,-0.504275,-0.691797,-0.560002,-0.319902,-0.184388
0.995,-0.496658,-0.693204,-0.560759,-0.319196,-0.184568
0.996,-0.486784,-0.69461,-0.561513,-0.318426,-0.184747
0.997,-0.476663,-0.696015,-0.562265,-0.317591,-0.184926
0.998,-0.466237,-0.697422,-0.563015,-0.31669,-0.185105
0.999,-0.457951,-0.698828,-0.563764,-0.315727,-0.185284
1,-0.450136,-0.700233,-0.564511,-0.314704,-0.185463


==> 030_load_displacement_Miehe.csv <==
Time,030_4global,030_5global,030_6global
0,,,
0.0001,,,
0.0002,,,
0.0003,,,
0.0004,,,
0.0005,,,
0.0006,,,
0.0007,,,
0.0008,,,
0.0009,,,
0.001,60.7987,60.6989,60.6422
0.0011,66.8071,66.7186,66.6738
0.0012,72.8764,72.7814,72.7336
0.0013,78.9453,78.8428,78.7919
0.0014,85.0074,84.8995,84.8472
0.0015,91.0589,90.9505,90.8992
0.0016,97.0978,96.9943,96.9472
0.0017,103.132,103.035,102.993
0.0018,109.16,109.071,109.036
0.0019,115.183,115.105,115.078
0.002,121.201,121.134,121.116
0.0021,127.214,127.16,127.153
0.0022,133.219,133.181,133.186
0.0023,139.217,139.198,139.216
0.0024,145.206,145.209,145.243
0.0025,151.187,151.214,151.267
0.0026,157.16,157.214,157.287
0.0027,163.123,163.207,163.303
0.0028,169.076,169.195,169.315
0.0029,175.018,175.175,175.322
0.003,180.95,181.149,181.326
0.0031,186.871,187.116,187.325
0.0032,192.781,193.075,193.319
0.0033,198.678,199.026,199.308
0.0034,204.562,204.969,205.292
0.0035,210.434,210.903,211.271
0.0036,216.291,216.829,217.244
0.0037,222.135,222.746,223.212
0.0038,227.964,228.653,229.173
0.0039,233.777,234.55,235.129
0.004,239.575,240.437,241.078
0.0041,245.356,246.313,247.02
0.0042,251.12,252.179,252.955
0.0043,256.866,258.033,258.883
0.0044,262.593,263.875,264.804
0.0045,268.302,269.704,270.717
0.0046,273.991,275.521,276.621
0.0047,279.659,281.325,282.518
0.0048,285.305,287.115,288.406
0.0049,290.93,292.891,294.285
0.005,296.531,298.652,300.154
0.0051,317.712,320.009,321.592
0.0052,324.166,326.332,327.905
0.0053,330.303,332.533,334.161
0.0054,336.358,338.712,340.41
0.0055,342.306,344.87,346.646
0.0056,348.18,350.975,352.869
0.0057,354.021,357.024,359.077
0.0058,359.837,363.046,365.251
0.0059,365.629,369.052,371.4
0.006,371.394,375.042,377.538
0.0061,377.133,381.015,383.665
0.0062,382.845,386.972,389.783
0.0063,388.528,392.911,395.89
0.0064,394.181,398.832,401.987
0.0065,399.804,404.735,408.073
0.0066,405.395,410.619,414.147
0.0067,410.952,416.482,420.21
0.0068,416.476,422.325,426.261
0.0069,421.963,428.145,432.298
0.007,427.413,433.944,438.323
0.0071,432.825,439.718,444.334
0.0072,438.196,445.468,450.33
0.0073,443.524,451.193,456.312
0.0074,448.808,456.89,462.278
0.0075,454.046,462.559,468.227
0.0076,459.235,468.199,474.159
0.0077,464.374,473.807,480.072
0.0078,469.458,479.383,485.967
0.0079,474.487,484.924,491.841
0.008,479.456,490.428,497.693
0.0081,484.362,495.894,503.523
0.0082,489.202,501.318,509.328
0.0083,493.97,506.698,515.106
0.0084,498.664,512.031,520.857
0.0085,503.278,517.314,526.577
0.0086,507.805,522.542,532.265
0.0087,512.241,527.711,537.916
0.0088,516.577,532.815,543.527
0.0089,520.806,537.849,549.095
0.009,524.918,542.805,554.614
0.0091,528.903,547.675,560.077
0.0092,532.749,552.449,565.479
0.0093,536.441,557.115,570.809
0.0094,539.962,561.658,576.055
0.0095,543.291,566.06,581.204
0.0096,546.406,570.298,586.236
0.0097,549.277,574.344,591.126
0.0098,551.869,578.162,595.842
0.0099,554.137,581.706,600.341
0.01,556.028,584.915,604.569
0.0101,557.473,587.715,608.458
0.0102,558.394,590.01,611.935
0.0103,558.7,591.687,614.938
0.0104,558.266,592.634,617.449
0.0105,556.944,592.769,619.516
0.0106,554.579,592.078,621.215
0.0107,551.008,590.647,622.603
0.0108,546.089,588.613,623.764
0.0109,539.767,586.096,624.765
0.011,532.12,583.254,625.591
0.0111,523.351,580.193,626.202
0.0112,513.742,576.877,626.63
0.0113,503.603,573.264,627
0.0114,493.073,569.425,627.376
0.0115,482.236,565.497,627.645
0.0116,471.259,561.576,627.789
0.0117,460.408,557.57,627.795
0.0118,449.627,553.407,627.615
0.0119,438.712,549.024,627.301
0.012,427.585,544.408,626.815
0.0121,416.161,539.572,626.144
0.0122,404.442,534.478,625.31
0.0123,392.353,529.152,624.288
0.0124,379.866,523.574,623.086
0.0125,366.905,517.744,621.708
0.0126,353.416,511.683,620.127
0.0127,339.306,505.378,618.369
0.0128,324.493,498.848,616.409
0.0129,308.911,492.086,614.277
0.013,292.615,485.094,611.945
0.0131,275.999,477.873,609.435
0.0132,260.285,470.437,606.724
0.0133,248.03,462.786,603.835
0.0134,241.808,454.924,600.747
0.0135,240.404,446.857,597.486
0.0136,,438.565,594.033
0.0137,,430.034,590.417
0.0138,,421.252,586.623
0.0139,,412.178,582.652
0.014,,402.79,578.525
0.0141,,393.055,574.219
0.0142,,382.904,569.75
0.0143,,372.27,565.131
0.0144,,361.066,560.355
0.0145,,349.195,555.425
0.0146,,336.557,550.355
0.0147,,323.175,545.15
0.0148,,309.457,539.8
0.0149,,296.896,534.308
0.015,,288.298,528.687
0.0151,,285.031,522.932
0.0152,,285.009,517.046
0.0153,,,511.032
0.0154,,,504.887
0.0155,,,498.613
0.0156,,,492.209
0.0157,,,485.666
0.0158,,,478.96
0.0159,,,472.083
0.016,,,465.023
0.0161,,,457.766
0.0162,,,450.292
0.0163,,,442.574
0.0164,,,434.573
0.0165,,,426.241
0.0166,,,417.515
0.0167,,,408.267
0.0168,,,398.389
0.0169,,,387.771
0.017,,,376.434
0.0171,,,364.968
0.0172,,,355.451
0.0173,,,350.595
0.0174,,,349.95


==> 030_load_displacement_l_shaped.csv <==
Loading,030_1global,030_2global,030_3global,030_4global,030_5global
0,,,,,
0.001,,,,,
0.002,,,,,
0.003,,,,,
0.004,,,,,
0.005,,,,,
0.006,0.00793858,0.000299213,-0.000119833,-3.53509E-05,
0.007,0.00908147,0.00027212,-0.000179382,-6.26365E-05,
0.008,0.0102321,0.000264393,-0.000226016,-8.25513E-05,
0.009,0.0113206,0.000236958,-0.000281537,-0.000107105,
0.01,0.0123387,0.000187134,-0.000347153,-0.00013693,
0.011,0.0132778,0.000112242,-0.000424075,-0.000172659,
0.012,0.0141295,9.60313E-06,-0.000513512,-0.000214922,
0.013,0.0148854,-0.000123456,-0.000616671,-0.000264352,
0.014,0.0155372,-0.000289606,-0.000734759,-0.00032158,
0.015,0.0160763,-0.000491515,-0.000868983,-0.000387236,
0.016,0.0164944,-0.000731847,-0.00102055,-0.000461952,
0.017,0.0167831,-0.00101326,-0.00119066,-0.000546359,
0.018,0.016934,-0.00133842,-0.00138052,-0.000641085,
0.019,0.0169388,-0.00170997,-0.00159132,-0.000746761,
0.02,0.0167892,-0.00213055,-0.00182428,-0.000864016,
0.021,0.0164768,-0.00260281,-0.00208058,-0.000993479,
0.022,0.0159932,-0.0031294,-0.00236144,-0.00113578,
0.023,0.0153303,-0.00371292,-0.00266803,-0.00129154,
0.024,0.0144797,-0.00435602,-0.00300156,-0.0014614,
0.025,0.0134331,-0.00506132,-0.00336321,-0.00164597,
0.026,0.0121824,-0.00583141,-0.00375419,-0.0018459,
0.027,0.0107192,-0.00666892,-0.00417567,-0.00206179,
0.028,0.0090355,-0.00757643,-0.00462884,-0.00229428,
0.029,0.00712297,-0.00855654,-0.00511489,-0.00254399,
0.03,0.00497349,-0.00961183,-0.00563501,-0.00281155,
0.031,0.00257894,-0.0107449,-0.00619036,-0.00309758,
0.032,-6.88079E-05,-0.0119583,-0.00678213,-0.0034027,
0.033,-0.00297783,-0.0132545,-0.0074115,-0.00372753,
0.034,-0.00615618,-0.0146362,-0.00807963,-0.0040727,
0.035,-0.00961191,-0.0161059,-0.0087877,-0.00443883,
0.036,-0.013353,-0.0176661,-0.00953688,-0.00482654,
0.037,-0.0173875,-0.0193193,-0.0103283,-0.00523644,
0.038,-0.0217232,-0.021068,-0.0111632,-0.00566916,
0.039,-0.0263682,-0.0229148,-0.0120427,-0.00612531,
0.04,-0.0313303,-0.0248622,-0.0129679,-0.00660551,
0.041,-0.0366173,-0.0269125,-0.01394,-0.00711037,
0.042,-0.0422371,-0.0290683,-0.0149602,-0.00764052,
0.043,-0.0481975,-0.0313321,-0.0160295,-0.00819656,
0.044,-0.0545063,-0.0337063,-0.0171493,-0.00877911,
0.045,-0.061171,-0.0361933,-0.0183204,-0.00938877,
0.046,-0.0681995,-0.0387955,-0.0195443,-0.0100262,
0.047,-0.0755994,-0.0415154,-0.0208218,-0.0106919,
0.048,-0.0833782,-0.0443554,-0.0221543,-0.0113866,
0.049,-0.0915436,-0.0473177,-0.0235427,-0.0121109,
0.05,-0.100103,-0.0504049,-0.0249883,-0.0128653,
0.051,-0.109064,-0.0536193,-0.0264921,-0.0136505,
0.052,-0.118434,-0.0569631,-0.0280553,-0.014467,
0.053,-0.12822,-0.0604388,-0.029679,-0.0153156,
0.054,-0.138431,-0.0640486,-0.0313642,-0.0161967,
0.055,-0.149072,-0.0677949,-0.0331121,-0.017111,
0.056,-0.160151,-0.0716798,-0.0349238,-0.0180591,
0.057,-0.171676,-0.0757058,-0.0368004,-0.0190415,
0.058,-0.183654,-0.079875,-0.0387429,-0.020059,
0.059,-0.196091,-0.0841896,-0.0407524,-0.021112,
0.06,-0.208996,-0.088652,-0.0428301,-0.0222012,
0.061,-0.222374,-0.0932642,-0.044977,-0.0233272,
0.062,-0.236233,-0.0980285,-0.0471941,-0.0244905,
0.063,-0.25058,-0.102947,-0.0494826,-0.0256917,
0.064,-0.265422,-0.108022,-0.0518434,-0.0269315,
0.065,-0.280765,-0.113255,-0.0542777,-0.0282105,
0.066,-0.296616,-0.118649,-0.0567865,-0.0295291,
0.067,-0.312982,-0.124206,-0.0593708,-0.030888,
0.068,-0.32987,-0.129927,-0.0620317,-0.0322878,
0.069,-0.347285,-0.135816,-0.0647701,-0.0337291,
0.07,-0.365235,-0.141873,-0.0675873,-0.0352124,
0.071,-0.383726,-0.148101,-0.070484,-0.0367383,
0.072,-0.402765,-0.154502,-0.0734614,-0.0383074,
0.073,-0.422357,-0.161077,-0.0765205,-0.0399203,
0.074,-0.442509,-0.16783,-0.0796623,-0.0415775,
0.075,-0.463227,-0.174761,-0.0828877,-0.0432796,
0.076,-0.484517,-0.181873,-0.0861979,-0.0450272,
0.077,-0.506386,-0.189167,-0.0895936,-0.0468209,
0.078,-0.528838,-0.196645,-0.093076,-0.0486612,
0.079,-0.551881,-0.20431,-0.096646,-0.0505486,
0.08,-0.57552,-0.212163,-0.100305,-0.0524838,
0.081,-0.59976,-0.220205,-0.104053,-0.0544673,
0.082,-0.624608,-0.228439,-0.107891,-0.0564997,
0.083,-0.650069,-0.236866,-0.111821,-0.0585815,
0.084,-0.676148,-0.245488,-0.115843,-0.0607133,
0.085,-0.702851,-0.254307,-0.119959,-0.0628956,
0.086,-0.730183,-0.263324,-0.124169,-0.065129,
0.087,-0.75815,-0.272541,-0.128474,-0.067414,
0.088,-0.786757,-0.281959,-0.132875,-0.0697511,
0.089,-0.816008,-0.291581,-0.137373,-0.072141,
0.09,-0.845909,-0.301407,-0.141968,-0.0745842,
0.091,-0.876465,-0.31144,-0.146663,-0.0770811,
0.092,-0.907681,-0.32168,-0.151457,-0.0796324,
0.093,-0.939561,-0.332129,-0.156351,-0.0822386,
0.094,-0.972109,-0.342789,-0.161347,-0.0849002,
0.095,-1.00533,-0.353661,-0.166445,-0.0876177,
0.096,-1.03923,-0.364746,-0.171646,-0.0903916,
0.097,-1.07381,-0.376046,-0.176951,-0.0932226,
0.098,-1.10908,-0.387562,-0.18236,-0.0961111,
0.099,-1.14504,-0.399295,-0.187875,-0.0990576,
0.1,-1.1817,-0.411247,-0.193497,-0.102063,
0.101,-1.21905,-0.423418,-0.199225,-0.105127,
0.102,-1.25711,-0.43581,-0.205061,-0.10825,
0.103,-1.29587,-0.448425,-0.211006,-0.111434,
0.104,-1.33534,-0.461262,-0.21706,-0.114679,
0.105,-1.37553,-0.474324,-0.223225,-0.117984,
0.106,-1.41643,-0.487612,-0.2295,-0.121351,
0.107,-1.45806,-0.501125,-0.235887,-0.124781,
0.108,-1.50041,-0.514866,-0.242387,-0.128272,
0.109,-1.54348,-0.528835,-0.249,-0.131827,
0.11,-1.58728,-0.543033,-0.255726,-0.135446,
0.111,-1.63182,-0.557461,-0.262567,-0.139129,
0.112,-1.67709,-0.57212,-0.269524,-0.142876,
0.113,-1.7231,-0.587011,-0.276596,-0.146688,
0.114,-1.76984,-0.602134,-0.283785,-0.150566,
0.115,-1.81733,-0.61749,-0.291091,-0.15451,
0.116,-1.86557,-0.633079,-0.298515,-0.15852,
0.117,-1.91455,-0.648903,-0.306058,-0.162597,
0.118,-1.96428,-0.664962,-0.313719,-0.166742,
0.119,-2.01476,-0.681256,-0.321501,-0.170954,
0.12,-2.06599,-0.697787,-0.329402,-0.175235,
0.121,-2.11798,-0.714553,-0.337425,-0.179585,
0.122,-2.17072,-0.731556,-0.345569,-0.184003,
0.123,-2.22422,-0.748796,-0.353835,-0.188492,
0.124,-2.27847,-0.766274,-0.362224,-0.193051,
0.125,-2.33348,-0.783989,-0.370736,-0.19768,
0.126,-2.38925,-0.801943,-0.379372,-0.20238,
0.127,-2.44578,-0.820134,-0.388132,-0.207152,
0.128,-2.50307,-0.838563,-0.397016,-0.211996,
0.129,-2.56112,-0.857231,-0.406026,-0.216912,
0.13,-2.61993,-0.876137,-0.415161,-0.2219,
0.131,-2.6795,-0.895281,-0.424422,-0.226962,
0.132,-2.73983,-0.914663,-0.43381,-0.232098,
0.133,-2.80092,-0.934283,-0.443324,-0.237307,
0.134,-2.86277,-0.95414,-0.452966,-0.242591,
0.135,-2.92538,-0.974236,-0.462735,-0.24795,
0.136,-2.98874,-0.994568,-0.472633,-0.253383,
0.137,-3.05286,-1.01514,-0.482659,-0.258893,
0.138,-3.11774,-1.03594,-0.492813,-0.264478,
0.139,-3.18337,-1.05698,-0.503097,-0.27014,
0.14,-3.24975,-1.07826,-0.51351,-0.275878,
0.141,-3.31688,-1.09977,-0.524053,-0.281694,
0.142,-3.38476,-1.12152,-0.534725,-0.287587,
0.143,-3.45338,-1.14349,-0.545528,-0.293558,
0.144,-3.52275,-1.1657,-0.556461,-0.299607,
0.145,-3.59286,-1.18815,-0.567524,-0.305735,
0.146,-3.6637,-1.21082,-0.578719,-0.311941,
0.147,-3.73528,-1.23372,-0.590044,-0.318227,
0.148,-3.80759,-1.25685,-0.6015,-0.324592,
0.149,-3.88063,-1.28021,-0.613087,-0.331038,
0.15,-3.95439,-1.30379,-0.624806,-0.337563,
0.151,-4.02888,-1.3276,-0.636656,-0.344169,
0.152,-4.10408,-1.35163,-0.648637,-0.350856,
0.153,-4.17999,-1.37588,-0.66075,-0.357624,
0.154,-4.2566,-1.40036,-0.672994,-0.364474,
0.155,-4.33392,-1.42505,-0.68537,-0.371405,
0.156,-4.41194,-1.44996,-0.697876,-0.378419,
0.157,-4.49065,-1.47508,-0.710514,-0.385514,
0.158,-4.57004,-1.50041,-0.723283,-0.392693,
0.159,-4.65011,-1.52596,-0.736184,-0.399954,
0.16,-4.73085,-1.55171,-0.749214,-0.407298,
0.161,-4.81226,-1.57767,-0.762376,-0.414726,
0.162,-4.89434,-1.60384,-0.775667,-0.422237,
0.163,-4.97706,-1.6302,-0.789089,-0.429832,
0.164,-5.06043,-1.65677,-0.802641,-0.437512,
0.165,-5.14443,-1.68353,-0.816322,-0.445275,
0.166,-5.22907,-1.71048,-0.830132,-0.453123,
0.167,-5.31433,-1.73762,-0.84407,-0.461055,
0.168,-5.4002,-1.76495,-0.858137,-0.469072,
0.169,-5.48667,-1.79247,-0.872331,-0.477175,
0.17,-5.57374,-1.82016,-0.886652,-0.485362,
0.171,-5.66139,-1.84803,-0.901099,-0.493635,
0.172,-5.74961,-1.87607,-0.915672,-0.501993,
0.173,-5.8384,-1.90429,-0.930371,-0.510436,
0.174,-5.92775,-1.93266,-0.945193,-0.518965,
0.175,-6.01763,-1.9612,-0.960138,-0.52758,
0.176,-6.10804,-1.9899,-0.975206,-0.53628,
0.177,-6.19898,-2.01874,-0.990396,-0.545066,
0.178,-6.29041,-2.04773,-1.00571,-0.553938,
0.179,-6.38234,-2.07687,-1.02113,-0.562896,
0.18,-6.47474,-2.10614,-1.03668,-0.57194,
0.181,-6.56761,-2.13554,-1.05234,-0.581069,
0.182,-6.66093,-2.16507,-1.06812,-0.590284,
0.183,-6.75468,-2.19471,-1.08401,-0.599584,
0.184,-6.84885,-2.22447,-1.10002,-0.60897,
0.185,-6.94343,-2.25433,-1.11613,-0.618441,
0.186,-7.03839,-2.28429,-1.13236,-0.627997,
0.187,-7.13372,-2.31434,-1.14868,-0.637638,
0.188,-7.2294,-2.34447,-1.16512,-0.647363,
0.189,-7.32542,-2.37468,-1.18165,-0.657173,
0.19,-7.42175,-2.40495,-1.19829,-0.667067,
0.191,-7.51837,-2.43528,-1.21501,-0.677044,
0.192,-7.61526,-2.46565,-1.23184,-0.687103,
0.193,-7.71241,-2.49606,-1.24875,-0.697245,
0.194,-7.80978,-2.5265,-1.26575,-0.707469,
0.195,-7.90736,-2.55695,-1.28283,-0.717774,
0.196,-8.00513,-2.5874,-1.29999,-0.728158,
0.197,-8.10304,-2.61783,-1.31722,-0.738622,
0.198,-8.20109,-2.64824,-1.33452,-0.749164,
0.199,-8.29924,-2.67861,-1.35188,-0.759782,
0.2,-8.39747,-2.70892,-1.3693,-0.770476,
0.201,-8.49574,-2.73915,-1.38676,-0.781244,
0.202,-8.59401,-2.76928,-1.40427,-0.792083,
0.203,-8.69226,-2.7993,-1.42181,-0.802991,
0.204,-8.79045,-2.82918,-1.43937,-0.813967,
0.205,-8.88853,-2.8589,-1.45694,-0.825007,
0.206,-8.98648,-2.88842,-1.47451,-0.836108,
0.207,-9.08425,-2.91773,-1.49206,-0.847266,
0.208,-9.18181,-2.94679,-1.50958,-0.858475,
0.209,-9.27909,-2.97555,-1.52705,-0.869732,
0.21,-9.37607,-3.004,-1.54444,-0.881028,
0.211,-9.47267,-3.03207,-1.56173,-0.892355,
0.212,-9.56886,-3.05972,-1.57888,-0.903705,
0.213,-9.66456,-3.0869,-1.59586,-0.915065,
0.214,-9.75971,-3.11354,-1.61263,-0.926421,
0.215,-9.85423,-3.13957,-1.62913,-0.937753,
0.216,-9.94806,-3.16491,-1.64529,-0.949036,
0.217,-10.0411,-3.18949,-1.66102,-0.960235,
0.218,-10.1333,-3.2132,-1.67621,-0.971309,
0.219,-10.2245,-3.23594,-1.69074,-0.982199,
0.22,-10.3147,-3.25759,-1.70448,-0.992831,
0.221,-10.4037,-3.27803,-1.71725,-1.00311,
0.222,-10.4914,-3.29709,-1.72889,-1.01291,
0.223,-10.5776,-3.31455,-1.73917,-1.02213,
0.224,-10.6623,-3.33018,-1.74786,-1.03063,
0.225,-10.7452,-3.34374,-1.75467,-1.03832,
0.226,-10.8261,-3.35496,-1.75924,-1.04512,
0.227,-10.9049,-3.36352,-1.76121,-1.05103,
0.228,-10.9813,-3.36907,-1.76028,-1.05621,
0.229,-11.0549,-3.37118,-1.75644,-1.0608,
0.23,-11.1255,-3.36932,-1.75019,-1.06487,
0.231,-11.1927,-3.36282,-1.74224,-1.06848,
0.232,-11.2561,-3.35088,-1.73316,-1.07166,
0.233,-11.3151,-3.33251,-1.72324,-1.07441,
0.234,-11.3691,-3.30663,-1.71265,-1.07673,
0.235,-11.4175,-3.27216,-1.70145,-1.0786,
0.236,-11.4596,-3.22833,-1.68977,-1.08002,
0.237,-11.4945,-3.1755,-1.67776,-1.08103,
0.238,-11.5213,-3.11617,-1.66548,-1.08165,
0.239,-11.5386,-3.05447,-1.65294,-1.08186,
0.24,-11.545,-2.99351,-1.64014,-1.08164,
0.241,-11.5387,-2.93447,-1.62709,-1.08104,
0.242,-11.5178,-2.87764,-1.61375,-1.08009,
0.243,-11.4796,-2.82358,-1.60005,-1.0788,
0.244,-11.4211,-2.77227,-1.58599,-1.07712,
0.245,-11.3384,-2.72373,-1.57168,-1.07505,
0.246,-11.2272,-2.67773,-1.55729,-1.07266,
0.247,-11.082,-2.63424,-1.54285,-1.06999,
0.248,-10.8979,-2.59312,-1.52833,-1.06703,
0.249,-10.671,-2.55412,-1.51376,-1.06375,
0.25,-10.403,-2.51694,-1.49913,-1.06011,
0.251,-10.1068,-2.48126,-1.48448,-1.05617,
0.252,-9.80101,-2.44695,-1.46978,-1.05198,
0.253,-9.50148,-2.41406,-1.45506,-1.04756,
0.254,-9.21766,-2.38255,-1.44026,-1.04289,
0.255,-8.95289,-2.35232,-1.42537,-1.03794,
0.256,-8.70651,-2.32324,-1.4104,-1.0327,
0.257,-8.48051,-2.29517,-1.39535,-1.02723,
0.258,-8.27787,-2.26796,-1.38022,-1.02154,
0.259,-8.09955,-2.24157,-1.36503,-1.01569,
0.26,-7.94446,-2.21592,-1.34977,-1.00968,
0.261,-7.8105,-2.191,-1.33441,-1.00348,
0.262,-7.6947,-2.16683,-1.31898,-0.997056,
0.263,-7.59418,-2.14337,-1.30345,-0.990389,
0.264,-7.50626,-2.12055,-1.28784,-0.983504,
0.265,-7.42864,-2.09825,-1.2722,-0.976439,
0.266,-7.35941,-2.07641,-1.2566,-0.96921,
0.267,-7.29663,-2.05497,-1.24112,-0.961876,
0.268,-7.23895,-2.03389,-1.22568,-0.954441,
0.269,-7.18524,-2.0132,-1.21033,-0.946912,
0.27,-7.13474,-1.99293,-1.19512,-0.939309,
0.271,-7.08675,-1.97311,-1.18005,-0.931628,
0.272,-7.04085,-1.95375,-1.16507,-0.923805,
0.273,-6.99665,-1.93484,-1.15021,-0.915814,
0.274,-6.9539,-1.91632,-1.13551,-0.907676,
0.275,-6.91249,-1.89811,-1.12099,-0.899421,
0.276,-6.87229,-1.88017,-1.10662,-0.891053,
0.277,-6.83315,-1.86246,-1.09235,-0.882602,
0.278,-6.79499,-1.84496,-1.07824,-0.874107,
0.279,-6.75772,-1.82765,-1.06432,-0.865594,
0.28,-6.72133,-1.81049,-1.05059,-0.857054,
0.281,-6.68578,-1.79347,-1.03702,-0.84852,
0.282,-6.65107,-1.77659,-1.02357,-0.840028,
0.283,-6.61713,-1.75987,-1.01027,-0.831562,
0.284,-6.58391,-1.74332,-0.997168,-0.823118,
0.285,-6.55127,-1.72692,-0.984275,-0.814674,
0.286,-6.51917,-1.71061,-0.971561,-0.806198,
0.287,-6.48758,-1.69439,-0.958949,-0.797646,
0.288,-6.45642,-1.67826,-0.946489,-0.789037,
0.289,-6.42566,-1.66221,-0.934215,-0.780407,
0.29,-6.39559,-1.64621,-0.92214,-0.771781,
0.291,-6.36601,-1.63027,-0.910249,-0.763156,
0.292,-6.33668,-1.61437,-0.898499,-0.754528,
0.293,-6.30754,-1.59855,-0.886857,-0.7459,
0.294,-6.27851,-1.58287,-0.875363,-0.737284,
0.295,-6.24957,-1.56736,-0.864068,-0.728648,
0.296,-6.22073,-1.55204,-0.852974,-0.720007,
0.297,-6.19194,-1.53692,-0.842061,-0.711414,
0.298,-6.16316,-1.52198,-0.831276,-0.702903,
0.299,-6.13437,-1.50724,-0.820595,-0.694453,
0.3,-6.10556,-1.49268,-0.810046,-0.686095,
0.299,-6.03634,-1.46851,-0.794354,-0.673285,
0.298,-5.98818,-1.44994,-0.780865,-0.661374,
0.297,-5.95631,-1.43553,-0.769222,-0.650402,
0.296,-5.93428,-1.42442,-0.759084,-0.640258,
0.295,-5.91417,-1.41597,-0.750272,-0.630895,
0.294,-5.8941,-1.40962,-0.74266,-0.622226,
0.293,-5.87402,-1.40458,-0.736137,-0.614192,
0.292,-5.85395,-1.39976,-0.730583,-0.606771,
0.291,-5.83388,-1.39495,-0.725897,-0.599932,
0.29,-5.81382,-1.39015,-0.721979,-0.593624,
0.289,-5.79376,-1.38534,-0.718714,-0.587797,
0.288,-5.77371,-1.38053,-0.715934,-0.582429,
0.287,-5.75365,-1.37573,-0.713366,-0.577502,
0.286,-5.7336,-1.37093,-0.710807,-0.57299,
0.285,-5.71356,-1.36613,-0.708249,-0.568865,
0.284,-5.69352,-1.36133,-0.705692,-0.565096,
0.283,-5.67348,-1.35653,-0.703135,-0.561653,
0.282,-5.65345,-1.35174,-0.700579,-0.558511,
0.281,-5.63342,-1.34694,-0.698025,-0.555653,
0.28,-5.61339,-1.34215,-0.695471,-0.553053,
0.279,-5.59337,-1.33736,-0.692918,-0.550684,
0.278,-5.57335,-1.33257,-0.690365,-0.548499,
0.277,-5.55334,-1.32779,-0.687814,-0.546418,
0.276,-5.53333,-1.323,-0.685263,-0.544359,
0.275,-5.51332,-1.31822,-0.682714,-0.542303,
0.274,-5.49332,-1.31344,-0.680165,-0.540247,
0.273,-5.47332,-1.30866,-0.677617,-0.538192,
0.272,-5.45332,-1.30388,-0.675069,-0.536138,
0.271,-5.43333,-1.29911,-0.672523,-0.534085,
0.27,-5.41334,-1.29433,-0.669977,-0.532033,
0.269,-5.39336,-1.28956,-0.667432,-0.529981,
0.268,-5.37338,-1.28479,-0.664888,-0.527931,
0.267,-5.3534,-1.28002,-0.662345,-0.525881,
0.266,-5.33343,-1.27525,-0.659803,-0.523833,
0.265,-5.31346,-1.27048,-0.657261,-0.521785,
0.264,-5.2935,-1.26572,-0.654721,-0.519739,
0.263,-5.27354,-1.26096,-0.652181,-0.517693,
0.262,-5.25358,-1.2562,-0.649642,-0.515648,
0.261,-5.23363,-1.25144,-0.647103,-0.513604,
0.26,-5.21368,-1.24668,-0.644566,-0.511561,
0.259,-5.19373,-1.24193,-0.642029,-0.509518,
0.258,-5.17379,-1.23717,-0.639493,-0.507477,
0.257,-5.15386,-1.23242,-0.636958,-0.505436,
0.256,-5.13393,-1.22767,-0.634424,-0.503397,
0.255,-5.114,-1.22292,-0.631891,-0.501358,
0.254,-5.09407,-1.21817,-0.629358,-0.49932,
0.253,-5.07415,-1.21343,-0.626826,-0.497283,
0.252,-5.05424,-1.20868,-0.624295,-0.495247,
0.251,-5.03433,-1.20394,-0.621765,-0.493212,
0.25,-5.01442,-1.1992,-0.619236,-0.491177,
0.249,-4.99452,-1.19446,-0.616707,-0.489144,
0.248,-4.97462,-1.18972,-0.614179,-0.487111,
0.247,-4.95473,-1.18499,-0.611653,-0.485079,
0.246,-4.93484,-1.18025,-0.609126,-0.483048,
0.245,-4.91495,-1.17552,-0.606601,-0.481018,
0.244,-4.89507,-1.17079,-0.604077,-0.478988,
0.243,-4.87519,-1.16606,-0.601553,-0.47696,
0.242,-4.85532,-1.16133,-0.59903,-0.474932,
0.241,-4.83545,-1.1566,-0.596508,-0.472905,
0.24,-4.81559,-1.15188,-0.593987,-0.470879,
0.239,-4.79573,-1.14716,-0.591467,-0.468854,
0.238,-4.77588,-1.14243,-0.588947,-0.46683,
0.237,-4.75603,-1.13772,-0.586429,-0.464806,
0.236,-4.73618,-1.133,-0.583911,-0.462783,
0.235,-4.71635,-1.12828,-0.581394,-0.460761,
0.234,-4.69651,-1.12357,-0.578878,-0.45874,
0.233,-4.67668,-1.11885,-0.576363,-0.45672,
0.232,-4.65686,-1.11414,-0.573849,-0.4547,
0.231,-4.63704,-1.10943,-0.571336,-0.452682,
0.23,-4.61722,-1.10472,-0.568824,-0.450664,
0.229,-4.59741,-1.10002,-0.566312,-0.448647,
0.228,-4.57761,-1.09531,-0.563802,-0.44663,
0.227,-4.55781,-1.09061,-0.561293,-0.444615,
0.226,-4.53801,-1.0859,-0.558785,-0.4426,
0.225,-4.51822,-1.0812,-0.556277,-0.440586,
0.224,-4.49844,-1.0765,-0.553771,-0.438573,
0.223,-4.47866,-1.07181,-0.551266,-0.43656,
0.222,-4.45888,-1.06711,-0.548762,-0.434549,
0.221,-4.43912,-1.06241,-0.546259,-0.432538,
0.22,-4.41935,-1.05772,-0.543757,-0.430528,
0.219,-4.3996,-1.05303,-0.541257,-0.428518,
0.218,-4.37984,-1.04834,-0.538758,-0.42651,
0.217,-4.36009,-1.04365,-0.53626,-0.424502,
0.216,-4.34035,-1.03896,-0.533763,-0.422495,
0.215,-4.32061,-1.03427,-0.531268,-0.420489,
0.214,-4.30088,-1.02959,-0.528774,-0.418483,
0.213,-4.28116,-1.0249,-0.526282,-0.416478,
0.212,-4.26144,-1.02022,-0.523791,-0.414474,
0.211,-4.24173,-1.01554,-0.521302,-0.412471,
0.21,-4.22202,-1.01086,-0.518814,-0.410468,
0.209,-4.20232,-1.00618,-0.516329,-0.408467,
0.208,-4.18262,-1.00151,-0.513845,-0.406466,
0.207,-4.16294,-0.99683,-0.511362,-0.404465,
0.206,-4.14325,-0.992156,-0.508882,-0.402466,
0.205,-4.12358,-0.987483,-0.506404,-0.400467,
0.204,-4.10391,-0.982812,-0.503928,-0.398469,
0.203,-4.08425,-0.978142,-0.501454,-0.396471,
0.202,-4.0646,-0.973472,-0.498982,-0.394475,
0.201,-4.04495,-0.968803,-0.496512,-0.392479,
0.2,-4.02531,-0.964135,-0.494044,-0.390484,
0.199,-4.00568,-0.959469,-0.491577,-0.388489,
0.198,-3.98605,-0.954804,-0.489104,-0.386495,
0.197,-3.96644,-0.950139,-0.486627,-0.384502,
0.196,-3.94683,-0.945476,-0.484149,-0.38251,
0.195,-3.92722,-0.940814,-0.481671,-0.380518,
0.194,-3.90763,-0.936153,-0.479193,-0.378527,
0.193,-3.88804,-0.931494,-0.476716,-0.376537,
0.192,-3.86846,-0.926836,-0.474239,-0.374548,
0.191,-3.84889,-0.922178,-0.471763,-0.372559,
0.19,-3.82933,-0.917522,-0.469288,-0.370571,
0.189,-3.80978,-0.912866,-0.466813,-0.368583,
0.188,-3.79024,-0.908212,-0.46434,-0.366596,
0.187,-3.77071,-0.903558,-0.461867,-0.36461,
0.186,-3.75118,-0.898905,-0.459395,-0.362625,
0.185,-3.73167,-0.894253,-0.456924,-0.36064,
0.184,-3.71216,-0.889602,-0.454454,-0.358656,
0.183,-3.69267,-0.884952,-0.451985,-0.356673,
0.182,-3.67318,-0.880303,-0.449518,-0.35469,
0.181,-3.65371,-0.875654,-0.447052,-0.352708,
0.18,-3.63424,-0.871008,-0.444588,-0.350726,
0.179,-3.61479,-0.866362,-0.442125,-0.348746,
0.178,-3.59534,-0.861717,-0.439663,-0.346765,
0.177,-3.57591,-0.857073,-0.437201,-0.344786,
0.176,-3.55649,-0.85243,-0.434741,-0.342807,
0.175,-3.53708,-0.847787,-0.432281,-0.340829,
0.174,-3.51768,-0.843145,-0.429822,-0.338851,
0.173,-3.49829,-0.838504,-0.427365,-0.336874,
0.172,-3.47892,-0.833863,-0.424908,-0.334898,
0.171,-3.45956,-0.829224,-0.422452,-0.332922,
0.17,-3.44021,-0.824585,-0.419998,-0.330947,
0.169,-3.42087,-0.819946,-0.417546,-0.328973,
0.168,-3.40155,-0.815308,-0.415095,-0.326999,
0.167,-3.38224,-0.810672,-0.412645,-0.325026,
0.166,-3.36294,-0.806035,-0.410195,-0.323054,
0.165,-3.34366,-0.8014,-0.407747,-0.321082,
0.164,-3.32439,-0.796765,-0.4053,-0.31911,
0.163,-3.30515,-0.792132,-0.402853,-0.31714,
0.162,-3.28591,-0.787499,-0.400408,-0.31517,
0.161,-3.26669,-0.782866,-0.397963,-0.3132,
0.16,-3.24749,-0.778235,-0.39552,-0.311232,
0.159,-3.2283,-0.773605,-0.393077,-0.309264,
0.158,-3.20913,-0.768975,-0.390635,-0.307296,
0.157,-3.18998,-0.764346,-0.388194,-0.305329,
0.156,-3.17084,-0.759718,-0.385754,-0.303363,
0.155,-3.15173,-0.755091,-0.383315,-0.301397,
0.154,-3.13263,-0.750465,-0.380878,-0.299432,
0.153,-3.11355,-0.745839,-0.37844,-0.297468,
0.152,-3.09449,-0.741215,-0.376002,-0.295504,
0.151,-3.07545,-0.736591,-0.373565,-0.293541,
0.15,-3.05644,-0.731969,-0.371129,-0.291578,
0.149,-3.03744,-0.727348,-0.368693,-0.289616,
0.148,-3.01847,-0.722728,-0.366258,-0.287655,
0.147,-2.99951,-0.718108,-0.363824,-0.285694,
0.146,-2.98057,-0.71349,-0.361391,-0.283734,
0.145,-2.96166,-0.708872,-0.358958,-0.281774,
0.144,-2.94278,-0.704256,-0.356527,-0.279816,
0.143,-2.92391,-0.699641,-0.354097,-0.277857,
0.142,-2.90507,-0.695027,-0.351669,-0.275899,
0.141,-2.88626,-0.690415,-0.349241,-0.273942,
0.14,-2.86747,-0.685804,-0.346814,-0.271986,
0.139,-2.84871,-0.681194,-0.344388,-0.27003,
0.138,-2.82998,-0.676586,-0.341964,-0.268074,
0.137,-2.81127,-0.671979,-0.33954,-0.266119,
0.136,-2.7926,-0.667374,-0.337117,-0.264164,
0.135,-2.77394,-0.662771,-0.334696,-0.26221,
0.134,-2.75533,-0.658171,-0.332276,-0.260257,
0.133,-2.73674,-0.653572,-0.329857,-0.258304,
0.132,-2.71818,-0.648975,-0.327441,-0.256352,
0.131,-2.69965,-0.64438,-0.325027,-0.2544,
0.13,-2.68117,-0.639788,-0.322616,-0.25245,
0.129,-2.66273,-0.635198,-0.320206,-0.250499,
0.128,-2.64434,-0.63061,-0.317796,-0.248549,
0.127,-2.626,-0.626024,-0.315387,-0.2466,
0.126,-2.60771,-0.62144,-0.312978,-0.244652,
0.125,-2.58948,-0.61686,-0.31057,-0.242704,
0.124,-2.5713,-0.612281,-0.308162,-0.240757,
0.123,-2.55318,-0.607706,-0.305755,-0.23881,
0.122,-2.53511,-0.603134,-0.303347,-0.236864,
0.121,-2.5171,-0.598566,-0.300939,-0.234919,
0.12,-2.49915,-0.594002,-0.298532,-0.232974,
0.119,-2.48128,-0.58944,-0.296126,-0.23103,
0.118,-2.46353,-0.584882,-0.29372,-0.229087,
0.117,-2.44586,-0.580328,-0.291315,-0.227144,
0.116,-2.42828,-0.575777,-0.288911,-0.225202,
0.115,-2.41074,-0.571231,-0.286507,-0.223261,
0.114,-2.39327,-0.566689,-0.284104,-0.22132,
0.113,-2.37584,-0.56215,-0.281701,-0.21938,
0.112,-2.35845,-0.557616,-0.2793,-0.217441,
0.111,-2.34108,-0.553086,-0.276899,-0.215502,
0.11,-2.32373,-0.54856,-0.274499,-0.213564,
0.109,-2.30639,-0.544039,-0.2721,-0.211627,
0.108,-2.28905,-0.539522,-0.269702,-0.209691,
0.107,-2.27169,-0.53501,-0.267305,-0.207755,
0.106,-2.25432,-0.530502,-0.264909,-0.20582,
0.105,-2.23693,-0.526,-0.262514,-0.203886,
0.104,-2.21951,-0.521503,-0.26012,-0.201952,
0.103,-2.20206,-0.517011,-0.257727,-0.20002,
0.102,-2.18457,-0.512525,-0.255335,-0.198088,
0.101,-2.16703,-0.508044,-0.252945,-0.196157,
0.1,-2.14944,-0.503571,-0.250556,-0.194227,
0.099,-2.13178,-0.499105,-0.248169,-0.192297,
0.098,-2.11405,-0.494646,-0.245783,-0.190369,
0.097,-2.09624,-0.490194,-0.243399,-0.188441,
0.096,-2.07835,-0.485747,-0.241016,-0.186515,
0.095,-2.06037,-0.481306,-0.238636,-0.184589,
0.094,-2.04231,-0.476871,-0.236257,-0.182664,
0.093,-2.02416,-0.472442,-0.233881,-0.180741,
0.092,-2.00592,-0.46802,-0.231507,-0.178818,
0.091,-1.98759,-0.463603,-0.229135,-0.176897,
0.09,-1.96915,-0.45919,-0.226765,-0.174976,
0.089,-1.95062,-0.454781,-0.224399,-0.173057,
0.088,-1.93199,-0.450377,-0.222035,-0.17114,
0.087,-1.91327,-0.445976,-0.219675,-0.169223,
0.086,-1.89444,-0.441578,-0.217318,-0.167308,
0.085,-1.8755,-0.437185,-0.214964,-0.165395,
0.084,-1.85647,-0.432796,-0.212615,-0.163483,
0.083,-1.83734,-0.428411,-0.210269,-0.161573,
0.082,-1.81811,-0.42403,-0.207928,-0.159664,
0.081,-1.79878,-0.419652,-0.205592,-0.157757,
0.08,-1.77935,-0.415277,-0.203261,-0.155852,
0.079,-1.75982,-0.410906,-0.200935,-0.153949,
0.078,-1.7402,-0.406542,-0.198616,-0.152047,
0.077,-1.72047,-0.402186,-0.196304,-0.150148,
0.076,-1.70066,-0.397833,-0.193998,-0.148251,
0.075,-1.68074,-0.393485,-0.191701,-0.146357,
0.074,-1.66073,-0.389138,-0.189413,-0.144465,
0.073,-1.64063,-0.384791,-0.187136,-0.142577,
0.072,-1.62043,-0.380443,-0.184871,-0.140691,
0.071,-1.60014,-0.376093,-0.182621,-0.138809,
0.07,-1.57976,-0.371738,-0.180389,-0.136931,
0.069,-1.5593,-0.367378,-0.17818,-0.135056,
0.068,-1.53875,-0.36301,-0.175995,-0.133185,
0.067,-1.51811,-0.358629,-0.173835,-0.131318,
0.066,-1.49738,-0.354236,-0.171699,-0.129455,
0.065,-1.47657,-0.349826,-0.169591,-0.127597,
0.064,-1.45568,-0.345397,-0.167506,-0.125745,
0.063,-1.4347,-0.340945,-0.165439,-0.123897,
0.062,-1.41364,-0.336469,-0.16338,-0.122054,
0.061,-1.3925,-0.331967,-0.161324,-0.120217,
0.06,-1.37127,-0.327439,-0.159264,-0.118386,
0.059,-1.34997,-0.322881,-0.157199,-0.116559,
0.058,-1.32859,-0.318292,-0.155121,-0.114737,
0.057,-1.30714,-0.313668,-0.153025,-0.112919,
0.056,-1.28561,-0.30901,-0.150907,-0.111105,
0.055,-1.264,-0.304314,-0.148762,-0.109293,
0.054,-1.24232,-0.299582,-0.146589,-0.107481,
0.053,-1.22057,-0.294812,-0.144387,-0.105668,
0.052,-1.19876,-0.290005,-0.142154,-0.103853,
0.051,-1.17687,-0.285159,-0.139893,-0.102035,
0.05,-1.15491,-0.280275,-0.137602,-0.100215,
0.049,-1.13289,-0.275351,-0.135284,-0.0983912,
0.048,-1.1108,-0.270392,-0.132939,-0.0965627,
0.047,-1.08865,-0.265396,-0.130568,-0.0947289,
0.046,-1.06644,-0.260361,-0.12817,-0.0928893,
0.045,-1.04417,-0.255287,-0.125748,-0.0910437,
0.044,-1.02184,-0.250177,-0.123301,-0.0891915,
0.043,-0.999445,-0.245028,-0.12083,-0.0873326,
0.042,-0.976996,-0.239841,-0.118336,-0.0854666,
0.041,-0.954491,-0.234617,-0.11582,-0.0835924,
0.04,-0.931933,-0.229356,-0.113282,-0.0817098,
0.039,-0.90932,-0.22406,-0.110724,-0.0798188,
0.038,-0.886656,-0.21873,-0.108144,-0.0779189,
0.037,-0.863942,-0.213366,-0.105545,-0.07601,
0.036,-0.841178,-0.207969,-0.102925,-0.0740926,
0.035,-0.818367,-0.202541,-0.100287,-0.072166,
0.034,-0.795508,-0.197082,-0.0976291,-0.0702298,
0.033,-0.772605,-0.191593,-0.0949536,-0.068284,
0.032,-0.749658,-0.186076,-0.0922606,-0.0663284,
0.031,-0.726668,-0.180531,-0.0895504,-0.0643631,
0.03,-0.703636,-0.17496,-0.0868236,-0.0623882,
0.029,-0.680565,-0.169363,-0.0840807,-0.0604038,
0.028,-0.657455,-0.163742,-0.0813223,-0.0584101,
0.027,-0.634307,-0.158097,-0.078549,-0.0564074,
0.026,-0.611124,-0.152429,-0.0757612,-0.0543958,
0.025,-0.587906,-0.146739,-0.0729596,-0.0523759,
0.024,-0.564654,-0.141029,-0.0701448,-0.0503479,
0.023,-0.54137,-0.135299,-0.0673172,-0.0483117,
0.022,-0.518056,-0.12955,-0.0644774,-0.0462678,
0.021,-0.494712,-0.123783,-0.0616261,-0.0442164,
0.02,-0.47134,-0.117999,-0.0587639,-0.0421578,
0.019,-0.447941,-0.112199,-0.0558911,-0.0400924,
0.018,-0.424517,-0.106383,-0.0530082,-0.0380205,
0.017,-0.401068,-0.100553,-0.0501159,-0.0359425,
0.016,-0.377597,-0.094709,-0.0472146,-0.0338586,
0.015,-0.354104,-0.0888523,-0.0443049,-0.0317693,
0.014,-0.33059,-0.0829836,-0.0413873,-0.0296748,
0.013,-0.307058,-0.0771037,-0.0384623,-0.0275755,
0.012,-0.283508,-0.0712134,-0.0355305,-0.0254718,
0.011,-0.259942,-0.0653134,-0.0325923,-0.0233639,
0.01,-0.23636,-0.0594046,-0.0296483,-0.0212523,
0.009,-0.212765,-0.0534877,-0.0266991,-0.0191372,
0.008,-0.189157,-0.0475636,-0.023745,-0.017019,
0.007,-0.165538,-0.041633,-0.0207866,-0.014898,
0.006,-0.141909,-0.0356966,-0.0178245,-0.0127745,
0.005,-0.118272,-0.0297552,-0.0148591,-0.0106489,
0.004,-0.0946267,-0.0238096,-0.0118909,-0.00852144,
0.003,-0.0709758,-0.0178606,-0.00892035,-0.00639251,
0.002,-0.0473202,-0.0119088,-0.00594805,-0.00426242,
0.001,-0.0236612,-0.00595501,-0.00297443,-0.00213147,
0,-2.36618E-09,-5.95538E-10,-4.04043E-10,3.78352E-10,
-0.001,-0.0649013,-0.0164027,-0.0080664,-0.00480352,
-0.002,-0.129803,-0.0328057,-0.016133,-0.00960713,
-0.003,-0.194708,-0.0492102,-0.0242003,-0.0144111,
-0.004,-0.259616,-0.0656171,-0.0322691,-0.0192159,
-0.005,-0.324531,-0.0820277,-0.0403397,-0.0240216,
-0.006,-0.389453,-0.0984429,-0.0484128,-0.0288285,
-0.007,-0.454385,-0.114864,-0.0564891,-0.0336371,
-0.008,-0.519329,-0.131292,-0.0645689,-0.0384476,
-0.009,-0.584286,-0.147727,-0.0726531,-0.0432602,
-0.01,-0.649258,-0.164172,-0.080742,-0.0480753,
-0.011,-0.714248,-0.180627,-0.0888363,-0.0528932,
-0.012,-0.779256,-0.197092,-0.0969366,-0.0577141,
-0.013,-0.844284,-0.21357,-0.105044,-0.0625384,
-0.014,-0.909335,-0.230061,-0.113157,-0.0673664,
-0.015,-0.974411,-0.246567,-0.121279,-0.0721984,
-0.016,-1.03951,-0.263088,-0.129409,-0.0770346,
-0.017,-1.10464,-0.279625,-0.137548,-0.0818753,
-0.018,-1.1698,-0.29618,-0.145696,-0.0867209,
-0.019,-1.23499,-0.312754,-0.153855,-0.0915717,
-0.02,-1.30021,-0.329347,-0.162023,-0.0964279,
-0.021,-1.36547,-0.345962,-0.170204,-0.10129,
-0.022,-1.43077,-0.362598,-0.178395,-0.106158,
-0.023,-1.4961,-0.379257,-0.1866,-0.111032,
-0.024,-1.56148,-0.39594,-0.194817,-0.115913,
-0.025,-1.6269,-0.412648,-0.203047,-0.120801,
-0.026,-1.69236,-0.429382,-0.211292,-0.125696,
-0.027,-1.75787,-0.446143,-0.219551,-0.130599,
-0.028,-1.82342,-0.462933,-0.227826,-0.135509,
-0.029,-1.88903,-0.479752,-0.236116,-0.140428,
-0.03,-1.95469,-0.496602,-0.244422,-0.145355,
-0.031,-2.0204,-0.513483,-0.252746,-0.150291,
-0.032,-2.08616,-0.530397,-0.261087,-0.155236,
-0.033,-2.15198,-0.547345,-0.269447,-0.16019,
-0.034,-2.21787,-0.564327,-0.277824,-0.165153,
-0.035,-2.28381,-0.581345,-0.286222,-0.170127,
-0.036,-2.34981,-0.5984,-0.294639,-0.175111,
-0.037,-2.41588,-0.615493,-0.303076,-0.180105,
-0.038,-2.48201,-0.632625,-0.311535,-0.18511,
-0.039,-2.54821,-0.649798,-0.320015,-0.190126,
-0.04,-2.61449,-0.667011,-0.328517,-0.195154,
-0.041,-2.68083,-0.684267,-0.337042,-0.200193,
-0.042,-2.74724,-0.701566,-0.34559,-0.205244,
-0.043,-2.81385,-0.71891,-0.354162,-0.210308,
-0.044,-2.88056,-0.736299,-0.362759,-0.215384,
-0.045,-2.94735,-0.753734,-0.371381,-0.220473,
-0.046,-3.01426,-0.771218,-0.380028,-0.225575,
-0.047,-3.08146,-0.78875,-0.388701,-0.230691,
-0.048,-3.14878,-0.806331,-0.397402,-0.23582,
-0.049,-3.21622,-0.823964,-0.406129,-0.240963,
-0.05,-3.28383,-0.841648,-0.414885,-0.246121,
-0.051,-3.35172,-0.859386,-0.423669,-0.251294,
-0.052,-3.41982,-0.877177,-0.432482,-0.256481,
-0.053,-3.48806,-0.895023,-0.441325,-0.261684,
-0.054,-3.55644,-0.912925,-0.450198,-0.266902,
-0.055,-3.62543,-0.930884,-0.459102,-0.272136,
-0.056,-3.69521,-0.948901,-0.468037,-0.277386,
-0.057,-3.76544,-0.966977,-0.477005,-0.282653,
-0.058,-3.83594,-0.985113,-0.486005,-0.287936,
-0.059,-3.90669,-1.00331,-0.495038,-0.293236,
-0.06,-3.97767,-1.02157,-0.504104,-0.298554,
-0.061,-4.0489,-1.03989,-0.513205,-0.303889,
-0.062,-4.12156,-1.05828,-0.522341,-0.309242,
-0.063,-4.19509,-1.07673,-0.531512,-0.314614,
-0.064,-4.26902,-1.09525,-0.54072,-0.320003,
-0.065,-4.3433,-1.11383,-0.549964,-0.325412,
-0.066,-4.41905,-1.13248,-0.559245,-0.330839,
-0.067,-4.4956,-1.1512,-0.568564,-0.336286,
-0.068,-4.57337,-1.16999,-0.577921,-0.341753,
-0.069,-4.65253,-1.18885,-0.587317,-0.347239,
-0.07,-4.73298,-1.20778,-0.596752,-0.352746,
-0.071,-4.81454,-1.22679,-0.606228,-0.358274,
-0.072,-4.89731,-1.24604,-0.615744,-0.363822,
-0.073,-4.9814,-1.26594,-0.625309,-0.369391,
-0.074,-5.06685,-1.28643,-0.635032,-0.374982,
-0.075,-5.15312,-1.30773,-0.645054,-0.380595,
-0.076,-5.24019,-1.3307,-0.655661,-0.38623,
-0.077,-5.3286,-1.35494,-0.667073,-0.391916,
-0.078,-5.41809,-1.38033,-0.679567,-0.397783,
-0.079,-5.50838,-1.40734,-0.693256,-0.404058,
-0.08,-5.59947,-1.43631,-0.708326,-0.41099,
-0.081,-5.69214,-1.46676,-0.724695,-0.418775,
-0.082,-5.78573,-1.49853,-0.742524,-0.427529,
-0.083,-5.88088,-1.5314,-0.761591,-0.437264,
-0.084,-5.97724,-1.56603,-0.781922,-0.447877,
-0.085,-6.07476,-1.60222,-0.803481,-0.459284,
-0.086,-6.17325,-1.63968,-0.826076,-0.471438,
-0.087,-6.27265,-1.67839,-0.849686,-0.484278,
-0.088,-6.37296,-1.71826,-0.874355,-0.497769,
-0.089,-6.47462,-1.75917,-0.899968,-0.511891,
-0.09,-6.57791,-1.80138,-0.926461,-0.526609,
-0.091,-6.6824,-1.84501,-0.953832,-0.541925,
-0.092,-6.78837,-1.88988,-0.98213,-0.557792,
-0.093,-6.8958,-1.93607,-1.01129,-0.574229,
-0.094,-7.00436,-1.98335,-1.04127,-0.591196,
-0.095,-7.11461,-2.03178,-1.07206,-0.6087,
-0.096,-7.22657,-2.08143,-1.10368,-0.626732,
-0.097,-7.33994,-2.13215,-1.13615,-0.645273,
-0.098,-7.45468,-2.18396,-1.16944,-0.664323,
-0.099,-7.57065,-2.23718,-1.20354,-0.68388,
-0.1,-7.68869,-2.29175,-1.23844,-0.703938,
-0.101,-7.80849,-2.34756,-1.27414,-0.724498,
-0.102,-7.92987,-2.40456,-1.31065,-0.745553,
-0.103,-8.05287,-2.46284,-1.34801,-0.767101,
-0.104,-8.17772,-2.52233,-1.38617,-0.789141,
-0.105,-8.304,-2.58308,-1.42516,-0.811673,
-0.106,-8.43169,-2.64493,-1.46497,-0.834698,
-0.107,-8.56105,-2.70806,-1.50559,-0.858212,
-0.108,-8.69215,-2.77248,-1.54705,-0.882217,
-0.109,-8.82504,-2.83835,-1.58933,-0.906714,
-0.11,-8.95941,-2.90547,-1.63247,-0.931702,
-0.111,-9.09526,-2.9739,-1.67648,-0.957185,
-0.112,-9.23271,-3.04367,-1.72133,-0.983166,
-0.113,-9.37199,-3.11494,-1.76704,-1.00965,
-0.114,-9.51319,-3.1875,-1.81363,-1.03662,
-0.115,-9.65606,-3.26142,-1.86107,-1.0641,
-0.116,-9.80086,-3.33671,-1.90938,-1.09209,
-0.117,-9.94757,-3.41349,-1.95857,-1.12058,
-0.118,-10.0959,-3.4917,-2.00866,-1.14958,
-0.119,-10.2458,-3.57132,-2.05964,-1.17909,
-0.12,-10.3974,-3.65234,-2.11154,-1.20913,
-0.121,-10.5508,-3.73491,-2.16435,-1.23967,
-0.122,-10.7059,-3.81913,-2.21807,-1.27074,
-0.123,-10.8626,-3.90486,-2.2727,-1.30234,
-0.124,-11.0209,-3.99206,-2.32826,-1.33446,
-0.125,-11.1814,-4.08092,-2.38474,-1.36712,
-0.126,-11.3438,-4.17135,-2.44214,-1.40031,
-0.127,-11.5081,-4.26335,-2.50049,-1.43404,
-0.128,-11.6748,-4.35697,-2.55979,-1.46831,
-0.129,-11.8435,-4.45209,-2.62007,-1.50313,
-0.13,-12.014,-4.54886,-2.6813,-1.5385,
-0.131,-12.1866,-4.64747,-2.74352,-1.57442,
-0.132,-12.3611,-4.74774,-2.80672,-1.61089,
-0.133,-12.5381,-4.84954,-2.87091,-1.64793,
-0.134,-12.7172,-4.95294,-2.93609,-1.68553,
-0.135,-12.8987,-5.05795,-3.00228,-1.7237,
-0.136,-13.0826,-5.16458,-3.06948,-1.76244,
-0.137,-13.2686,-5.27286,-3.13769,-1.80176,
-0.138,-13.4567,-5.38288,-3.20693,-1.84165,
-0.139,-13.6468,-5.49455,-3.27722,-1.88213,
-0.14,-13.8391,-5.60784,-3.34855,-1.92319,
-0.141,-14.0334,-5.72276,-3.42092,-1.96484,
-0.142,-14.2298,-5.83941,-3.49436,-2.00709,
-0.143,-14.4282,-5.95775,-3.56885,-2.04993,
-0.144,-14.6286,-6.07777,-3.64441,-2.09336,
-0.145,-14.8312,-6.19949,-3.72105,-2.13741,
-0.146,-15.0361,-6.32292,-3.79878,-2.18205,
-0.147,-15.243,-6.44808,-3.87761,-2.22732,
-0.148,-15.452,-6.57495,-3.95754,-2.2732,
-0.149,-15.6633,-6.7036,-4.03858,-2.3197,
-0.15,-15.8771,-6.83404,-4.12073,-2.36683,
-0.151,-16.0931,-6.96626,-4.204,-2.4146,
-0.152,-16.3116,-7.10031,-4.2884,-2.46299,
-0.153,-16.5324,-7.23617,-4.37394,-2.51203,
-0.154,-16.7554,-7.3739,-4.46064,-2.56171,
-0.155,-16.981,-7.51359,-4.5485,-2.61204,
-0.156,-17.2089,-7.65518,-4.63754,-2.66302,
-0.157,-17.4391,-7.79861,-4.72776,-2.71465,
-0.158,-17.6715,-7.94391,-4.81915,-2.76695,
-0.159,-17.9063,-8.09108,-4.91173,-2.8199,
-0.16,-18.1433,-8.24018,-5.0055,-2.87353,
-0.161,-18.3828,-8.39122,-5.10046,-2.92783,
-0.162,-18.6248,-8.54418,-5.19663,-2.9828,
-0.163,-18.8691,-8.69906,-5.29402,-3.03844,
-0.164,-19.1159,-8.85587,-5.39263,-3.09477,
-0.165,-19.365,-9.01463,-5.49247,-3.15179,
-0.166,-19.6166,-9.17537,-5.59355,-3.20949,
-0.167,-19.8705,-9.3381,-5.69587,-3.26788,
-0.168,-20.1268,-9.50284,-5.79945,-3.32697,
-0.169,-20.3855,-9.66957,-5.9043,-3.38676,
-0.17,-20.6473,-9.83833,-6.01042,-3.44726,
-0.171,-20.9119,-10.0091,-6.11782,-3.50846,
-0.172,-21.1795,-10.1819,-6.22651,-3.57038,
-0.173,-21.4497,-10.3569,-6.33649,-3.63302,
-0.174,-21.7223,-10.5339,-6.44776,-3.69637,
-0.175,-21.9975,-10.713,-6.56033,-3.76045,
-0.176,-22.2751,-10.8943,-6.67421,-3.82526,
-0.177,-22.5553,-11.0776,-6.78942,-3.8908,
-0.178,-22.8381,-11.2631,-6.90595,-3.95707,
-0.179,-23.1235,-11.4507,-7.02381,-4.02409,
-0.18,-23.4113,-11.6405,-7.14301,-4.09184,
-0.181,-23.7016,-11.8326,-7.26357,-4.16035,
-0.182,-23.9945,-12.0269,-7.38547,-4.2296,
-0.183,-24.2899,-12.2234,-7.50874,-4.2996,
-0.184,-24.5878,-12.422,-7.63338,-4.37036,
-0.185,-24.8883,-12.6229,-7.75938,-4.44188,
-0.186,-25.1917,-12.826,-7.88678,-4.51416,
-0.187,-25.4978,-13.0313,-8.01558,-4.5872,
-0.188,-25.8065,-13.2389,-8.14578,-4.66102,
-0.189,-26.1179,-13.4487,-8.2774,-4.7356,
-0.19,-26.432,-13.6608,-8.41042,-4.81096,
-0.191,-26.7491,-13.8752,-8.54486,-4.8871,
-0.192,-27.0688,-14.092,-8.68073,-4.96402,
-0.193,-27.3911,-14.311,-8.81804,-5.04173,
-0.194,-27.7161,-14.5324,-8.95678,-5.12022,
-0.195,-28.0437,-14.7561,-9.09697,-5.19951,
-0.196,-28.3746,-14.9822,-9.23862,-5.27958,
-0.197,-28.7082,-15.2106,-9.38175,-5.36046,
-0.198,-29.0444,-15.4415,-9.52635,-5.44214,
-0.199,-29.3838,-15.6747,-9.67243,-5.52462,
-0.2,-29.7259,-15.9102,-9.81999,-5.6079,
-0.199,-29.7714,-15.9875,-9.86986,-5.63536,
-0.198,-29.5976,-15.8931,-9.81266,-5.60313,
-0.197,-29.4239,-15.7983,-9.75542,-5.57095,
-0.196,-29.2506,-15.7037,-9.6983,-5.53883,
-0.195,-29.0776,-15.6093,-9.64129,-5.50677,
-0.194,-28.9051,-15.5151,-9.5844,-5.47476,
-0.193,-28.7328,-15.4212,-9.52762,-5.44282,
-0.192,-28.5609,-15.3275,-9.47095,-5.41093,
-0.191,-28.3894,-15.2339,-9.4144,-5.3791,
-0.19,-28.2183,-15.1406,-9.35797,-5.34733,
-0.189,-28.0475,-15.0475,-9.30164,-5.31561,
-0.188,-27.877,-14.9547,-9.24543,-5.28396,
-0.187,-27.7069,-14.862,-9.18933,-5.25235,
-0.186,-27.5372,-14.7695,-9.13333,-5.2208,
-0.185,-27.3677,-14.6773,-9.07745,-5.18931,
-0.184,-27.1987,-14.5853,-9.02168,-5.15788,
-0.183,-27.03,-14.4934,-8.96602,-5.12649,
-0.182,-26.8616,-14.4018,-8.91046,-5.09517,
-0.181,-26.6935,-14.3104,-8.85501,-5.06389,
-0.18,-26.5258,-14.2191,-8.79967,-5.03268,
-0.179,-26.3584,-14.1281,-8.74444,-5.00151,
-0.178,-26.1914,-14.0373,-8.68931,-4.9704,
-0.177,-26.0247,-13.9467,-8.63429,-4.93934,
-0.176,-25.8583,-13.8563,-8.57937,-4.90834,
-0.175,-25.6923,-13.766,-8.52456,-4.87738,
-0.174,-25.5265,-13.676,-8.46985,-4.84648,
-0.173,-25.3611,-13.5862,-8.41524,-4.81564,
-0.172,-25.1961,-13.4965,-8.36073,-4.78484,
-0.171,-25.0313,-13.4071,-8.30633,-4.75409,
-0.17,-24.8669,-13.3178,-8.25203,-4.7234,
-0.169,-24.7027,-13.2288,-8.19783,-4.69276,
-0.168,-24.5389,-13.1399,-8.14373,-4.66216,
-0.167,-24.3754,-13.0512,-8.08972,-4.63162,
-0.166,-24.2123,-12.9627,-8.03582,-4.60113,
-0.165,-24.0494,-12.8744,-7.98202,-4.57068,
-0.164,-23.8868,-12.7863,-7.92831,-4.54029,
-0.163,-23.7246,-12.6983,-7.8747,-4.50995,
-0.162,-23.5626,-12.6106,-7.82118,-4.47965,
-0.161,-23.4009,-12.523,-7.76777,-4.4494,
-0.16,-23.2396,-12.4356,-7.71444,-4.4192,
-0.159,-23.0785,-12.3484,-7.66121,-4.38905,
-0.158,-22.9178,-12.2613,-7.60808,-4.35895,
-0.157,-22.7573,-12.1744,-7.55504,-4.32889,
-0.156,-22.5971,-12.0878,-7.50209,-4.29888,
-0.155,-22.4372,-12.0012,-7.44924,-4.26891,
-0.154,-22.2776,-11.9149,-7.39647,-4.239,
-0.153,-22.1183,-11.8287,-7.3438,-4.20913,
-0.152,-21.9593,-11.7427,-7.29122,-4.1793,
-0.151,-21.8006,-11.6569,-7.23873,-4.14952,
-0.15,-21.6421,-11.5713,-7.18632,-4.11979,
-0.149,-21.4839,-11.4858,-7.13401,-4.0901,
-0.148,-21.326,-11.4005,-7.08178,-4.06045,
-0.147,-21.1684,-11.3153,-7.02965,-4.03085,
-0.146,-21.0111,-11.2303,-6.97759,-4.00129,
-0.145,-20.854,-11.1455,-6.92563,-3.97178,
-0.144,-20.6972,-11.0608,-6.87375,-3.94231,
-0.143,-20.5407,-10.9763,-6.82196,-3.91288,
-0.142,-20.3844,-10.892,-6.77025,-3.8835,
-0.141,-20.2284,-10.8078,-6.71862,-3.85415,
-0.14,-20.0726,-10.7238,-6.66708,-3.82485,
-0.139,-19.9172,-10.6399,-6.61563,-3.7956,
-0.138,-19.7619,-10.5562,-6.56425,-3.76638,
-0.137,-19.607,-10.4726,-6.51295,-3.7372,
-0.136,-19.4523,-10.3892,-6.46174,-3.70807,
-0.135,-19.2978,-10.306,-6.41061,-3.67898,
-0.134,-19.1436,-10.2229,-6.35956,-3.64992,
-0.133,-18.9897,-10.14,-6.30858,-3.62091,
-0.132,-18.836,-10.0572,-6.25769,-3.59194,
-0.131,-18.6825,-9.97451,-6.20687,-3.563,
-0.13,-18.5293,-9.892,-6.15613,-3.53411,
-0.129,-18.3763,-9.80965,-6.10547,-3.50525,
-0.128,-18.2236,-9.72744,-6.05489,-3.47644,
-0.127,-18.0711,-9.64537,-6.00438,-3.44766,
-0.126,-17.9189,-9.56344,-5.95394,-3.41892,
-0.125,-17.7668,-9.48166,-5.90358,-3.39021,
-0.124,-17.6151,-9.40001,-5.8533,-3.36155,
-0.123,-17.4635,-9.31851,-5.80309,-3.33292,
-0.122,-17.3122,-9.23714,-5.75295,-3.30433,
-0.121,-17.1611,-9.15591,-5.70288,-3.27577,
-0.12,-17.0102,-9.07482,-5.65288,-3.24725,
-0.119,-16.8596,-8.99386,-5.60296,-3.21877,
-0.118,-16.7092,-8.91303,-5.55311,-3.19032,
-0.117,-16.559,-8.83234,-5.50332,-3.16191,
-0.116,-16.409,-8.75178,-5.45361,-3.13353,
-0.115,-16.2592,-8.67135,-5.40396,-3.10519,
-0.114,-16.1097,-8.59104,-5.35438,-3.07688,
-0.113,-15.9603,-8.51087,-5.30487,-3.04861,
-0.112,-15.8112,-8.43082,-5.25543,-3.02037,
-0.111,-15.6623,-8.3509,-5.20606,-2.99216,
-0.11,-15.5136,-8.2711,-5.15674,-2.96399,
-0.109,-15.3651,-8.19143,-5.1075,-2.93585,
-0.108,-15.2168,-8.11188,-5.05832,-2.90774,
-0.107,-15.0687,-8.03245,-5.0092,-2.87967,
-0.106,-14.9208,-7.95314,-4.96015,-2.85162,
-0.105,-14.7731,-7.87395,-4.91116,-2.82361,
-0.104,-14.6256,-7.79488,-4.86223,-2.79563,
-0.103,-14.4783,-7.71592,-4.81336,-2.76768,
-0.102,-14.3312,-7.63708,-4.76456,-2.73976,
-0.101,-14.1843,-7.55836,-4.71581,-2.71188,
-0.1,-14.0375,-7.47975,-4.66713,-2.68402,
-0.099,-13.891,-7.40125,-4.6185,-2.65619,
-0.098,-13.7446,-7.32286,-4.56993,-2.62839,
-0.097,-13.5984,-7.24458,-4.52143,-2.60063,
-0.096,-13.4524,-7.16641,-4.47297,-2.57289,
-0.095,-13.3066,-7.08835,-4.42458,-2.54518,
-0.094,-13.161,-7.0104,-4.37624,-2.51749,
-0.093,-13.0155,-6.93255,-4.32796,-2.48984,
-0.092,-12.8702,-6.8548,-4.27973,-2.46221,
-0.091,-12.7251,-6.77716,-4.23156,-2.43462,
-0.09,-12.5802,-6.69962,-4.18344,-2.40704,
-0.089,-12.4354,-6.62219,-4.13538,-2.3795,
-0.088,-12.2908,-6.54485,-4.08737,-2.35198,
-0.087,-12.1463,-6.46761,-4.03941,-2.32449,
-0.086,-12.0021,-6.39047,-3.9915,-2.29703,
-0.085,-11.8579,-6.31343,-3.94364,-2.26959,
-0.084,-11.714,-6.23648,-3.89583,-2.24217,
-0.083,-11.5702,-6.15963,-3.84808,-2.21479,
-0.082,-11.4265,-6.08287,-3.80037,-2.18742,
-0.081,-11.283,-6.0062,-3.75271,-2.16008,
-0.08,-11.1397,-5.92962,-3.7051,-2.13277,
-0.079,-10.9965,-5.85314,-3.65754,-2.10548,
-0.078,-10.8535,-5.77674,-3.61002,-2.07821,
-0.077,-10.7106,-5.70043,-3.56255,-2.05097,
-0.076,-10.5678,-5.62421,-3.51513,-2.02375,
-0.075,-10.4252,-5.54807,-3.46775,-1.99655,
-0.074,-10.2827,-5.47202,-3.42042,-1.96938,
-0.073,-10.1404,-5.39605,-3.37313,-1.94222,
-0.072,-9.99822,-5.32016,-3.32588,-1.91509,
-0.071,-9.85616,-5.24435,-3.27867,-1.88798,
-0.07,-9.71423,-5.16863,-3.23151,-1.86089,
-0.069,-9.57244,-5.09298,-3.18439,-1.83383,
-0.068,-9.43078,-5.01741,-3.13731,-1.80678,
-0.067,-9.28924,-4.94192,-3.09028,-1.77976,
-0.066,-9.14783,-4.8665,-3.04328,-1.75275,
-0.065,-9.00655,-4.79116,-2.99632,-1.72576,
-0.064,-8.86538,-4.71589,-2.9494,-1.6988,
-0.063,-8.72434,-4.64069,-2.90251,-1.67185,
-0.062,-8.58342,-4.56556,-2.85567,-1.64492,
-0.061,-8.44261,-4.49051,-2.80886,-1.61801,
-0.06,-8.30192,-4.41552,-2.76209,-1.59112,
-0.059,-8.16134,-4.3406,-2.71535,-1.56425,
-0.058,-8.02087,-4.26575,-2.66865,-1.5374,
-0.057,-7.88051,-4.19096,-2.62199,-1.51056,
-0.056,-7.74026,-4.11624,-2.57535,-1.48374,
-0.055,-7.60011,-4.04158,-2.52876,-1.45693,
-0.054,-7.46006,-3.96698,-2.48219,-1.43015,
-0.053,-7.32012,-3.89244,-2.43566,-1.40338,
-0.052,-7.18028,-3.81796,-2.38915,-1.37662,
-0.051,-7.04054,-3.74354,-2.34268,-1.34988,
-0.05,-6.90089,-3.66918,-2.29624,-1.32316,
-0.049,-6.76134,-3.59488,-2.24983,-1.29645,
-0.048,-6.62188,-3.52063,-2.20345,-1.26976,
-0.047,-6.48251,-3.44644,-2.1571,-1.24308,
-0.046,-6.34322,-3.37229,-2.11077,-1.21641,
-0.045,-6.20403,-3.29821,-2.06447,-1.18976,
-0.044,-6.06492,-3.22417,-2.0182,-1.16312,
-0.043,-5.92589,-3.15018,-1.97196,-1.1365,
-0.042,-5.78695,-3.07624,-1.92574,-1.10989,
-0.041,-5.64808,-3.00235,-1.87955,-1.08329,
-0.04,-5.50929,-2.9285,-1.83338,-1.0567,
-0.039,-5.37058,-2.8547,-1.78723,-1.03013,
-0.038,-5.23194,-2.78095,-1.74111,-1.00356,
-0.037,-5.09338,-2.70723,-1.69501,-0.977013,
-0.036,-4.95488,-2.63356,-1.64894,-0.950474,
-0.035,-4.81645,-2.55993,-1.60288,-0.923945,
-0.034,-4.67809,-2.48634,-1.55685,-0.897427,
-0.033,-4.53979,-2.41279,-1.51084,-0.870919,
-0.032,-4.40156,-2.33928,-1.46484,-0.844421,
-0.031,-4.26338,-2.2658,-1.41887,-0.817933,
-0.03,-4.12527,-2.19236,-1.37291,-0.791454,
-0.029,-3.98721,-2.11895,-1.32697,-0.764985,
-0.028,-3.84921,-2.04558,-1.28105,-0.738524,
-0.027,-3.71126,-1.97223,-1.23515,-0.712072,
-0.026,-3.57336,-1.89892,-1.18926,-0.685628,
-0.025,-3.43551,-1.82564,-1.14339,-0.659192,
-0.024,-3.29771,-1.75239,-1.09754,-0.632763,
-0.023,-3.15996,-1.67916,-1.0517,-0.606342,
-0.022,-3.02225,-1.60596,-1.00587,-0.579928,
-0.021,-2.88458,-1.53279,-0.960055,-0.553521,
-0.02,-2.74695,-1.45964,-0.914253,-0.52712,
-0.019,-2.60936,-1.38651,-0.868464,-0.500725,
-0.018,-2.47181,-1.31341,-0.822687,-0.474337,
-0.017,-2.33429,-1.24032,-0.77692,-0.447953,
-0.016,-2.19681,-1.16726,-0.731164,-0.421575,
-0.015,-2.05935,-1.09421,-0.685418,-0.395202,
-0.014,-1.92193,-1.02118,-0.63968,-0.368834,
-0.013,-1.78453,-0.948172,-0.593952,-0.34247,
-0.012,-1.64716,-0.875176,-0.548231,-0.31611,
-0.011,-1.50981,-0.802193,-0.502519,-0.289754,
-0.01,-1.37248,-0.729224,-0.456812,-0.263401,
-0.009,-1.23518,-0.656266,-0.411113,-0.237052,
-0.008,-1.09789,-0.583319,-0.365419,-0.210705,
-0.007,-0.960614,-0.510382,-0.31973,-0.184361,
-0.006,-0.823356,-0.437454,-0.274045,-0.158019,
-0.005,-0.686109,-0.364533,-0.228364,-0.13168,
-0.004,-0.548874,-0.291618,-0.182687,-0.105341,
-0.003,-0.411647,-0.218709,-0.137013,-0.0790048,
-0.002,-0.274427,-0.145803,-0.0913405,-0.0526691,
-0.001,-0.137212,-0.0729006,-0.0456697,-0.0263343,
0,-5.88777E-09,-2.8315E-09,-1.81501E-09,-1.18997E-09,
0.001,-0.0503005,-0.0255469,-0.0159541,-0.0109926,
0.002,-0.1006,-0.0510927,-0.0319072,-0.0219846,
0.003,-0.150896,-0.0766339,-0.0478565,-0.0329741,
0.004,-0.201185,-0.102167,-0.063799,-0.0439593,
0.005,-0.251464,-0.127689,-0.0797321,-0.0549383,
0.006,-0.301732,-0.153196,-0.0956527,-0.0659093,
0.007,-0.351984,-0.178685,-0.111558,-0.0768704,
0.008,-0.402218,-0.204152,-0.127445,-0.0878197,
0.009,-0.452431,-0.229594,-0.143311,-0.0987554,
0.01,-0.50262,-0.255008,-0.159153,-0.109676,
0.011,-0.552783,-0.280389,-0.174969,-0.120579,
0.012,-0.602916,-0.305735,-0.190754,-0.131462,
0.013,-0.653017,-0.331042,-0.206507,-0.142325,
0.014,-0.703083,-0.356306,-0.222224,-0.153164,
0.015,-0.753111,-0.381524,-0.237903,-0.163979,
0.016,-0.803098,-0.406693,-0.25354,-0.174767,
0.017,-0.853041,-0.431808,-0.269133,-0.185527,
0.018,-0.902938,-0.456866,-0.284678,-0.196256,
0.019,-0.952785,-0.481863,-0.300173,-0.206953,
0.02,-1.00258,-0.506796,-0.315614,-0.217615,
0.021,-1.05232,-0.531661,-0.330999,-0.228242,
0.022,-1.102,-0.556454,-0.346325,-0.23883,
0.023,-1.15162,-0.581171,-0.361589,-0.249379,
0.024,-1.20118,-0.605809,-0.376789,-0.259886,
0.025,-1.25067,-0.630363,-0.39192,-0.27035,
0.026,-1.3001,-0.654831,-0.406979,-0.280769,
0.027,-1.34944,-0.679206,-0.421964,-0.291142,
0.028,-1.39872,-0.703487,-0.436872,-0.301467,
0.029,-1.44792,-0.727668,-0.451699,-0.311745,
0.03,-1.49703,-0.751745,-0.466443,-0.321972,
0.031,-1.54606,-0.775713,-0.4811,-0.332148,
0.032,-1.59501,-0.79957,-0.495669,-0.34227,
0.033,-1.64386,-0.82331,-0.510144,-0.352339,
0.034,-1.69263,-0.846929,-0.524525,-0.362353,
0.035,-1.7413,-0.870425,-0.538808,-0.372312,
0.036,-1.78987,-0.893791,-0.552991,-0.382215,
0.037,-1.83834,-0.917024,-0.567072,-0.392063,
0.038,-1.8867,-0.940118,-0.581046,-0.401854,
0.039,-1.93496,-0.96307,-0.594912,-0.411591,
0.04,-1.98311,-0.985877,-0.608668,-0.421277,
0.041,-2.03115,-1.00853,-0.62231,-0.430912,
0.042,-2.07908,-1.03104,-0.635836,-0.440496,
0.043,-2.12688,-1.05338,-0.649244,-0.45003,
0.044,-2.17457,-1.07556,-0.662534,-0.459515,
0.045,-2.22213,-1.09758,-0.675704,-0.468955,
0.046,-2.26957,-1.11942,-0.688754,-0.47835,
0.047,-2.31688,-1.1411,-0.70168,-0.487706,
0.048,-2.36405,-1.1626,-0.714479,-0.497019,
0.049,-2.4111,-1.18391,-0.727151,-0.506296,
0.05,-2.458,-1.20506,-0.739694,-0.515542,
0.051,-2.50477,-1.22602,-0.752106,-0.524759,
0.052,-2.55139,-1.24682,-0.76439,-0.533952,
0.053,-2.59787,-1.26742,-0.776543,-0.543126,
0.054,-2.6442,-1.28785,-0.78857,-0.552287,
0.055,-2.69038,-1.30812,-0.800465,-0.561443,
0.056,-2.7364,-1.32823,-0.812229,-0.570595,
0.057,-2.78228,-1.34817,-0.823865,-0.579744,
0.058,-2.82799,-1.36794,-0.835371,-0.588893,
0.059,-2.87354,-1.38755,-0.846744,-0.598047,
0.06,-2.91893,-1.40699,-0.857987,-0.607214,
0.061,-2.96416,-1.42627,-0.869099,-0.616391,
0.062,-3.00921,-1.4454,-0.880083,-0.625579,
0.063,-3.05409,-1.46438,-0.89094,-0.634778,
0.064,-3.0988,-1.48324,-0.901681,-0.643989,
0.065,-3.14334,-1.50196,-0.912327,-0.653211,
0.066,-3.18769,-1.52055,-0.922876,-0.662442,
0.067,-3.23187,-1.53902,-0.933344,-0.671682,
0.068,-3.27586,-1.55738,-0.943743,-0.680929,
0.069,-3.31967,-1.57564,-0.954108,-0.690178,
0.07,-3.3633,-1.59381,-0.964463,-0.699426,
0.071,-3.40673,-1.6119,-0.974882,-0.708673,
0.072,-3.44998,-1.62994,-0.985412,-0.717924,
0.073,-3.49304,-1.64792,-0.996092,-0.727189,
0.074,-3.53591,-1.66587,-1.00697,-0.736486,
0.075,-3.5786,-1.6838,-1.01807,-0.745826,
0.076,-3.62109,-1.70171,-1.02939,-0.755221,
0.077,-3.66337,-1.71963,-1.0409,-0.764669,
0.078,-3.70546,-1.73755,-1.05256,-0.774161,
0.079,-3.74735,-1.75548,-1.06433,-0.783685,
0.08,-3.78903,-1.77344,-1.0762,-0.793233,
0.081,-3.83051,-1.79142,-1.08813,-0.8028,
0.082,-3.87179,-1.80943,-1.10012,-0.812382,
0.083,-3.91286,-1.82747,-1.11215,-0.821977,
0.084,-3.95373,-1.84557,-1.12422,-0.831585,
0.085,-3.99439,-1.86371,-1.13633,-0.841202,
0.086,-4.03485,-1.88186,-1.14847,-0.850828,
0.087,-4.0751,-1.90004,-1.16064,-0.860464,
0.088,-4.11514,-1.91824,-1.17284,-0.870109,
0.089,-4.15498,-1.93647,-1.18507,-0.879763,
0.09,-4.19461,-1.95472,-1.19732,-0.889424,
0.091,-4.23403,-1.97299,-1.20959,-0.899092,
0.092,-4.27324,-1.99129,-1.22188,-0.908767,
0.093,-4.31224,-2.0096,-1.23419,-0.918449,
0.094,-4.35105,-2.02793,-1.24652,-0.928137,
0.095,-4.38965,-2.04628,-1.25886,-0.937831,
0.096,-4.42806,-2.06466,-1.27122,-0.947531,
0.097,-4.46627,-2.08307,-1.2836,-0.957235,
0.098,-4.50429,-2.1015,-1.29598,-0.966945,
0.099,-4.54213,-2.11997,-1.30838,-0.976659,
0.1,-4.57979,-2.13847,-1.32079,-0.986377,
0.101,-4.61728,-2.157,-1.33321,-0.9961,
0.102,-4.65459,-2.17555,-1.34563,-1.00583,
0.103,-4.69175,-2.19415,-1.35807,-1.01556,
0.104,-4.72875,-2.21278,-1.37052,-1.02529,
0.105,-4.76561,-2.23145,-1.38297,-1.03503,
0.106,-4.80232,-2.25012,-1.39543,-1.04477,
0.107,-4.83891,-2.2688,-1.40789,-1.05451,
0.108,-4.87537,-2.28751,-1.42036,-1.06425,
0.109,-4.91174,-2.30626,-1.43284,-1.074,
0.11,-4.948,-2.32502,-1.44533,-1.08375,
0.111,-4.98419,-2.34382,-1.45781,-1.09351,
0.112,-5.02032,-2.36264,-1.47031,-1.10327,
0.113,-5.05641,-2.38148,-1.48281,-1.11303,
0.114,-5.09244,-2.40034,-1.49531,-1.12279,
0.115,-5.12847,-2.41923,-1.50781,-1.13255,
0.116,-5.16451,-2.43813,-1.52032,-1.14232,
0.117,-5.20058,-2.45706,-1.53284,-1.15209,
0.118,-5.23667,-2.476,-1.54535,-1.16186,
0.119,-5.27282,-2.49496,-1.55787,-1.17163,
0.12,-5.30903,-2.51395,-1.57039,-1.18141,
0.121,-5.34529,-2.53295,-1.58292,-1.19118,
0.122,-5.38164,-2.55197,-1.59545,-1.20096,
0.123,-5.41811,-2.571,-1.60798,-1.21074,
0.124,-5.45474,-2.59005,-1.62051,-1.22053,
0.125,-5.49156,-2.60911,-1.63304,-1.23031,
0.126,-5.52867,-2.62818,-1.64558,-1.2401,
0.127,-5.56607,-2.64727,-1.65812,-1.24989,
0.128,-5.60372,-2.66638,-1.67066,-1.25968,
0.129,-5.64155,-2.68549,-1.6832,-1.26947,
0.13,-5.67953,-2.70462,-1.69574,-1.27926,
0.131,-5.71765,-2.72376,-1.70828,-1.28906,
0.132,-5.75591,-2.7429,-1.72082,-1.29886,
0.133,-5.79429,-2.76206,-1.73336,-1.30865,
0.134,-5.83281,-2.78122,-1.7459,-1.31845,
0.135,-5.87145,-2.80039,-1.75844,-1.32825,
0.136,-5.91019,-2.81957,-1.77098,-1.33806,
0.137,-5.94904,-2.83876,-1.78353,-1.34786,
0.138,-5.98797,-2.85795,-1.7961,-1.35767,
0.139,-6.02701,-2.87715,-1.80866,-1.36747,
0.14,-6.06608,-2.89636,-1.82124,-1.37728,
0.141,-6.10521,-2.91557,-1.83383,-1.38709,
0.142,-6.14441,-2.93479,-1.84643,-1.3969,
0.143,-6.18366,-2.95401,-1.85903,-1.40671,
0.144,-6.22298,-2.97324,-1.87164,-1.41653,
0.145,-6.26235,-2.99247,-1.88425,-1.42634,
0.146,-6.30179,-3.01171,-1.89687,-1.43615,
0.147,-6.34128,-3.03095,-1.90949,-1.44597,
0.148,-6.38082,-3.05019,-1.92211,-1.45578,
0.149,-6.42042,-3.06944,-1.93474,-1.4656,
0.15,-6.46007,-3.08868,-1.94738,-1.47542,
0.151,-6.49978,-3.10793,-1.96002,-1.48523,
0.152,-6.53953,-3.12719,-1.97266,-1.49505,
0.153,-6.57931,-3.14644,-1.98531,-1.50487,
0.154,-6.61914,-3.1657,-1.99796,-1.5147,
0.155,-6.65904,-3.18495,-2.01061,-1.52452,
0.156,-6.69897,-3.20421,-2.02327,-1.53434,
0.157,-6.73894,-3.22348,-2.03594,-1.54417,
0.158,-6.77896,-3.24274,-2.0486,-1.554,
0.159,-6.81902,-3.26201,-2.06126,-1.56382,
0.16,-6.85912,-3.28128,-2.07393,-1.57365,
0.161,-6.89925,-3.30054,-2.0866,-1.58348,
0.162,-6.93942,-3.31981,-2.09926,-1.59331,
0.163,-6.97963,-3.33908,-2.11193,-1.60314,
0.164,-7.01988,-3.35836,-2.1246,-1.61298,
0.165,-7.06016,-3.37763,-2.13728,-1.62281,
0.166,-7.10047,-3.39691,-2.14995,-1.63264,
0.167,-7.1408,-3.41618,-2.16264,-1.64248,
0.168,-7.18115,-3.43546,-2.17532,-1.65232,
0.169,-7.22153,-3.45474,-2.18801,-1.66215,
0.17,-7.26194,-3.47402,-2.2007,-1.67199,
0.171,-7.30238,-3.4933,-2.21339,-1.68183,
0.172,-7.34284,-3.51258,-2.22609,-1.69167,
0.173,-7.38334,-3.53186,-2.23879,-1.70152,
0.174,-7.42386,-3.55114,-2.2515,-1.71136,
0.175,-7.4644,-3.57043,-2.2642,-1.7212,
0.176,-7.50498,-3.58971,-2.27691,-1.73105,
0.177,-7.54557,-3.60899,-2.28963,-1.74089,
0.178,-7.58619,-3.62828,-2.30235,-1.75074,
0.179,-7.62683,-3.64756,-2.31508,-1.76059,
0.18,-7.66749,-3.66685,-2.32782,-1.77043,
0.181,-7.70818,-3.68613,-2.34056,-1.78028,
0.182,-7.74888,-3.70542,-2.3533,-1.79013,
0.183,-7.78961,-3.72471,-2.36604,-1.79998,
0.184,-7.83036,-3.744,-2.37879,-1.80984,
0.185,-7.87112,-3.76329,-2.39153,-1.81969,
0.186,-7.91191,-3.78258,-2.40428,-1.82954,
0.187,-7.95272,-3.80187,-2.41704,-1.8394,
0.188,-7.99354,-3.82117,-2.4298,-1.84925,
0.189,-8.03438,-3.84047,-2.44257,-1.85911,
0.19,-8.07524,-3.85978,-2.45534,-1.86896,
0.191,-8.11611,-3.87908,-2.46812,-1.87882,
0.192,-8.157,-3.89838,-2.4809,-1.88868,
0.193,-8.19791,-3.91769,-2.49369,-1.89854,
0.194,-8.23884,-3.93699,-2.50647,-1.9084,
0.195,-8.27978,-3.9563,-2.51926,-1.91826,
0.196,-8.32073,-3.97561,-2.53205,-1.92813,
0.197,-8.3617,-3.99492,-2.54485,-1.93799,
0.198,-8.40266,-4.01423,-2.55764,-1.94786,
0.199,-8.44357,-4.03355,-2.57044,-1.95772,
0.2,-8.48449,-4.05286,-2.58324,-1.96759,
0.201,-8.52542,-4.07218,-2.59604,-1.97745,
0.202,-8.56636,-4.0915,-2.60884,-1.98732,
0.203,-8.60732,-4.11081,-2.62165,-1.99719,
0.204,-8.64829,-4.13014,-2.63445,-2.00706,
0.205,-8.68927,-4.14946,-2.64726,-2.01693,
0.206,-8.73023,-4.16879,-2.66007,-2.02681,
0.207,-8.77119,-4.18812,-2.67288,-2.03668,
0.208,-8.81216,-4.20745,-2.68567,-2.04655,
0.209,-8.85311,-4.22679,-2.69845,-2.05643,
0.21,-8.89405,-4.24612,-2.71121,-2.0663,
0.211,-8.935,-4.26546,-2.72397,-2.07618,
0.212,-8.97596,-4.28481,-2.73672,-2.08606,
0.213,-9.01692,-4.30416,-2.74948,-2.09594,
0.214,-9.0579,-4.32351,-2.76224,-2.10582,
0.215,-9.09887,-4.34287,-2.775,-2.1157,
0.216,-9.13986,-4.36223,-2.78778,-2.12558,
0.217,-9.18085,-4.38159,-2.80056,-2.13547,
0.218,-9.22185,-4.40095,-2.81335,-2.14535,
0.219,-9.26285,-4.42031,-2.82614,-2.15523,
0.22,-9.30385,-4.43967,-2.83895,-2.16512,
0.221,-9.34484,-4.45904,-2.85176,-2.17501,
0.222,-9.38582,-4.47841,-2.86459,-2.18489,
0.223,-9.4268,-4.49778,-2.87742,-2.19478,
0.224,-9.46778,-4.51716,-2.89025,-2.20467,
0.225,-9.50876,-4.53654,-2.90309,-2.21456,
0.226,-9.54974,-4.55592,-2.91594,-2.22445,
0.227,-9.59072,-4.57531,-2.9288,-2.23435,
0.228,-9.63165,-4.5947,-2.94166,-2.24424,
0.229,-9.67257,-4.61409,-2.95452,-2.25414,
0.23,-9.7135,-4.63349,-2.96739,-2.26403,
0.231,-9.75443,-4.65289,-2.98026,-2.27393,
0.232,-9.79536,-4.67229,-2.99314,-2.28382,
0.233,-9.8363,-4.69169,-3.00602,-2.29372,
0.234,-9.87723,-4.7111,-3.01891,-2.30362,
0.235,-9.91817,-4.73051,-3.03179,-2.31352,
0.236,-9.95909,-4.74992,-3.04468,-2.32342,
0.237,-10,-4.76934,-3.05758,-2.33332,
0.238,-10.0409,-4.78876,-3.07047,-2.34323,
0.239,-10.0818,-4.80819,-3.08337,-2.35313,
0.24,-10.1228,-4.82761,-3.09627,-2.36303,
0.241,-10.1637,-4.84704,-3.10917,-2.37294,
0.242,-10.2046,-4.86648,-3.12208,-2.38285,
0.243,-10.2455,-4.88591,-3.13499,-2.39275,
0.244,-10.2864,-4.90536,-3.14789,-2.40266,
0.245,-10.3273,-4.92481,-3.16081,-2.41257,
0.246,-10.3682,-4.94426,-3.17372,-2.42248,
0.247,-10.4091,-4.96372,-3.18663,-2.43239,
0.248,-10.45,-4.98317,-3.19955,-2.44231,
0.249,-10.4908,-5.00263,-3.21246,-2.45222,
0.25,-10.5317,-5.02209,-3.22538,-2.46214,
0.251,-10.5725,-5.04155,-3.23831,-2.47205,
0.252,-10.6134,-5.06101,-3.25123,-2.48197,
0.253,-10.6542,-5.08047,-3.26415,-2.49188,
0.254,-10.6951,-5.09994,-3.27708,-2.5018,
0.255,-10.7357,-5.11941,-3.29001,-2.51172,
0.256,-10.7763,-5.13888,-3.30294,-2.52164,
0.257,-10.8168,-5.15835,-3.31587,-2.53156,
0.258,-10.8574,-5.17782,-3.3288,-2.54149,
0.259,-10.898,-5.1973,-3.34173,-2.55141,
0.26,-10.9386,-5.21678,-3.35467,-2.56134,
0.261,-10.9791,-5.23626,-3.3676,-2.57126,
0.262,-11.0197,-5.25575,-3.38054,-2.58119,
0.263,-11.0602,-5.27524,-3.39348,-2.59111,
0.264,-11.1007,-5.29473,-3.40642,-2.60104,
0.265,-11.1412,-5.31421,-3.41936,-2.61097,
0.266,-11.1817,-5.33369,-3.4323,-2.6209,
0.267,-11.2221,-5.35318,-3.44524,-2.63084,
0.268,-11.2626,-5.37265,-3.45818,-2.64077,
0.269,-11.303,-5.39213,-3.47113,-2.6507,
0.27,-11.3429,-5.4116,-3.48407,-2.66064,
0.271,-11.3826,-5.43107,-3.49702,-2.67057,
0.272,-11.4223,-5.45053,-3.50997,-2.68051,
0.273,-11.4619,-5.46996,-3.52291,-2.69045,
0.274,-11.5016,-5.48938,-3.53586,-2.70039,
0.275,-11.5412,-5.50879,-3.54881,-2.71033,
0.276,-11.5807,-5.5282,-3.56176,-2.72027,
0.277,-11.6203,-5.5476,-3.57471,-2.73021,
0.278,-11.6598,-5.567,-3.58766,-2.74016,
0.279,-11.6987,-5.5864,-3.60061,-2.7501,
0.28,-11.7369,-5.60579,-3.61356,-2.7597,
0.281,-11.7751,-5.62515,-3.62652,-2.76833,
0.282,-11.8117,-5.64451,-3.63947,-2.77568,
0.283,-11.8467,-5.66385,-3.65242,-2.78166,
0.284,-11.8808,-5.68318,-3.66537,-2.78634,
0.285,-11.9144,-5.70249,-3.67832,-2.78971,
0.286,-11.9478,-5.7218,-3.69126,-2.79173,
0.287,-11.9811,-5.74101,-3.70421,-2.79241,
0.288,-12.0128,-5.76014,-3.71714,-2.79184,
0.289,-12.0435,-5.77915,-3.73005,-2.79011,
0.29,-12.0736,-5.79784,-3.74251,-2.78726,
0.291,-12.1035,-5.81645,-3.75258,-2.78336,
0.292,-12.1325,-5.83491,-3.75939,-2.77846,
0.293,-12.1504,-5.853,-3.76275,-2.77257,
0.294,-12.1559,-5.86952,-3.76254,-2.76574,
0.295,-12.1523,-5.88242,-3.7591,-2.75799,
0.296,-12.1388,-5.88938,-3.75285,-2.74938,
0.297,-12.1155,-5.88993,-3.74398,-2.73991,
0.298,-12.0849,-5.88323,-3.73278,-2.72965,
0.299,-12.0488,-5.87057,-3.71945,-2.71866,
0.3,-12.0083,-5.85313,-3.70421,-2.70699,
0.301,-11.9637,-5.83156,-3.68723,-2.69465,
0.302,-11.9157,-5.80638,-3.66864,-2.68166,
0.303,-11.8649,-5.77818,-3.64855,-2.66804,
0.304,-11.8117,-5.7474,-3.62709,-2.65379,
0.305,-11.7569,-5.71434,-3.60437,-2.63899,
0.306,-11.701,-5.67933,-3.58049,-2.62371,
0.307,-11.6442,-5.64265,-3.55551,-2.60799,
0.308,-11.5867,-5.60457,-3.52955,-2.59183,
0.309,-11.5287,-5.5653,-3.50274,-2.57523,
0.31,-11.4706,-5.52506,-3.47524,-2.55819,
0.311,-11.4125,-5.48402,-3.44719,-2.54078,
0.312,-11.3546,-5.44222,-3.41869,-2.52306,
0.313,-11.2972,-5.39978,-3.38983,-2.50508,
0.314,-11.2404,-5.35682,-3.36068,-2.48681,
0.315,-11.1841,-5.31345,-3.3313,-2.46822,
0.316,-11.1284,-5.26977,-3.3017,-2.44935,
0.317,-11.0734,-5.22593,-3.27193,-2.43032,
0.318,-11.019,-5.18202,-3.24194,-2.41116,
0.319,-10.9654,-5.13817,-3.21175,-2.39188,
0.32,-10.9124,-5.09448,-3.18143,-2.37239,
0.321,-10.8599,-5.05107,-3.15107,-2.35275,
0.322,-10.8079,-5.00799,-3.12077,-2.33305,
0.323,-10.7564,-4.96527,-3.09061,-2.31335,
0.324,-10.7054,-4.92296,-3.06064,-2.29365,
0.325,-10.6549,-4.88108,-3.03089,-2.27386,
0.326,-10.6047,-4.83965,-3.00136,-2.25401,
0.327,-10.555,-4.79865,-2.97204,-2.23422,
0.328,-10.5056,-4.75806,-2.94291,-2.21452,
0.329,-10.4566,-4.71786,-2.9139,-2.19494,
0.33,-10.408,-4.67798,-2.88499,-2.17534,
0.331,-10.3596,-4.63838,-2.85623,-2.15577,
0.332,-10.3116,-4.59904,-2.82765,-2.13632,
0.333,-10.2638,-4.55997,-2.79933,-2.11703,
0.334,-10.2162,-4.5211,-2.77132,-2.09788,
0.335,-10.1688,-4.48237,-2.74368,-2.07875,
0.336,-10.1217,-4.44376,-2.71642,-2.05968,
0.337,-10.0747,-4.40528,-2.68953,-2.04074,
0.338,-10.028,-4.36699,-2.66297,-2.02197,
0.339,-9.9814,-4.32893,-2.63672,-2.00337,
0.34,-9.93505,-4.29117,-2.6107,-1.98484,
0.341,-9.88888,-4.25373,-2.58485,-1.96638,
0.342,-9.84293,-4.21668,-2.55918,-1.94809,
0.343,-9.79724,-4.18006,-2.53371,-1.93001,
0.344,-9.75178,-4.1439,-2.50849,-1.91214,
0.345,-9.7066,-4.10822,-2.48358,-1.89441,
0.346,-9.6617,-4.07305,-2.45903,-1.87678,
0.347,-9.61712,-4.03839,-2.43484,-1.85928,
0.348,-9.57283,-4.00422,-2.41101,-1.842,
0.349,-9.52881,-3.97054,-2.38753,-1.82493,
0.35,-9.48512,-3.93733,-2.36435,-1.80804,
0.351,-9.44162,-3.90452,-2.34143,-1.79126,
0.352,-9.39823,-3.8721,-2.31876,-1.77461,
0.353,-9.35495,-3.84002,-2.2963,-1.75815,
0.354,-9.31181,-3.80826,-2.274,-1.7419,
0.355,-9.26888,-3.77677,-2.25186,-1.72587,
0.356,-9.22623,-3.74553,-2.22992,-1.70998,
0.357,-9.18391,-3.7145,-2.20821,-1.6942,
0.358,-9.14197,-3.68368,-2.1868,-1.67857,
0.359,-9.10041,-3.65303,-2.16573,-1.66313,
0.36,-9.05919,-3.62254,-2.14498,-1.6479,
0.361,-9.01833,-3.59212,-2.12457,-1.63287,
0.362,-8.97763,-3.56179,-2.10446,-1.61797,
0.363,-8.93713,-3.53156,-2.08463,-1.60319,
0.364,-8.89637,-3.50145,-2.06503,-1.58855,
0.365,-8.85532,-3.47151,-2.04564,-1.57409,
0.366,-8.81428,-3.44178,-2.02641,-1.55983,
0.367,-8.77337,-3.41229,-2.00731,-1.54576,
0.368,-8.73267,-3.38308,-1.98833,-1.53182,
0.369,-8.69229,-3.35421,-1.96946,-1.51799,
0.37,-8.65165,-3.3257,-1.95073,-1.50428,
0.371,-8.61044,-3.29756,-1.93217,-1.49073,
0.372,-8.56909,-3.26984,-1.91382,-1.47736,
0.373,-8.52773,-3.24253,-1.89572,-1.46417,
0.374,-8.48646,-3.21562,-1.87787,-1.45116,
0.375,-8.44534,-3.18912,-1.86029,-1.43823,
0.376,-8.4044,-3.16301,-1.84294,-1.42539,
0.377,-8.36362,-3.13728,-1.8258,-1.41265,
0.378,-8.32303,-3.1119,-1.80884,-1.40005,
0.379,-8.28265,-3.08685,-1.79201,-1.38761,
0.38,-8.24221,-3.06212,-1.7753,-1.37533,
0.381,-8.20174,-3.03769,-1.75869,-1.36319,
0.382,-8.16135,-3.01352,-1.74214,-1.35114,
0.383,-8.12053,-2.98956,-1.72563,-1.33917,
0.384,-8.07947,-2.96581,-1.70916,-1.32729,
0.385,-8.03834,-2.94222,-1.69272,-1.31554,
0.386,-7.9972,-2.91876,-1.67629,-1.30393,
0.387,-7.95609,-2.89537,-1.65987,-1.29246,
0.388,-7.91503,-2.87209,-1.64349,-1.28113,
0.389,-7.87405,-2.84886,-1.62715,-1.26988,
0.39,-7.83315,-2.82566,-1.61101,-1.25872,
0.391,-7.79235,-2.80252,-1.59518,-1.24765,
0.392,-7.75162,-2.77943,-1.57966,-1.23671,
0.393,-7.71087,-2.75645,-1.56448,-1.22591,
0.394,-7.67017,-2.73346,-1.54961,-1.21527,
0.395,-7.62952,-2.71049,-1.53504,-1.20479,
0.396,-7.58902,-2.68759,-1.5207,-1.19446,
0.397,-7.54862,-2.66476,-1.50657,-1.18424,
0.398,-7.50835,-2.64205,-1.4926,-1.17411,
0.399,-7.46822,-2.61945,-1.47877,-1.16408,
0.4,-7.42817,-2.59701,-1.46506,-1.15418,
0.401,-7.38826,-2.57475,-1.45143,-1.14442,
0.402,-7.3485,-2.55271,-1.43789,-1.13481,
0.403,-7.30883,-2.53097,-1.42447,-1.12535,
0.404,-7.26923,-2.50949,-1.41115,-1.11603,
0.405,-7.2297,-2.48828,-1.39797,-1.10679,
0.406,-7.18999,-2.46732,-1.38495,-1.09763,
0.407,-7.15015,-2.44666,-1.37212,-1.08853,
0.408,-7.11031,-2.4263,-1.35948,-1.07953,
0.409,-7.07048,-2.40623,-1.34704,-1.07064,
0.41,-7.03068,-2.38642,-1.33479,-1.06186,
0.411,-6.99097,-2.36687,-1.32273,-1.0532,
0.412,-6.95135,-2.34759,-1.31084,-1.04465,
0.413,-6.91185,-2.32857,-1.29912,-1.0362,
0.414,-6.87254,-2.30979,-1.28754,-1.02784,
0.415,-6.83339,-2.29124,-1.27607,-1.01954,
0.416,-6.79437,-2.27289,-1.26471,-1.0113,
0.417,-6.75551,-2.25477,-1.25344,-1.00315,
0.418,-6.71681,-2.23682,-1.24226,-0.995098,
0.419,-6.67835,-2.21905,-1.23113,-0.987147,
0.42,-6.63991,-2.20144,-1.22006,-0.979299,
0.421,-6.60144,-2.18394,-1.20905,-0.971553,
0.422,-6.56299,-2.16655,-1.19809,-0.963901,
0.423,-6.5246,-2.1493,-1.18717,-0.95634,
0.424,-6.48627,-2.13217,-1.17632,-0.948836,
0.425,-6.44801,-2.11511,-1.16556,-0.941399,
0.426,-6.40988,-2.09807,-1.1549,-0.934025,
0.427,-6.37191,-2.08112,-1.14435,-0.926726,
0.428,-6.33414,-2.06425,-1.13394,-0.919505,
0.429,-6.29659,-2.04745,-1.12372,-0.912374,
0.43,-6.25929,-2.0307,-1.11365,-0.905333,
0.431,-6.22228,-2.01403,-1.10374,-0.89837,
0.432,-6.1855,-1.99743,-1.09398,-0.891472,
0.433,-6.14899,-1.98087,-1.08439,-0.884619,
0.434,-6.11294,-1.96437,-1.07493,-0.877813,
0.435,-6.07719,-1.94799,-1.06557,-0.871024,
0.436,-6.04181,-1.93167,-1.05633,-0.864266,
0.437,-6.0067,-1.9154,-1.04722,-0.85754,
0.438,-5.97188,-1.89921,-1.03817,-0.850868,
0.439,-5.93732,-1.88308,-1.02916,-0.844264,
0.44,-5.90298,-1.86707,-1.0202,-0.837721,
0.441,-5.86888,-1.85126,-1.01131,-0.831252,
0.442,-5.83508,-1.83559,-1.00249,-0.82484,
0.443,-5.80155,-1.82007,-0.993679,-0.818503,
0.444,-5.76829,-1.80475,-0.984907,-0.812241,
0.445,-5.73525,-1.7896,-0.976217,-0.806041,
0.446,-5.70234,-1.77461,-0.96761,-0.799909,
0.447,-5.66966,-1.75983,-0.959068,-0.793831,
0.448,-5.63723,-1.74534,-0.950605,-0.78784,
0.449,-5.605,-1.73104,-0.94226,-0.78194,
0.45,-5.57296,-1.71693,-0.934077,-0.776143,
0.451,-5.54112,-1.70302,-0.926005,-0.770471,
0.452,-5.50948,-1.68928,-0.918037,-0.764894,
0.453,-5.4782,-1.67575,-0.910224,-0.75943,
0.454,-5.44719,-1.66248,-0.902617,-0.754067,
0.455,-5.4164,-1.64943,-0.895144,-0.748797,
0.456,-5.3858,-1.63654,-0.887804,-0.743625,
0.457,-5.35536,-1.62379,-0.880592,-0.738513,
0.458,-5.3251,-1.61121,-0.873516,-0.733467,
0.459,-5.29497,-1.59878,-0.866606,-0.728489,
0.46,-5.26496,-1.5865,-0.859805,-0.723569,
0.461,-5.23512,-1.57437,-0.853079,-0.71873,
0.462,-5.20537,-1.56243,-0.84644,-0.713968,
0.463,-5.17571,-1.55067,-0.83993,-0.709277,
0.464,-5.14613,-1.539,-0.833514,-0.704679,
0.465,-5.11663,-1.52742,-0.827143,-0.700146,
0.466,-5.0872,-1.5159,-0.820834,-0.695661,
0.467,-5.05787,-1.50448,-0.814569,-0.691234,
0.468,-5.02857,-1.49314,-0.80837,-0.686823,
0.469,-4.99934,-1.48196,-0.802279,-0.682434,
0.47,-4.97017,-1.47094,-0.796202,-0.67808,
0.471,-4.94106,-1.45999,-0.790129,-0.673738,
0.472,-4.912,-1.44908,-0.784094,-0.669422,
0.473,-4.88299,-1.43823,-0.778164,-0.665193,
0.474,-4.85402,-1.42748,-0.77231,-0.661027,
0.475,-4.82508,-1.41677,-0.766499,-0.656953,
0.476,-4.79616,-1.40612,-0.760779,-0.652964,
0.477,-4.76728,-1.39552,-0.755126,-0.649045,
0.478,-4.73843,-1.38504,-0.749554,-0.645192,
0.479,-4.70963,-1.37471,-0.744129,-0.641416,
0.48,-4.68088,-1.36441,-0.738759,-0.637674,
0.481,-4.65218,-1.3541,-0.733447,-0.633975,
0.482,-4.62356,-1.34381,-0.72821,-0.630334,
0.483,-4.59507,-1.33353,-0.723107,-0.626715,
0.484,-4.56668,-1.32332,-0.71813,-0.623104,
0.485,-4.5384,-1.31318,-0.713203,-0.619514,
0.486,-4.51017,-1.30325,-0.708359,-0.615924,
0.487,-4.48203,-1.29339,-0.703593,-0.612329,
0.488,-4.45394,-1.28349,-0.698871,-0.608765,
0.489,-4.42598,-1.27365,-0.694261,-0.605213,
0.49,-4.39832,-1.26389,-0.689744,-0.60168,
0.491,-4.37071,-1.25422,-0.685244,-0.598176,
0.492,-4.34318,-1.24457,-0.680773,-0.594723,
0.493,-4.3159,-1.23498,-0.676328,-0.591287,
0.494,-4.2889,-1.2255,-0.671979,-0.587897,
0.495,-4.26211,-1.2162,-0.667683,-0.584559,
0.496,-4.23557,-1.20709,-0.663376,-0.581257,
0.497,-4.20923,-1.19801,-0.659098,-0.577994,
0.498,-4.18296,-1.18901,-0.654839,-0.574791,
0.499,-4.15678,-1.18009,-0.650578,-0.571615,
0.5,-4.13073,-1.17126,-0.646395,-0.568462,
0.501,-4.10479,-1.16254,-0.642262,-0.565372,
0.502,-4.07901,-1.15397,-0.638116,-0.562317,
0.503,-4.05359,-1.14569,-0.633976,-0.559311,
0.504,-4.0283,-1.13754,-0.629854,-0.556353,
0.505,-4.00315,-1.12945,-0.625847,-0.553475,
0.506,-3.97819,-1.12148,-0.621872,-0.550637,
0.507,-3.95345,-1.11365,-0.617927,-0.547857,
0.508,-3.92897,-1.10601,-0.614059,-0.545167,
0.509,-3.90463,-1.09845,-0.610233,-0.542531,
0.51,-3.88044,-1.09098,-0.606462,-0.539955,
0.511,-3.85645,-1.08361,-0.60285,-0.537425,
0.512,-3.83266,-1.0764,-0.599288,-0.534964,
0.513,-3.8091,-1.06949,-0.595781,-0.532528,
0.514,-3.78586,-1.06266,-0.592329,-0.53012,
0.515,-3.7627,-1.05593,-0.588957,-0.527773,
0.516,-3.73968,-1.04928,-0.58575,-0.525452,
0.517,-3.71688,-1.04273,-0.58259,-0.523163,
0.518,-3.69425,-1.03626,-0.579489,-0.520894,
0.519,-3.67165,-1.02987,-0.576484,-0.518669,
0.52,-3.649,-1.02354,-0.573531,-0.516474,
0.521,-3.62634,-1.01739,-0.570633,-0.514299,
0.522,-3.60367,-1.01142,-0.567873,-0.512159,
0.523,-3.58109,-1.00551,-0.565169,-0.510075,
0.524,-3.55891,-0.999651,-0.562505,-0.508014,
0.525,-3.53682,-0.993842,-0.559878,-0.505995,
0.526,-3.51482,-0.988108,-0.557278,-0.504006,
0.527,-3.49305,-0.982486,-0.554762,-0.502077,
0.528,-3.47143,-0.976907,-0.55231,-0.500171,
0.529,-3.45004,-0.971366,-0.549879,-0.498287,
0.53,-3.42879,-0.965863,-0.547479,-0.496432,
0.531,-3.40768,-0.9604,-0.545122,-0.494619,
0.532,-3.38672,-0.955041,-0.542779,-0.492812,
0.533,-3.36599,-0.949887,-0.540457,-0.49102,
0.534,-3.34557,-0.944782,-0.538245,-0.489223,
0.535,-3.32531,-0.939711,-0.536051,-0.487454,
0.536,-3.30518,-0.934671,-0.533874,-0.485679,
0.537,-3.28523,-0.929659,-0.531712,-0.483894,
0.538,-3.26583,-0.924674,-0.529566,-0.482109,
0.539,-3.24664,-0.919714,-0.527526,-0.480348,
0.54,-3.22758,-0.914779,-0.525512,-0.478577,
0.541,-3.20873,-0.909864,-0.523508,-0.476816,
0.542,-3.19013,-0.905206,-0.521543,-0.475053,
0.543,-3.17169,-0.900605,-0.519608,-0.473321,
0.544,-3.15339,-0.896029,-0.517691,-0.471586,
0.545,-3.13537,-0.891478,-0.515852,-0.469851,
0.546,-3.1178,-0.886946,-0.514092,-0.468138,
0.547,-3.10065,-0.882478,-0.51236,-0.466449,
0.548,-3.08393,-0.878101,-0.510657,-0.464766,
0.549,-3.06742,-0.873759,-0.508982,-0.463096,
0.55,-3.0511,-0.869444,-0.507386,-0.461443,
0.551,-3.03511,-0.865143,-0.505884,-0.459833,
0.552,-3.01947,-0.860837,-0.504416,-0.458237,
0.553,-3.00393,-0.856727,-0.502985,-0.456662,
0.554,-2.98849,-0.852786,-0.501622,-0.455146,
0.555,-2.97322,-0.848892,-0.500291,-0.453657,
0.556,-2.95805,-0.845034,-0.498988,-0.452206,
0.557,-2.94296,-0.841208,-0.49782,-0.450783,
0.558,-2.92794,-0.837416,-0.496691,-0.449405,
0.559,-2.9131,-0.833659,-0.495588,-0.448061,
0.56,-2.89836,-0.829914,-0.494511,-0.44674,
0.561,-2.88368,-0.826167,-0.493444,-0.445445,
0.562,-2.86908,-0.82253,-0.492471,-0.444215,
0.563,-2.85453,-0.819132,-0.49156,-0.443015,
0.564,-2.84001,-0.815799,-0.490665,-0.441857,
0.565,-2.82552,-0.812503,-0.489792,-0.440732,
0.566,-2.81104,-0.809232,-0.488967,-0.439651,
0.567,-2.79657,-0.805991,-0.488154,-0.438618,
0.568,-2.78219,-0.802851,-0.487341,-0.437611,
0.569,-2.76795,-0.799812,-0.486631,-0.436631,
0.57,-2.75396,-0.796825,-0.48595,-0.435692,
0.571,-2.74029,-0.793867,-0.485273,-0.43479,
0.572,-2.72663,-0.790932,-0.4846,-0.433906,
0.573,-2.71301,-0.788024,-0.483912,-0.43305,
0.574,-2.69954,-0.785332,-0.4833,-0.432207,
0.575,-2.68618,-0.782831,-0.48274,-0.431393,
0.576,-2.67289,-0.780402,-0.482176,-0.430605,
0.577,-2.65976,-0.778022,-0.481635,-0.429828,
0.578,-2.64672,-0.775688,-0.481127,-0.429059,
0.579,-2.63376,-0.773398,-0.480608,-0.428309,
0.58,-2.62087,-0.771136,-0.480147,-0.427582,
0.581,-2.60798,-0.768899,-0.479767,-0.426857,
0.582,-2.5951,-0.766675,-0.479397,-0.426142,
0.583,-2.58226,-0.764506,-0.479033,-0.42543,
0.584,-2.56943,-0.762584,-0.478661,-0.424727,
0.585,-2.55665,-0.760778,-0.478392,-0.424052,
0.586,-2.54406,-0.75902,-0.478175,-0.423379,
0.587,-2.53205,-0.757296,-0.477966,-0.422707,
0.588,-2.52008,-0.755595,-0.477806,-0.422041,
0.589,-2.50815,-0.753927,-0.477659,-0.421403,
0.59,-2.49629,-0.75236,-0.477534,-0.420766,
0.591,-2.48447,-0.75086,-0.477519,-0.420138,
0.592,-2.47261,-0.74938,-0.47754,-0.419517,
0.593,-2.46082,-0.747923,-0.477574,-0.418902,
0.594,-2.4492,-0.74647,-0.477614,-0.418317,
0.595,-2.4377,-0.74505,-0.477743,-0.417736,
0.596,-2.42642,-0.74378,-0.477948,-0.417158,
0.597,-2.41535,-0.742637,-0.478164,-0.416587,
0.598,-2.40435,-0.741596,-0.478431,-0.41605,
0.599,-2.39335,-0.740594,-0.478717,-0.415519,
0.6,-2.38231,-0.739618,-0.479026,-0.415001,
0.601,-2.37117,-0.738661,-0.479433,-0.414492,
0.602,-2.35996,-0.737701,-0.479882,-0.413997,
0.603,-2.34874,-0.736761,-0.480339,-0.413535,
0.604,-2.33752,-0.735818,-0.480792,-0.413078,
0.605,-2.32631,-0.734894,-0.48129,-0.412626,
0.606,-2.31512,-0.734045,-0.481864,-0.412188,
0.607,-2.30398,-0.733353,-0.482458,-0.411779,
0.608,-2.29304,-0.732734,-0.483071,-0.411376,
0.609,-2.2826,-0.732175,-0.483712,-0.410995,
0.61,-2.27233,-0.73163,-0.484358,-0.410623,
0.611,-2.26212,-0.731104,-0.485035,-0.410277,
0.612,-2.25198,-0.730598,-0.485778,-0.409955,
0.613,-2.24197,-0.730156,-0.486551,-0.409641,
0.614,-2.2321,-0.729737,-0.487327,-0.409336,
0.615,-2.22233,-0.729353,-0.488099,-0.409065,
0.616,-2.21264,-0.728976,-0.488894,-0.408815,
0.617,-2.20302,-0.728606,-0.489748,-0.408579,
0.618,-2.19336,-0.728248,-0.490636,-0.408365,
0.619,-2.18373,-0.727946,-0.491529,-0.408161,
0.62,-2.17415,-0.727797,-0.492446,-0.407993,
0.621,-2.16461,-0.727685,-0.493372,-0.407844,
0.622,-2.15511,-0.727663,-0.494303,-0.407708,
0.623,-2.14566,-0.727665,-0.495283,-0.40758,
0.624,-2.13628,-0.727659,-0.496308,-0.407482,
0.625,-2.12697,-0.727661,-0.497353,-0.407407,
0.626,-2.11789,-0.727664,-0.498395,-0.40734,
0.627,-2.10938,-0.727665,-0.499436,-0.407292,
0.628,-2.10105,-0.727677,-0.500513,-0.407251,
0.629,-2.09287,-0.727701,-0.501634,-0.407223,
0.63,-2.08468,-0.727852,-0.502781,-0.407225,
0.631,-2.07656,-0.728068,-0.503941,-0.407233,
0.632,-2.06857,-0.728336,-0.505117,-0.407247,
0.633,-2.06071,-0.728665,-0.506307,-0.407263,
0.634,-2.05295,-0.729013,-0.507517,-0.40731,
0.635,-2.04527,-0.729374,-0.50878,-0.407366,
0.636,-2.03764,-0.729738,-0.510079,-0.407425,
0.637,-2.03009,-0.730154,-0.511379,-0.407495,
0.638,-2.02272,-0.730592,-0.512678,-0.407564,
0.639,-2.01547,-0.731032,-0.513997,-0.407644,
0.64,-2.00822,-0.731498,-0.515361,-0.407744,
0.641,-2.00103,-0.731978,-0.516758,-0.407845,
0.642,-1.9939,-0.73247,-0.518161,-0.407944,
0.643,-1.98682,-0.733067,-0.519584,-0.408042,
0.644,-1.97977,-0.733756,-0.521018,-0.408167,
0.645,-1.97274,-0.73447,-0.522471,-0.408295,
0.646,-1.96574,-0.735246,-0.523976,-0.408429,
0.647,-1.95875,-0.736046,-0.525511,-0.408573,
0.648,-1.95174,-0.73686,-0.527048,-0.408714,
0.649,-1.94473,-0.737672,-0.528584,-0.408882,
0.65,-1.93772,-0.738487,-0.530138,-0.409062,
0.651,-1.93137,-0.739316,-0.531726,-0.409246,
0.652,-1.92514,-0.740159,-0.53334,-0.409429,
0.653,-1.91896,-0.741012,-0.534954,-0.409631,
0.654,-1.91283,-0.742034,-0.536573,-0.409852,
0.655,-1.90697,-0.743072,-0.538197,-0.410077,
0.656,-1.90121,-0.744139,-0.539839,-0.410319,
0.657,-1.89552,-0.745295,-0.541508,-0.410565,
0.658,-1.88985,-0.746469,-0.54319,-0.410824,
0.659,-1.88417,-0.747638,-0.544864,-0.411111,
0.66,-1.87852,-0.748836,-0.546528,-0.411404,
0.661,-1.87292,-0.750086,-0.548205,-0.411701,
0.662,-1.86735,-0.751335,-0.5499,-0.412005,
0.663,-1.86181,-0.752606,-0.551612,-0.412337,
0.664,-1.8563,-0.75391,-0.553321,-0.412678,
0.665,-1.85082,-0.75523,-0.555036,-0.413025,
0.666,-1.84538,-0.756585,-0.556754,-0.413385,
0.667,-1.83998,-0.758086,-0.558483,-0.413746,
0.668,-1.83463,-0.759594,-0.56024,-0.414126,
0.669,-1.82931,-0.761116,-0.562007,-0.414521,
0.67,-1.82404,-0.762702,-0.56378,-0.414918,
0.671,-1.81932,-0.76432,-0.565552,-0.415313,
0.672,-1.81465,-0.765935,-0.567331,-0.415719,
0.673,-1.81002,-0.767563,-0.569141,-0.416144,
0.674,-1.80545,-0.769202,-0.570967,-0.416572,
0.675,-1.80096,-0.770843,-0.572806,-0.417007,
0.676,-1.79673,-0.772493,-0.574662,-0.417444,
0.677,-1.79255,-0.77426,-0.576526,-0.417887,
0.678,-1.78844,-0.776069,-0.578406,-0.418352,
0.679,-1.78441,-0.777888,-0.580328,-0.418825,
0.68,-1.78045,-0.779736,-0.582262,-0.419296,
0.681,-1.77649,-0.781635,-0.584213,-0.419769,
0.682,-1.77255,-0.783547,-0.586172,-0.420265,
0.683,-1.76877,-0.78547,-0.588147,-0.420767,
0.684,-1.76517,-0.787428,-0.590158,-0.421274,
0.685,-1.76159,-0.7894,-0.59219,-0.421787,
0.686,-1.75806,-0.791383,-0.594244,-0.422303,
0.687,-1.75457,-0.793379,-0.596314,-0.422841,
0.688,-1.75113,-0.795401,-0.5984,-0.423389,
0.689,-1.74766,-0.797437,-0.600526,-0.423934,
0.69,-1.74425,-0.799558,-0.602674,-0.42448,
0.691,-1.7409,-0.80172,-0.604848,-0.42505,
0.692,-1.73757,-0.80389,-0.607035,-0.425628,
0.693,-1.73427,-0.806081,-0.60924,-0.426211,
0.694,-1.73099,-0.808296,-0.611482,-0.426798,
0.695,-1.72774,-0.810545,-0.613747,-0.427389,
0.696,-1.72508,-0.812802,-0.616036,-0.428002,
0.697,-1.72256,-0.815061,-0.618343,-0.428622,
0.698,-1.72007,-0.81732,-0.620673,-0.429237,
0.699,-1.71763,-0.819582,-0.62304,-0.429856,
0.7,-1.7152,-0.821848,-0.625429,-0.430494,
0.701,-1.71273,-0.82423,-0.627836,-0.43114,
0.702,-1.71032,-0.826623,-0.630259,-0.431793,
0.703,-1.70811,-0.829009,-0.632705,-0.432451,
0.704,-1.70607,-0.831409,-0.635167,-0.433119,
0.705,-1.70409,-0.833844,-0.637646,-0.433808,
0.706,-1.70219,-0.836313,-0.640136,-0.434503,
0.707,-1.70034,-0.83877,-0.642647,-0.435195,
0.708,-1.69862,-0.841273,-0.645173,-0.435899,
0.709,-1.69698,-0.843786,-0.647713,-0.436617,
0.71,-1.69539,-0.846303,-0.650255,-0.437338,
0.711,-1.69385,-0.84883,-0.652814,-0.438067,
0.712,-1.6923,-0.851368,-0.655376,-0.438797,
0.713,-1.69074,-0.853913,-0.657947,-0.439534,
0.714,-1.68921,-0.856539,-0.660516,-0.440284,
0.715,-1.68771,-0.859199,-0.663084,-0.441036,
0.716,-1.68628,-0.861864,-0.665671,-0.441786,
0.717,-1.68545,-0.86453,-0.668264,-0.442539,
0.718,-1.68466,-0.867216,-0.670862,-0.443303,
0.719,-1.6839,-0.869936,-0.673465,-0.444072,
0.72,-1.68316,-0.872669,-0.676068,-0.444841,
0.721,-1.68246,-0.875402,-0.678677,-0.44561,
0.722,-1.68178,-0.878134,-0.681285,-0.446379,
0.723,-1.68114,-0.880869,-0.683886,-0.447158,
0.724,-1.6805,-0.883622,-0.686495,-0.447943,
0.725,-1.67998,-0.886457,-0.689094,-0.448728,
0.726,-1.67957,-0.889288,-0.691687,-0.449507,
0.727,-1.67919,-0.892129,-0.694273,-0.450287,
0.728,-1.67884,-0.894987,-0.696847,-0.451076,
0.729,-1.6785,-0.897868,-0.699409,-0.451871,
0.73,-1.67827,-0.90078,-0.70196,-0.452663,
0.731,-1.67818,-0.90371,-0.704488,-0.453459,
0.732,-1.67807,-0.906676,-0.707013,-0.454256,
0.733,-1.67797,-0.90965,-0.709516,-0.455058,
0.734,-1.67786,-0.912627,-0.712006,-0.455871,
0.735,-1.67775,-0.915596,-0.714484,-0.456694,
0.736,-1.67762,-0.918568,-0.716953,-0.457518,
0.737,-1.6775,-0.921597,-0.719405,-0.458342,
0.738,-1.6774,-0.924686,-0.721848,-0.459174,
0.739,-1.67727,-0.92777,-0.724271,-0.460017,
0.74,-1.67723,-0.930856,-0.726686,-0.460867,
0.741,-1.67721,-0.933959,-0.729087,-0.461722,
0.742,-1.67651,-0.937081,-0.731475,-0.462583,
0.743,-1.67529,-0.940239,-0.733851,-0.463452,
0.744,-1.67378,-0.943413,-0.736222,-0.464337,
0.745,-1.67327,-0.946596,-0.738583,-0.465233,
0.746,-1.67353,-0.949776,-0.740936,-0.466131,
0.747,-1.67397,-0.952989,-0.743283,-0.467033,
0.748,-1.67467,-0.956238,-0.745619,-0.467952,
0.749,-1.67555,-0.959483,-0.747954,-0.468885,
0.75,-1.6766,-0.962731,-0.750279,-0.469825,
0.751,-1.67777,-0.965983,-0.752597,-0.47077,
0.752,-1.67904,-0.969266,-0.754908,-0.471725,
0.753,-1.68038,-0.972575,-0.75722,-0.472696,
0.754,-1.6824,-0.975929,-0.759523,-0.473679,
0.755,-1.68446,-0.979298,-0.761823,-0.474666,
0.756,-1.68653,-0.982671,-0.764123,-0.475662,
0.757,-1.68862,-0.986063,-0.766422,-0.476668,
0.758,-1.69068,-0.98947,-0.768726,-0.477683,
0.759,-1.69277,-0.992946,-0.771028,-0.478707,
0.76,-1.69489,-0.996481,-0.77333,-0.479737,
0.761,-1.69704,-1.00003,-0.775637,-0.480781,
0.762,-1.69923,-1.00359,-0.777945,-0.481832,
0.763,-1.70146,-1.00717,-0.780253,-0.482881,
0.764,-1.70367,-1.01078,-0.782567,-0.483934,
0.765,-1.706,-1.01442,-0.784883,-0.484996,
0.766,-1.70845,-1.01806,-0.787207,-0.486063,
0.767,-1.71092,-1.0217,-0.789533,-0.487129,
0.768,-1.71348,-1.02538,-0.791863,-0.488196,
0.769,-1.7162,-1.02904,-0.7942,-0.489274,
0.77,-1.71894,-1.03267,-0.796544,-0.490354,
0.771,-1.72171,-1.03627,-0.798892,-0.491434,
0.772,-1.72449,-1.03987,-0.801248,-0.492513,
0.773,-1.72729,-1.04345,-0.80361,-0.493598,
0.774,-1.7301,-1.04704,-0.805982,-0.494685,
0.775,-1.73292,-1.05061,-0.808359,-0.495771,
0.776,-1.73575,-1.05416,-0.810743,-0.496858,
0.777,-1.73861,-1.05768,-0.813138,-0.497951,
0.778,-1.74144,-1.06118,-0.815538,-0.499047,
0.779,-1.74425,-1.06468,-0.817946,-0.500142,
0.78,-1.74706,-1.06819,-0.820362,-0.501238,
0.781,-1.75001,-1.07169,-0.822788,-0.502341,
0.782,-1.75335,-1.07517,-0.82522,-0.503446,
0.783,-1.7567,-1.07864,-0.82766,-0.504552,
0.784,-1.7601,-1.0821,-0.830112,-0.505655,
0.785,-1.76351,-1.08555,-0.83257,-0.506765,
0.786,-1.76693,-1.08899,-0.835037,-0.50788,
0.787,-1.77037,-1.09244,-0.83751,-0.508997,
0.788,-1.77383,-1.09588,-0.839993,-0.510116,
0.789,-1.7773,-1.09936,-0.842483,-0.511246,
0.79,-1.78074,-1.10281,-0.844983,-0.512381,
0.791,-1.78419,-1.10626,-0.847494,-0.513522,
0.792,-1.78768,-1.1097,-0.850014,-0.51467,
0.793,-1.7912,-1.11314,-0.852547,-0.515829,
0.794,-1.79474,-1.11657,-0.855091,-0.516994,
0.795,-1.7983,-1.12002,-0.857643,-0.518162,
0.796,-1.80188,-1.12349,-0.860207,-0.519339,
0.797,-1.80547,-1.12697,-0.86278,-0.520526,
0.798,-1.80924,-1.13043,-0.86536,-0.521722,
0.799,-1.81304,-1.13389,-0.867949,-0.522923,
0.8,-1.81686,-1.13735,-0.870546,-0.524131,
0.801,-1.82069,-1.14085,-0.873148,-0.525343,
0.802,-1.82454,-1.14433,-0.875754,-0.526563,
0.803,-1.8284,-1.1478,-0.87836,-0.527786,
0.804,-1.83229,-1.15126,-0.880968,-0.529014,
0.805,-1.83621,-1.15472,-0.883574,-0.530245,
0.806,-1.84043,-1.15817,-0.886177,-0.531476,
0.807,-1.84482,-1.16163,-0.888772,-0.532712,
0.808,-1.84926,-1.16508,-0.891362,-0.533953,
0.809,-1.85373,-1.16853,-0.893946,-0.535192,
0.81,-1.85824,-1.17199,-0.896521,-0.536425,
0.811,-1.86275,-1.17547,-0.899086,-0.537666,
0.812,-1.86729,-1.17893,-0.901652,-0.538909,
0.813,-1.87186,-1.18239,-0.90422,-0.540153,
0.814,-1.87647,-1.18584,-0.906787,-0.541396,
0.815,-1.88113,-1.18929,-0.909348,-0.542639,
0.816,-1.88584,-1.19273,-0.911903,-0.543881,
0.817,-1.89061,-1.19617,-0.914448,-0.545118,
0.818,-1.89546,-1.19962,-0.91698,-0.546354,
0.819,-1.90039,-1.20306,-0.9195,-0.547587,
0.82,-1.90536,-1.20651,-0.922004,-0.548815,
0.821,-1.91039,-1.20994,-0.924492,-0.550037,
0.822,-1.91578,-1.21337,-0.926964,-0.551261,
0.823,-1.92129,-1.21683,-0.929417,-0.552481,
0.824,-1.92687,-1.22028,-0.931852,-0.553695,
0.825,-1.93244,-1.22373,-0.934269,-0.554908,
0.826,-1.93805,-1.22719,-0.936667,-0.556117,
0.827,-1.94373,-1.23066,-0.939047,-0.557322,
0.828,-1.94947,-1.23413,-0.941408,-0.558519,
0.829,-1.9553,-1.2376,-0.943746,-0.559715,
0.83,-1.9612,-1.24108,-0.946063,-0.560909,
0.831,-1.96718,-1.24452,-0.948361,-0.562098,
0.832,-1.97366,-1.24796,-0.950641,-0.563289,
0.833,-1.98024,-1.25144,-0.952901,-0.56448,
0.834,-1.98688,-1.25491,-0.955143,-0.565674,
0.835,-1.99362,-1.25839,-0.957368,-0.566867,
0.836,-2.00043,-1.26186,-0.959577,-0.568064,
0.837,-2.00733,-1.26533,-0.96177,-0.569259,
0.838,-2.01429,-1.2688,-0.963949,-0.570453,
0.839,-2.02133,-1.27226,-0.966113,-0.571646,
0.84,-2.02846,-1.27574,-0.96826,-0.572835,
0.841,-2.03569,-1.27921,-0.970395,-0.574027,
0.842,-2.04306,-1.28267,-0.97252,-0.575214,
0.843,-2.05051,-1.28613,-0.974633,-0.576402,
0.844,-2.05798,-1.28958,-0.976737,-0.57759,
0.845,-2.06557,-1.29305,-0.978828,-0.578775,
0.846,-2.07341,-1.29652,-0.980905,-0.579961,
0.847,-2.08141,-1.29998,-0.982972,-0.581143,
0.848,-2.09001,-1.30343,-0.985029,-0.582326,
0.849,-2.09872,-1.30688,-0.987076,-0.583508,
0.85,-2.10753,-1.31032,-0.989114,-0.584692,
0.851,-2.11647,-1.31376,-0.99114,-0.585874,
0.852,-2.12554,-1.3172,-0.993161,-0.587056,
0.853,-2.13474,-1.32065,-0.995175,-0.588238,
0.854,-2.144,-1.32409,-0.997183,-0.589419,
0.855,-2.1533,-1.32754,-0.999183,-0.590598,
0.856,-2.1627,-1.33099,-1.00118,-0.591781,
0.857,-2.17237,-1.33443,-1.00317,-0.592967,
0.858,-2.18225,-1.33787,-1.00515,-0.594156,
0.859,-2.1923,-1.34129,-1.00713,-0.595351,
0.86,-2.2026,-1.34472,-1.0091,-0.596552,
0.861,-2.21305,-1.34811,-1.01107,-0.597763,
0.862,-2.22366,-1.35149,-1.01304,-0.598979,
0.863,-2.23489,-1.35487,-1.015,-0.600206,
0.864,-2.24626,-1.35824,-1.01696,-0.601439,
0.865,-2.25803,-1.3616,-1.01892,-0.602683,
0.866,-2.27016,-1.36495,-1.02088,-0.603939,
0.867,-2.28257,-1.36832,-1.02284,-0.605207,
0.868,-2.29527,-1.37168,-1.02479,-0.606486,
0.869,-2.30834,-1.37504,-1.02674,-0.607774,
0.87,-2.32217,-1.37838,-1.02868,-0.609071,
0.871,-2.33676,-1.3817,-1.03062,-0.610378,
0.872,-2.35247,-1.385,-1.03255,-0.611693,
0.873,-2.36946,-1.3883,-1.03447,-0.613015,
0.874,-2.3872,-1.39159,-1.03639,-0.614341,
0.875,-2.40581,-1.39487,-1.0383,-0.615668,
0.876,-2.42545,-1.39815,-1.0402,-0.617005,
0.877,-2.44654,-1.40146,-1.0421,-0.618354,
0.878,-2.46874,-1.40477,-1.04399,-0.619712,
0.879,-2.4928,-1.40806,-1.04588,-0.621079,
0.88,-2.51879,-1.41136,-1.04777,-0.622458,
0.881,-2.54637,-1.41466,-1.04965,-0.623846,
0.882,-2.5757,-1.41797,-1.05152,-0.625246,
0.883,-2.60818,-1.42124,-1.05339,-0.626672,
0.884,-2.64344,-1.42449,-1.05526,-0.628129,
0.885,-2.68185,-1.42774,-1.05713,-0.629621,
0.886,-2.72424,-1.43098,-1.05899,-0.631154,
0.887,-2.77212,-1.43422,-1.06085,-0.632749,
0.888,-2.82675,-1.43745,-1.06271,-0.634442,
0.889,-2.89166,-1.44068,-1.06457,-0.636246,
0.89,-2.97101,-1.44391,-1.06643,-0.638157,
0.891,-3.05117,-1.44714,-1.0683,-0.64017,
0.892,-3.10212,-1.45036,-1.07016,-0.642189,
0.893,-2.65257,-1.45359,-1.07202,-0.644098,
0.894,-1.33591,-1.45681,-1.07387,-0.645813,
0.895,-1.11172,-1.46002,-1.07572,-0.647309,
0.896,-1.01968,-1.46323,-1.07757,-0.648602,
0.897,-0.969568,-1.46644,-1.07942,-0.649727,
0.898,-0.939631,-1.46965,-1.08127,-0.650717,
0.899,-0.901839,-1.47284,-1.08311,-0.651593,
0.9,-0.857708,-1.47604,-1.08496,-0.652382,
0.901,-0.800809,-1.47924,-1.08681,-0.653095,
0.902,-0.742504,-1.48244,-1.08865,-0.653748,
0.903,-0.694773,-1.48563,-1.0905,-0.654357,
0.904,-0.648619,-1.48884,-1.09234,-0.654929,
0.905,-0.606655,-1.49207,-1.09419,-0.655467,
0.906,-0.564176,-1.4953,-1.09604,-0.655973,
0.907,-0.525751,-1.49853,-1.09788,-0.656448,
0.908,-0.493103,-1.50178,-1.09973,-0.656896,
0.909,-0.465351,-1.50502,-1.10157,-0.657315,
0.91,-0.446073,-1.50826,-1.10341,-0.657702,
0.911,-0.432686,-1.5115,-1.10525,-0.658058,
0.912,-0.423403,-1.51472,-1.10709,-0.658382,
0.913,-0.416682,-1.51794,-1.10892,-0.65867,
0.914,-0.411712,-1.52114,-1.11075,-0.658921,
0.915,-0.408056,-1.52435,-1.11259,-0.659132,
0.916,-0.405362,-1.52754,-1.11442,-0.6593,
0.917,-0.403373,-1.53073,-1.11626,-0.659422,
0.918,-0.401895,-1.53392,-1.1181,-0.659495,
0.919,-0.400791,-1.53709,-1.11993,-0.659516,
0.92,-0.399957,-1.54027,-1.12177,-0.659479,
0.921,-0.399327,-1.54343,-1.12361,-0.659381,
0.922,-0.39885,-1.5466,-1.12545,-0.659215,
0.923,-0.398484,-1.54973,-1.12728,-0.658972,
0.924,-0.3982,-1.55285,-1.12912,-0.65864,
0.925,-0.397977,-1.55596,-1.13096,-0.658208,
0.926,-0.397801,-1.55906,-1.13279,-0.657659,
0.927,-0.397659,-1.56214,-1.13462,-0.656983,
0.928,-0.397544,-1.56523,-1.13644,-0.65617,
0.929,-0.397513,-1.56829,-1.13826,-0.655201,
0.93,-0.397552,-1.57135,-1.14008,-0.654052,
0.931,-0.397632,-1.57438,-1.14189,-0.652702,
0.932,-0.397736,-1.5774,-1.1437,-0.65113,
0.933,-0.397855,-1.58041,-1.14549,-0.649317,
0.934,-0.397983,-1.5834,-1.14728,-0.647228,
0.935,-0.398116,-1.58638,-1.14905,-0.644838,
0.936,-0.398253,-1.58936,-1.15082,-0.642123,
0.937,-0.398392,-1.59233,-1.15257,-0.639066,
0.938,-0.398533,-1.59529,-1.1543,-0.635658,
0.939,-0.398676,-1.59825,-1.15603,-0.631918,
0.94,-0.398819,-1.60121,-1.15773,-0.627888,
0.941,-0.398964,-1.60416,-1.15942,-0.62363,
0.942,-0.399109,-1.6071,-1.1611,-0.619252,
0.943,-0.399255,-1.61004,-1.16275,-0.614882,
0.944,-0.399401,-1.61295,-1.16439,-0.610669,
0.945,-0.399549,-1.61586,-1.166,-0.606737,
0.946,-0.399697,-1.61877,-1.16761,-0.603185,
0.947,-0.399846,-1.62166,-1.16921,-0.600078,
0.948,-0.399996,-1.62456,-1.1708,-0.597428,
0.949,-0.400147,-1.62744,-1.17238,-0.595219,
0.95,-0.4003,-1.63033,-1.17395,-0.593412,
0.951,-0.400453,-1.6332,-1.1755,-0.591961,
0.952,-0.400607,-1.63608,-1.17704,-0.590813,
0.953,-0.400762,-1.63895,-1.17857,-0.589917,
0.954,-0.400917,-1.64182,-1.18008,-0.589236,
0.955,-0.401073,-1.64467,-1.18157,-0.588733,
0.956,-0.40123,-1.64753,-1.18306,-0.588378,
0.957,-0.401388,-1.65038,-1.18453,-0.588134,
0.958,-0.401546,-1.65322,-1.18598,-0.587963,
0.959,-0.401704,-1.65605,-1.18741,-0.587844,
0.96,-0.401863,-1.65888,-1.18882,-0.587772,
0.961,-0.402023,-1.6617,-1.19021,-0.587745,
0.962,-0.402184,-1.66452,-1.1916,-0.587759,
0.963,-0.402345,-1.66733,-1.19296,-0.587812,
0.964,-0.402507,-1.67016,-1.19431,-0.587903,
0.965,-0.402669,-1.67298,-1.19565,-0.588034,
0.966,-0.402832,-1.67579,-1.19697,-0.588202,
0.967,-0.402996,-1.6786,-1.19828,-0.588407,
0.968,-0.40316,-1.68141,-1.19958,-0.58866,
0.969,-0.403322,-1.68422,-1.20086,-0.588961,
0.97,-0.403483,-1.68703,-1.20213,-0.589306,
0.971,-0.403643,-1.68983,-1.20339,-0.589695,
0.972,-0.403804,-1.69263,-1.20463,-0.590129,
0.973,-0.403965,-1.69544,-1.20587,-0.590607,
0.974,-0.404126,-1.69824,-1.20709,-0.591123,
0.975,-0.404287,-1.70104,-1.2083,-0.591675,
0.976,-0.40445,-1.70384,-1.2095,-0.592257,
0.977,-0.404614,-1.70665,-1.21069,-0.592863,
0.978,-0.404778,-1.70946,-1.21187,-0.593498,
0.979,-0.404943,-1.71227,-1.21304,-0.594163,
0.98,-0.405108,-1.71509,-1.2142,-0.594857,
0.981,-0.405275,-1.71791,-1.21535,-0.595574,
0.982,-0.405441,-1.72073,-1.21649,-0.596313,
0.983,-0.405608,-1.72355,-1.21762,-0.597079,
0.984,-0.405776,-1.72637,-1.21875,-0.597867,
0.985,-0.405944,-1.72919,-1.21986,-0.598671,
0.986,-0.406114,-1.73201,-1.22097,-0.599485,
0.987,-0.406284,-1.73483,-1.22207,-0.600308,
0.988,-0.406454,-1.73766,-1.22316,-0.601136,
0.989,-0.406617,-1.74048,-1.22424,-0.601963,
0.99,-0.406768,-1.74329,-1.22532,-0.602796,
0.991,-0.406918,-1.7461,-1.22638,-0.603634,
0.992,-0.407068,-1.7489,-1.22744,-0.604481,
0.993,-0.407217,-1.75171,-1.22849,-0.605335,
0.994,-0.407367,-1.75451,-1.22954,-0.606196,
0.995,-0.407516,-1.75731,-1.23058,-0.607062,
0.996,-0.407666,-1.76011,-1.23161,-0.60793,
0.997,-0.407816,-1.76291,-1.23264,-0.608799,
0.998,-0.407968,-1.7657,-1.23367,-0.609669,
0.999,-0.40812,-1.7685,-1.23469,-0.61054,
1,-0.408272,-1.77129,-1.2357,-0.611409,


==> 040_load_displacement_l_shaped.csv <==
Loading,040_1global,040_2global,040_3global,040_4global,040_5global
0,,,,,
0.001,,,,,
0.002,,,,,
0.003,,,,,
0.004,,,,,
0.005,,,,,
0.006,0.024728,0.000969126,-0.000355364,-0.000102401,
0.007,0.0282953,0.000827644,-0.000585253,-0.000214026,
0.008,0.0319936,0.000797364,-0.000746668,-0.000286996,
0.009,0.0355464,0.000704278,-0.000940994,-0.000377901,
0.01,0.038934,0.000539832,-0.00117271,-0.000489184,
0.011,0.0421366,0.000295481,-0.00144631,-0.000623289,
0.012,0.0451344,-3.73128E-05,-0.00176626,-0.000782659,
0.013,0.0479077,-0.00046708,-0.00213704,-0.000969736,
0.014,0.0504367,-0.00100234,-0.00256313,-0.00118696,
0.015,0.0527018,-0.00165162,-0.00304899,-0.00143678,
0.016,0.0546833,-0.0024234,-0.0035991,-0.00172162,
0.017,0.0563615,-0.0033262,-0.00421793,-0.00204393,
0.018,0.0577168,-0.00436849,-0.00490992,-0.00240614,
0.019,0.0587296,-0.00555875,-0.00567954,-0.0028107,
0.02,0.0593804,-0.00690542,-0.00653125,-0.00326003,
0.021,0.0596497,-0.00841697,-0.00746949,-0.00375657,
0.022,0.0595179,-0.0101018,-0.0084987,-0.00430275,
0.023,0.0589656,-0.0119684,-0.00962334,-0.004901,
0.024,0.0579734,-0.0140251,-0.0108478,-0.00555376,
0.025,0.0565219,-0.0162803,-0.0121766,-0.00626345,
0.026,0.0545919,-0.0187424,-0.0136141,-0.00703249,
0.027,0.0521639,-0.0214197,-0.0151647,-0.00786331,
0.028,0.0492189,-0.0243206,-0.0168328,-0.00875834,
0.029,0.0457376,-0.0274534,-0.0186229,-0.00971999,
0.03,0.0417009,-0.0308263,-0.0205394,-0.0107507,
0.031,0.0370897,-0.0344477,-0.0225866,-0.0118528,
0.032,0.031885,-0.0383258,-0.0247689,-0.0130289,
0.033,0.0260678,-0.0424688,-0.0270907,-0.0142812,
0.034,0.0196193,-0.046885,-0.0295564,-0.0156122,
0.035,0.0125205,-0.0515825,-0.0321703,-0.0170243,
0.036,0.00475274,-0.0565695,-0.0349369,-0.0185199,
0.037,-0.00370272,-0.0618541,-0.0378604,-0.0201014,
0.038,-0.0128645,-0.0674444,-0.0409452,-0.0217713,
0.039,-0.0227513,-0.0733486,-0.0441956,-0.0235318,
0.04,-0.0333814,-0.0795746,-0.047616,-0.0253855,
0.041,-0.0447734,-0.0861305,-0.0512106,-0.0273346,
0.042,-0.0569457,-0.0930243,-0.0549838,-0.0293816,
0.043,-0.0699164,-0.100264,-0.0589398,-0.0315289,
0.044,-0.0837038,-0.107857,-0.063083,-0.0337789,
0.045,-0.098326,-0.115813,-0.0674176,-0.0361339,
0.046,-0.113801,-0.124137,-0.0719479,-0.0385963,
0.047,-0.130147,-0.13284,-0.0766781,-0.0411685,
0.048,-0.147381,-0.141927,-0.0816125,-0.0438528,
0.049,-0.165522,-0.151407,-0.0867554,-0.0466517,
0.05,-0.184587,-0.161288,-0.0921108,-0.0495675,
0.051,-0.204594,-0.171578,-0.0976831,-0.0526025,
0.052,-0.225559,-0.182284,-0.103476,-0.0557591,
0.053,-0.247501,-0.193413,-0.109495,-0.0590396,
0.054,-0.270437,-0.204974,-0.115743,-0.0624465,
0.055,-0.294384,-0.216973,-0.122224,-0.065982,
0.056,-0.319359,-0.229419,-0.128944,-0.0696485,
0.057,-0.345379,-0.242319,-0.135905,-0.0734483,
0.058,-0.372461,-0.25568,-0.143112,-0.0773838,
0.059,-0.400621,-0.269509,-0.150569,-0.0814573,
0.06,-0.429877,-0.283815,-0.15828,-0.0856711,
0.061,-0.460244,-0.298604,-0.166249,-0.0900275,
0.062,-0.491739,-0.313883,-0.174481,-0.0945288,
0.063,-0.524379,-0.32966,-0.182979,-0.0991774,
0.064,-0.558179,-0.345942,-0.191748,-0.103976,
0.065,-0.593155,-0.362735,-0.200791,-0.108926,
0.066,-0.629324,-0.380048,-0.210112,-0.11403,
0.067,-0.666701,-0.397887,-0.219715,-0.119291,
0.068,-0.705302,-0.416258,-0.229605,-0.12471,
0.069,-0.745142,-0.43517,-0.239786,-0.13029,
0.07,-0.786236,-0.454628,-0.25026,-0.136034,
0.071,-0.8286,-0.47464,-0.261033,-0.141943,
0.072,-0.872249,-0.495212,-0.272107,-0.148021,
0.073,-0.917198,-0.516351,-0.283488,-0.154268,
0.074,-0.96346,-0.538063,-0.295179,-0.160687,
0.075,-1.01105,-0.560355,-0.307183,-0.167282,
0.076,-1.05999,-0.583234,-0.319504,-0.174053,
0.077,-1.11028,-0.606706,-0.332147,-0.181003,
0.078,-1.16195,-0.630778,-0.345115,-0.188134,
0.079,-1.215,-0.655455,-0.358412,-0.195449,
0.08,-1.26945,-0.680744,-0.372041,-0.20295,
0.081,-1.32531,-0.706652,-0.386007,-0.210639,
0.082,-1.3826,-0.733184,-0.400313,-0.218518,
0.083,-1.44133,-0.760346,-0.414962,-0.226589,
0.084,-1.50151,-0.788144,-0.429959,-0.234855,
0.085,-1.56316,-0.816585,-0.445307,-0.243318,
0.086,-1.62629,-0.845674,-0.46101,-0.251979,
0.087,-1.6909,-0.875417,-0.477071,-0.260842,
0.088,-1.75702,-0.90582,-0.493493,-0.269908,
0.089,-1.82466,-0.936888,-0.510282,-0.27918,
0.09,-1.89383,-0.968627,-0.527439,-0.288659,
0.091,-1.96453,-1.00104,-0.544968,-0.298348,
0.092,-2.03678,-1.03414,-0.562874,-0.308249,
0.093,-2.1106,-1.06792,-0.581159,-0.318364,
0.094,-2.18599,-1.1024,-0.599826,-0.328695,
0.095,-2.26296,-1.13757,-0.61888,-0.339245,
0.096,-2.34153,-1.17345,-0.638324,-0.350015,
0.097,-2.4217,-1.21004,-0.65816,-0.361007,
0.098,-2.50349,-1.24733,-0.678393,-0.372224,
0.099,-2.58691,-1.28535,-0.699026,-0.383668,
0.1,-2.67196,-1.32408,-0.720061,-0.39534,
0.101,-2.75865,-1.36355,-0.741503,-0.407244,
0.102,-2.847,-1.40374,-0.763354,-0.41938,
0.103,-2.93701,-1.44467,-0.785617,-0.431751,
0.104,-3.02869,-1.48634,-0.808297,-0.44436,
0.105,-3.12206,-1.52876,-0.831395,-0.457207,
0.106,-3.21711,-1.57192,-0.854915,-0.470296,
0.107,-3.31386,-1.61584,-0.87886,-0.483627,
0.108,-3.41231,-1.66052,-0.903233,-0.497204,
0.109,-3.51248,-1.70595,-0.928038,-0.511028,
0.11,-3.61436,-1.75215,-0.953277,-0.525101,
0.111,-3.71797,-1.79912,-0.978952,-0.539425,
0.112,-3.82332,-1.84686,-1.00507,-0.554002,
0.113,-3.9304,-1.89537,-1.03163,-0.568834,
0.114,-4.03922,-1.94467,-1.05863,-0.583924,
0.115,-4.1498,-1.99474,-1.08608,-0.599272,
0.116,-4.26214,-2.0456,-1.11399,-0.614881,
0.117,-4.37623,-2.09725,-1.14235,-0.630753,
0.118,-4.49209,-2.14969,-1.17116,-0.64689,
0.119,-4.60973,-2.20292,-1.20044,-0.663293,
0.12,-4.72913,-2.25695,-1.23017,-0.679965,
0.121,-4.85032,-2.31178,-1.26037,-0.696907,
0.122,-4.97329,-2.36741,-1.29104,-0.714122,
0.123,-5.09804,-2.42384,-1.32218,-0.731611,
0.124,-5.22458,-2.48108,-1.35379,-0.749376,
0.125,-5.35292,-2.53913,-1.38588,-0.767419,
0.126,-5.48304,-2.59798,-1.41844,-0.785741,
0.127,-5.61496,-2.65765,-1.45148,-0.804345,
0.128,-5.74868,-2.71813,-1.485,-0.823232,
0.129,-5.88419,-2.77943,-1.51901,-0.842404,
0.13,-6.0215,-2.84154,-1.55351,-0.861863,
0.131,-6.1606,-2.90447,-1.58849,-0.881611,
0.132,-6.30151,-2.96821,-1.62396,-0.90165,
0.133,-6.44421,-3.03277,-1.65993,-0.92198,
0.134,-6.58871,-3.09816,-1.69639,-0.942604,
0.135,-6.735,-3.16436,-1.73335,-0.963524,
0.136,-6.88308,-3.23138,-1.7708,-0.984741,
0.137,-7.03295,-3.29922,-1.80876,-1.00626,
0.138,-7.18461,-3.36789,-1.84722,-1.02807,
0.139,-7.33805,-3.43737,-1.88618,-1.05019,
0.14,-7.49327,-3.50767,-1.92565,-1.07262,
0.141,-7.65027,-3.57879,-1.96563,-1.09534,
0.142,-7.80903,-3.65073,-2.00611,-1.11838,
0.143,-7.96956,-3.72349,-2.04711,-1.14173,
0.144,-8.13185,-3.79706,-2.08862,-1.16538,
0.145,-8.2959,-3.87145,-2.13064,-1.18935,
0.146,-8.46169,-3.94665,-2.17318,-1.21363,
0.147,-8.62922,-4.02266,-2.21623,-1.23822,
0.148,-8.79848,-4.09949,-2.2598,-1.26313,
0.149,-8.96946,-4.17711,-2.30389,-1.28836,
0.15,-9.14215,-4.25555,-2.3485,-1.31391,
0.151,-9.31655,-4.33478,-2.39364,-1.33978,
0.152,-9.49264,-4.41481,-2.43929,-1.36598,
0.153,-9.67041,-4.49564,-2.48547,-1.39249,
0.154,-9.84985,-4.57726,-2.53217,-1.41934,
0.155,-10.031,-4.65967,-2.57939,-1.4465,
0.156,-10.2137,-4.74286,-2.62714,-1.474,
0.157,-10.3981,-4.82683,-2.67541,-1.50183,
0.158,-10.5841,-4.91157,-2.72421,-1.52998,
0.159,-10.7717,-4.99709,-2.77354,-1.55847,
0.16,-10.9608,-5.08336,-2.82339,-1.58729,
0.161,-11.1516,-5.1704,-2.87377,-1.61645,
0.162,-11.3439,-5.25819,-2.92468,-1.64594,
0.163,-11.5377,-5.34672,-2.97611,-1.67577,
0.164,-11.733,-5.43599,-3.02807,-1.70593,
0.165,-11.9298,-5.526,-3.08056,-1.73644,
0.166,-12.1281,-5.61672,-3.13357,-1.76728,
0.167,-12.3279,-5.70817,-3.1871,-1.79847,
0.168,-12.529,-5.80032,-3.24117,-1.83,
0.169,-12.7316,-5.89317,-3.29575,-1.86187,
0.17,-12.9355,-5.9867,-3.35086,-1.89409,
0.171,-13.1408,-6.08092,-3.40649,-1.92665,
0.172,-13.3475,-6.1758,-3.46264,-1.95956,
0.173,-13.5554,-6.27134,-3.51931,-1.99281,
0.174,-13.7645,-6.36752,-3.57649,-2.02641,
0.175,-13.975,-6.46433,-3.63419,-2.06036,
0.176,-14.1866,-6.56176,-3.69241,-2.09466,
0.177,-14.3994,-6.6598,-3.75113,-2.12931,
0.178,-14.6133,-6.75842,-3.81037,-2.16431,
0.179,-14.8283,-6.85762,-3.8701,-2.19966,
0.18,-15.0443,-6.95737,-3.93035,-2.23536,
0.181,-15.2614,-7.05766,-3.99108,-2.27142,
0.182,-15.4794,-7.15848,-4.05232,-2.30782,
0.183,-15.6984,-7.25979,-4.11405,-2.34458,
0.184,-15.9183,-7.36158,-4.17626,-2.38169,
0.185,-16.139,-7.46383,-4.23895,-2.41916,
0.186,-16.3605,-7.56651,-4.30212,-2.45697,
0.187,-16.5827,-7.6696,-4.36576,-2.49514,
0.188,-16.8056,-7.77307,-4.42987,-2.53366,
0.189,-17.0291,-7.87689,-4.49443,-2.57253,
0.19,-17.2531,-7.98103,-4.55944,-2.61176,
0.191,-17.4777,-8.08546,-4.62489,-2.65133,
0.192,-17.7027,-8.19014,-4.69077,-2.69125,
0.193,-17.9281,-8.29504,-4.75708,-2.73152,
0.194,-18.1537,-8.4001,-4.82379,-2.77214,
0.195,-18.3795,-8.5053,-4.8909,-2.81311,
0.196,-18.6055,-8.61059,-4.95839,-2.85441,
0.197,-18.8315,-8.7159,-5.02625,-2.89606,
0.198,-19.0574,-8.82118,-5.09446,-2.93805,
0.199,-19.2832,-8.92637,-5.163,-2.98038,
0.2,-19.5087,-9.03141,-5.23185,-3.02303,
0.201,-19.7339,-9.13621,-5.30099,-3.06601,
0.202,-19.9585,-9.2407,-5.37037,-3.10932,
0.203,-20.1825,-9.34477,-5.43999,-3.15294,
0.204,-20.4058,-9.44833,-5.50978,-3.19688,
0.205,-20.6281,-9.55126,-5.57972,-3.24111,
0.206,-20.8493,-9.65343,-5.64974,-3.28564,
0.207,-21.0693,-9.75469,-5.7198,-3.33044,
0.208,-21.2879,-9.85486,-5.78981,-3.37552,
0.209,-21.5048,-9.95376,-5.8597,-3.42084,
0.21,-21.7199,-10.0511,-5.92935,-3.46638,
0.211,-21.9329,-10.1468,-5.99865,-3.51213,
0.212,-22.1435,-10.2403,-6.06742,-3.55805,
0.213,-22.3514,-10.3313,-6.13547,-3.60408,
0.214,-22.5562,-10.4195,-6.20253,-3.65019,
0.215,-22.7577,-10.5042,-6.26828,-3.6963,
0.216,-22.9552,-10.5848,-6.33226,-3.7423,
0.217,-23.1485,-10.6604,-6.39388,-3.78806,
0.218,-23.3368,-10.7303,-6.45229,-3.83341,
0.219,-23.5196,-10.7934,-6.50644,-3.87805,
0.22,-23.6959,-10.8485,-6.55512,-3.92157,
0.221,-23.8651,-10.8941,-6.5969,-3.96335,
0.222,-24.0258,-10.9282,-6.63006,-4.00261,
0.223,-24.177,-10.9485,-6.65237,-4.03854,
0.224,-24.3168,-10.9522,-6.66115,-4.07044,
0.225,-24.4435,-10.9352,-6.65412,-4.09786,
0.226,-24.5546,-10.8917,-6.63106,-4.12089,
0.227,-24.6474,-10.8139,-6.59533,-4.14034,
0.228,-24.7182,-10.6924,-6.55063,-4.15694,
0.229,-24.7622,-10.5192,-6.49974,-4.17089,
0.23,-24.7738,-10.295,-6.44414,-4.1824,
0.231,-24.746,-10.0348,-6.38426,-4.19128,
0.232,-24.6692,-9.76399,-6.3213,-4.19768,
0.233,-24.531,-9.49712,-6.25589,-4.2017,
0.234,-24.3144,-9.2414,-6.18793,-4.20348,
0.235,-23.9956,-8.9982,-6.11774,-4.20284,
0.236,-23.5431,-8.76459,-6.04567,-4.19995,
0.237,-22.9194,-8.53934,-5.97181,-4.19504,
0.238,-22.101,-8.32323,-5.89668,-4.18814,
0.239,-21.1241,-8.11768,-5.82094,-4.17923,
0.24,-20.1055,-7.92202,-5.74484,-4.16841,
0.241,-19.1329,-7.73705,-5.66839,-4.15595,
0.242,-18.2323,-7.56229,-5.59156,-4.14197,
0.243,-17.4015,-7.39723,-5.51457,-4.1263,
0.244,-16.6468,-7.23943,-5.43767,-4.10892,
0.245,-15.9843,-7.08707,-5.35975,-4.09001,
0.246,-15.4185,-6.94006,-5.28099,-4.06984,
0.247,-14.9419,-6.7989,-5.20223,-4.04855,
0.248,-14.5417,-6.66387,-5.12362,-4.02593,
0.249,-14.2021,-6.53505,-5.04542,-4.00182,
0.25,-13.9071,-6.41262,-4.96782,-3.97617,
0.251,-13.646,-6.2961,-4.89089,-3.94943,
0.252,-13.4133,-6.18449,-4.81452,-3.92201,
0.253,-13.2052,-6.07693,-4.73858,-3.8938,
0.254,-13.0181,-5.9727,-4.66352,-3.86462,
0.255,-12.8499,-5.87138,-4.58899,-3.83443,
0.256,-12.6985,-5.77339,-4.51481,-3.8031,
0.257,-12.5608,-5.67868,-4.44137,-3.77083,
0.258,-12.435,-5.58748,-4.36904,-3.73802,
0.259,-12.3192,-5.49979,-4.29786,-3.70474,
0.26,-12.2118,-5.41543,-4.2275,-3.67095,
0.261,-12.1116,-5.33409,-4.15821,-3.63647,
0.262,-12.0174,-5.2555,-4.09014,-3.60143,
0.263,-11.9281,-5.17898,-4.02341,-3.5658,
0.264,-11.8427,-5.10374,-3.95795,-3.52955,
0.265,-11.7606,-5.03015,-3.89372,-3.49278,
0.266,-11.681,-4.9586,-3.8306,-3.45565,
0.267,-11.6042,-4.88911,-3.76873,-3.41824,
0.268,-11.5289,-4.82158,-3.70839,-3.38071,
0.269,-11.4544,-4.75597,-3.64963,-3.34306,
0.27,-11.3804,-4.69224,-3.59224,-3.30527,
0.271,-11.3066,-4.63047,-3.53583,-3.26743,
0.272,-11.2332,-4.57064,-3.48038,-3.22944,
0.273,-11.1597,-4.51267,-3.42554,-3.1914,
0.274,-11.0862,-4.45628,-3.37139,-3.15333,
0.275,-11.0123,-4.40056,-3.31773,-3.11477,
0.276,-10.9382,-4.34552,-3.26434,-3.07619,
0.277,-10.8645,-4.29119,-3.21168,-3.03757,
0.278,-10.7913,-4.238,-3.15993,-2.99895,
0.279,-10.7187,-4.18599,-3.10945,-2.96025,
0.28,-10.6466,-4.13509,-3.06002,-2.9216,
0.281,-10.5756,-4.08535,-3.0114,-2.88311,
0.282,-10.5053,-4.03686,-2.96375,-2.84464,
0.283,-10.4361,-3.98966,-2.91708,-2.80644,
0.284,-10.3682,-3.94371,-2.87158,-2.76859,
0.285,-10.3016,-3.89893,-2.82721,-2.73095,
0.286,-10.2363,-3.85519,-2.78367,-2.69375,
0.287,-10.1721,-3.81216,-2.74094,-2.6567,
0.288,-10.1091,-3.76922,-2.69907,-2.62007,
0.289,-10.0471,-3.72642,-2.6581,-2.58385,
0.29,-9.98599,-3.68411,-2.61819,-2.54797,
0.291,-9.92559,-3.64257,-2.57924,-2.51262,
0.292,-9.86594,-3.60164,-2.54102,-2.47767,
0.293,-9.80711,-3.56148,-2.50351,-2.44317,
0.294,-9.74913,-3.52228,-2.46677,-2.40926,
0.295,-9.69199,-3.48418,-2.4308,-2.37581,
0.296,-9.63563,-3.44719,-2.39572,-2.34283,
0.297,-9.57994,-3.41114,-2.36155,-2.31047,
0.298,-9.52482,-3.37597,-2.32812,-2.27868,
0.299,-9.4702,-3.3416,-2.29528,-2.24736,
0.3,-9.41598,-3.3077,-2.26307,-2.21647,
0.299,-9.29986,-3.25241,-2.21668,-2.17136,
0.298,-9.22188,-3.20955,-2.17648,-2.12884,
0.297,-9.1693,-3.17501,-2.14128,-2.08913,
0.296,-9.13367,-3.14711,-2.11045,-2.05191,
0.295,-9.10258,-3.12476,-2.08337,-2.01691,
0.294,-9.07156,-3.10723,-2.05959,-1.9842,
0.293,-9.04055,-3.09346,-2.0388,-1.95369,
0.292,-9.00954,-3.08208,-2.02067,-1.92505,
0.291,-8.97854,-3.07153,-2.00496,-1.89821,
0.29,-8.94755,-3.06099,-1.99142,-1.87313,
0.289,-8.91656,-3.05047,-1.97984,-1.84974,
0.288,-8.88557,-3.03994,-1.97002,-1.82787,
0.287,-8.85459,-3.02942,-1.96168,-1.80741,
0.286,-8.82362,-3.0189,-1.95439,-1.78831,
0.285,-8.79265,-3.00838,-1.94742,-1.77052,
0.284,-8.76169,-2.99787,-1.94045,-1.75393,
0.283,-8.73074,-2.98736,-1.93349,-1.73851,
0.282,-8.69979,-2.97685,-1.92654,-1.7242,
0.281,-8.66885,-2.96635,-1.91958,-1.7109,
0.28,-8.63791,-2.95585,-1.91262,-1.69857,
0.279,-8.60698,-2.94535,-1.90567,-1.68715,
0.278,-8.57605,-2.93485,-1.89872,-1.67659,
0.277,-8.54513,-2.92436,-1.89177,-1.66685,
0.276,-8.51421,-2.91387,-1.88482,-1.65788,
0.275,-8.48331,-2.90338,-1.87787,-1.64963,
0.274,-8.4524,-2.89289,-1.87092,-1.64204,
0.273,-8.42151,-2.88241,-1.86398,-1.63504,
0.272,-8.39061,-2.87193,-1.85703,-1.62852,
0.271,-8.35973,-2.86146,-1.85009,-1.6223,
0.27,-8.32885,-2.85098,-1.84315,-1.61614,
0.269,-8.29798,-2.84051,-1.83621,-1.60998,
0.268,-8.26711,-2.83005,-1.82927,-1.60383,
0.267,-8.23625,-2.81958,-1.82234,-1.59767,
0.266,-8.20539,-2.80912,-1.8154,-1.59152,
0.265,-8.17454,-2.79866,-1.80847,-1.58537,
0.264,-8.1437,-2.7882,-1.80154,-1.57922,
0.263,-8.11286,-2.77774,-1.79461,-1.57308,
0.262,-8.08203,-2.76729,-1.78768,-1.56693,
0.261,-8.05121,-2.75684,-1.78075,-1.56079,
0.26,-8.02039,-2.7464,-1.77383,-1.55465,
0.259,-7.98958,-2.73595,-1.7669,-1.54851,
0.258,-7.95877,-2.72552,-1.75998,-1.54238,
0.257,-7.92797,-2.71508,-1.75306,-1.53624,
0.256,-7.89717,-2.70465,-1.74614,-1.53011,
0.255,-7.86639,-2.69422,-1.73922,-1.52398,
0.254,-7.8356,-2.68379,-1.7323,-1.51785,
0.253,-7.80483,-2.67337,-1.72538,-1.51173,
0.252,-7.77406,-2.66295,-1.71847,-1.5056,
0.251,-7.74329,-2.65253,-1.71156,-1.49948,
0.25,-7.71254,-2.64212,-1.70465,-1.49336,
0.249,-7.68179,-2.63171,-1.69774,-1.48724,
0.248,-7.65104,-2.6213,-1.69083,-1.48112,
0.247,-7.6203,-2.6109,-1.68392,-1.475,
0.246,-7.58957,-2.6005,-1.67701,-1.46889,
0.245,-7.55884,-2.5901,-1.67011,-1.46277,
0.244,-7.52812,-2.57971,-1.66321,-1.45666,
0.243,-7.49741,-2.56932,-1.6563,-1.45056,
0.242,-7.4667,-2.55893,-1.6494,-1.44445,
0.241,-7.436,-2.54855,-1.64251,-1.43834,
0.24,-7.40531,-2.53817,-1.63561,-1.43224,
0.239,-7.37462,-2.52779,-1.62871,-1.42614,
0.238,-7.34394,-2.51742,-1.62182,-1.42004,
0.237,-7.31326,-2.50705,-1.61493,-1.41394,
0.236,-7.2826,-2.49668,-1.60803,-1.40784,
0.235,-7.25193,-2.48632,-1.60114,-1.40175,
0.234,-7.22128,-2.47596,-1.59426,-1.39565,
0.233,-7.19063,-2.4656,-1.58737,-1.38956,
0.232,-7.15999,-2.45525,-1.58048,-1.38347,
0.231,-7.12936,-2.44489,-1.5736,-1.37738,
0.23,-7.09873,-2.43455,-1.56672,-1.3713,
0.229,-7.06811,-2.4242,-1.55984,-1.36521,
0.228,-7.03749,-2.41386,-1.55296,-1.35913,
0.227,-7.00689,-2.40353,-1.54608,-1.35304,
0.226,-6.97629,-2.3932,-1.5392,-1.34696,
0.225,-6.94569,-2.38287,-1.53233,-1.34089,
0.224,-6.91511,-2.37254,-1.52545,-1.33481,
0.223,-6.88453,-2.36222,-1.51858,-1.32873,
0.222,-6.85395,-2.3519,-1.51171,-1.32266,
0.221,-6.82339,-2.34159,-1.50484,-1.31659,
0.22,-6.79283,-2.33128,-1.49797,-1.31052,
0.219,-6.76228,-2.32097,-1.49111,-1.30445,
0.218,-6.73174,-2.31067,-1.48424,-1.29838,
0.217,-6.7012,-2.30037,-1.47738,-1.29232,
0.216,-6.67067,-2.29007,-1.47052,-1.28625,
0.215,-6.64015,-2.27978,-1.46366,-1.28019,
0.214,-6.60963,-2.26949,-1.4568,-1.27413,
0.213,-6.57912,-2.25921,-1.44995,-1.26807,
0.212,-6.54862,-2.24892,-1.44309,-1.26201,
0.211,-6.51812,-2.23863,-1.43624,-1.25596,
0.21,-6.48764,-2.22835,-1.42939,-1.2499,
0.209,-6.45716,-2.21806,-1.42254,-1.24385,
0.208,-6.42669,-2.20778,-1.41569,-1.2378,
0.207,-6.39622,-2.1975,-1.40885,-1.23175,
0.206,-6.36577,-2.18723,-1.40201,-1.2257,
0.205,-6.33532,-2.17696,-1.39516,-1.21965,
0.204,-6.30488,-2.16669,-1.38833,-1.21361,
0.203,-6.27445,-2.15643,-1.38149,-1.20756,
0.202,-6.24402,-2.14618,-1.37465,-1.20152,
0.201,-6.21361,-2.13592,-1.36782,-1.19548,
0.2,-6.1832,-2.12568,-1.36099,-1.18944,
0.199,-6.1528,-2.11543,-1.35416,-1.1834,
0.198,-6.12241,-2.10519,-1.34734,-1.17737,
0.197,-6.09203,-2.09496,-1.34051,-1.17133,
0.196,-6.06166,-2.08473,-1.33369,-1.1653,
0.195,-6.0313,-2.07451,-1.32687,-1.15927,
0.194,-6.00095,-2.06428,-1.32006,-1.15323,
0.193,-5.9706,-2.05407,-1.31325,-1.14721,
0.192,-5.94026,-2.04386,-1.30644,-1.14118,
0.191,-5.90993,-2.03365,-1.29963,-1.13515,
0.19,-5.87962,-2.02345,-1.29282,-1.12913,
0.189,-5.84931,-2.01325,-1.28602,-1.1231,
0.188,-5.81901,-2.00306,-1.27923,-1.11708,
0.187,-5.78872,-1.99288,-1.27243,-1.11106,
0.186,-5.75844,-1.9827,-1.26564,-1.10504,
0.185,-5.72817,-1.97252,-1.25885,-1.09902,
0.184,-5.69791,-1.96235,-1.25205,-1.09301,
0.183,-5.66766,-1.95219,-1.24525,-1.08699,
0.182,-5.63742,-1.94203,-1.23845,-1.08098,
0.181,-5.60719,-1.93187,-1.23165,-1.07496,
0.18,-5.57697,-1.92173,-1.22486,-1.06895,
0.179,-5.54676,-1.91158,-1.21807,-1.06294,
0.178,-5.51656,-1.90144,-1.21128,-1.05694,
0.177,-5.48637,-1.89131,-1.20448,-1.05093,
0.176,-5.4562,-1.88118,-1.19769,-1.04492,
0.175,-5.42604,-1.87106,-1.19089,-1.03892,
0.174,-5.39588,-1.86094,-1.1841,-1.03292,
0.173,-5.36574,-1.85083,-1.17731,-1.02691,
0.172,-5.33562,-1.84072,-1.17053,-1.02091,
0.171,-5.3055,-1.83062,-1.16374,-1.01492,
0.17,-5.2754,-1.82052,-1.15696,-1.00892,
0.169,-5.24531,-1.81042,-1.15018,-1.00292,
0.168,-5.21523,-1.80034,-1.1434,-0.996926,
0.167,-5.18516,-1.79025,-1.13662,-0.990933,
0.166,-5.15511,-1.78017,-1.12985,-0.98494,
0.165,-5.12507,-1.7701,-1.12308,-0.978949,
0.164,-5.09505,-1.76003,-1.11631,-0.97296,
0.163,-5.06504,-1.74996,-1.10954,-0.966971,
0.162,-5.03505,-1.7399,-1.10277,-0.960984,
0.161,-5.00507,-1.72985,-1.09601,-0.954998,
0.16,-4.9751,-1.7198,-1.08925,-0.949013,
0.159,-4.94515,-1.70976,-1.08249,-0.94303,
0.158,-4.91522,-1.69972,-1.07574,-0.937048,
0.157,-4.8853,-1.68968,-1.06898,-0.931067,
0.156,-4.8554,-1.67965,-1.06223,-0.925088,
0.155,-4.82551,-1.66963,-1.05548,-0.91911,
0.154,-4.79564,-1.6596,-1.04874,-0.913133,
0.153,-4.76579,-1.64959,-1.042,-0.907157,
0.152,-4.73596,-1.63958,-1.03526,-0.901182,
0.151,-4.70614,-1.62957,-1.02852,-0.895209,
0.15,-4.67635,-1.61956,-1.02179,-0.889237,
0.149,-4.64657,-1.60956,-1.01506,-0.883267,
0.148,-4.61682,-1.59957,-1.00834,-0.877297,
0.147,-4.58708,-1.58958,-1.00162,-0.871329,
0.146,-4.55736,-1.57959,-0.994901,-0.865362,
0.145,-4.52767,-1.56961,-0.988189,-0.859397,
0.144,-4.498,-1.55963,-0.98148,-0.853432,
0.143,-4.46835,-1.54965,-0.974775,-0.847469,
0.142,-4.43872,-1.53968,-0.968072,-0.841507,
0.141,-4.40912,-1.52971,-0.961372,-0.835547,
0.14,-4.37954,-1.51975,-0.954678,-0.829587,
0.139,-4.34999,-1.50979,-0.947989,-0.823629,
0.138,-4.32047,-1.49983,-0.941303,-0.817672,
0.137,-4.29096,-1.48988,-0.934621,-0.811717,
0.136,-4.26149,-1.47993,-0.927943,-0.805763,
0.135,-4.23205,-1.46998,-0.921269,-0.79981,
0.134,-4.20263,-1.46003,-0.9146,-0.793859,
0.133,-4.17324,-1.45009,-0.907935,-0.78791,
0.132,-4.14389,-1.44015,-0.901273,-0.781962,
0.131,-4.11457,-1.43022,-0.894615,-0.776017,
0.13,-4.08528,-1.42029,-0.887962,-0.770074,
0.129,-4.05602,-1.41037,-0.881308,-0.764137,
0.128,-4.0268,-1.40044,-0.874654,-0.758197,
0.127,-3.99762,-1.39053,-0.868001,-0.752256,
0.126,-3.96847,-1.38061,-0.861352,-0.746317,
0.125,-3.93936,-1.3707,-0.854707,-0.740378,
0.124,-3.9103,-1.36079,-0.848066,-0.734441,
0.123,-3.88127,-1.35088,-0.841429,-0.728505,
0.122,-3.85229,-1.34098,-0.834796,-0.722571,
0.121,-3.82335,-1.33108,-0.828168,-0.716639,
0.12,-3.79446,-1.32119,-0.821543,-0.710709,
0.119,-3.76561,-1.3113,-0.814923,-0.704781,
0.118,-3.73682,-1.30141,-0.808306,-0.698855,
0.117,-3.70808,-1.29153,-0.801694,-0.692932,
0.116,-3.67938,-1.28165,-0.795087,-0.687012,
0.115,-3.65073,-1.27178,-0.788484,-0.681095,
0.114,-3.62214,-1.26191,-0.781886,-0.675181,
0.113,-3.5936,-1.25205,-0.775293,-0.669271,
0.112,-3.56513,-1.24219,-0.768705,-0.663366,
0.111,-3.53672,-1.23234,-0.762121,-0.657465,
0.11,-3.50838,-1.22249,-0.755543,-0.651565,
0.109,-3.4801,-1.21265,-0.748969,-0.645664,
0.108,-3.45189,-1.20282,-0.742401,-0.639764,
0.107,-3.42375,-1.19299,-0.735836,-0.633865,
0.106,-3.39568,-1.18317,-0.729277,-0.627968,
0.105,-3.36768,-1.17336,-0.722725,-0.622074,
0.104,-3.33977,-1.16356,-0.716177,-0.616182,
0.103,-3.31193,-1.15376,-0.709634,-0.610293,
0.102,-3.28416,-1.14398,-0.703094,-0.604407,
0.101,-3.25646,-1.1342,-0.696557,-0.598527,
0.1,-3.22885,-1.12444,-0.690024,-0.592652,
0.099,-3.20132,-1.11468,-0.683494,-0.586782,
0.098,-3.17387,-1.10494,-0.676966,-0.580912,
0.097,-3.14652,-1.09521,-0.670441,-0.575041,
0.096,-3.11926,-1.0855,-0.663919,-0.56917,
0.095,-3.09213,-1.0758,-0.657399,-0.5633,
0.094,-3.06511,-1.06612,-0.650883,-0.557431,
0.093,-3.03822,-1.05645,-0.644369,-0.551565,
0.092,-3.01147,-1.04681,-0.637858,-0.545702,
0.091,-2.98487,-1.03718,-0.631351,-0.539841,
0.09,-2.95843,-1.02757,-0.624847,-0.533983,
0.089,-2.93214,-1.01798,-0.618346,-0.528127,
0.088,-2.90603,-1.00842,-0.611848,-0.522274,
0.087,-2.88008,-0.998885,-0.605355,-0.516423,
0.086,-2.8543,-0.989376,-0.598865,-0.510574,
0.085,-2.82865,-0.979895,-0.592379,-0.504729,
0.084,-2.80339,-0.970443,-0.585896,-0.498886,
0.083,-2.77845,-0.961021,-0.579418,-0.493046,
0.082,-2.75375,-0.95163,-0.572944,-0.48721,
0.081,-2.72923,-0.942272,-0.566476,-0.48138,
0.08,-2.70484,-0.932949,-0.560015,-0.475554,
0.079,-2.68054,-0.923662,-0.553559,-0.469731,
0.078,-2.6563,-0.914416,-0.547111,-0.463912,
0.077,-2.63208,-0.905209,-0.540671,-0.458094,
0.076,-2.60782,-0.896043,-0.534239,-0.452274,
0.075,-2.58347,-0.886919,-0.527815,-0.446455,
0.074,-2.55901,-0.877842,-0.521401,-0.440639,
0.073,-2.5344,-0.86881,-0.514997,-0.434826,
0.072,-2.50961,-0.859828,-0.508605,-0.429017,
0.071,-2.48462,-0.850893,-0.502224,-0.42321,
0.07,-2.45939,-0.842007,-0.495858,-0.417407,
0.069,-2.43386,-0.833169,-0.489506,-0.411607,
0.068,-2.40803,-0.82438,-0.483171,-0.405809,
0.067,-2.38191,-0.815638,-0.476852,-0.400015,
0.066,-2.35544,-0.806944,-0.470552,-0.394224,
0.065,-2.32862,-0.798296,-0.464273,-0.388438,
0.064,-2.30143,-0.789691,-0.458016,-0.382655,
0.063,-2.27387,-0.781128,-0.451784,-0.376876,
0.062,-2.24594,-0.772607,-0.445579,-0.371102,
0.061,-2.21763,-0.764113,-0.439403,-0.365332,
0.06,-2.18896,-0.755638,-0.433264,-0.359568,
0.059,-2.1599,-0.747185,-0.427152,-0.353808,
0.058,-2.13047,-0.738749,-0.421078,-0.348054,
0.057,-2.10067,-0.730312,-0.415052,-0.342305,
0.056,-2.0705,-0.721877,-0.409084,-0.336563,
0.055,-2.03997,-0.713507,-0.403185,-0.330828,
0.054,-2.00909,-0.705235,-0.397375,-0.325101,
0.053,-1.97787,-0.696989,-0.391679,-0.319382,
0.052,-1.94631,-0.688718,-0.386121,-0.313674,
0.051,-1.9144,-0.680382,-0.380718,-0.307977,
0.05,-1.88217,-0.671944,-0.375474,-0.302295,
0.049,-1.84962,-0.663369,-0.370388,-0.296629,
0.048,-1.81675,-0.65463,-0.365452,-0.290985,
0.047,-1.78358,-0.645704,-0.360636,-0.285369,
0.046,-1.75009,-0.63656,-0.355906,-0.279792,
0.045,-1.71631,-0.627181,-0.351222,-0.274264,
0.044,-1.68225,-0.61755,-0.346533,-0.268796,
0.043,-1.6479,-0.607657,-0.341774,-0.263395,
0.042,-1.61328,-0.59749,-0.336898,-0.258068,
0.041,-1.57839,-0.58706,-0.331835,-0.252824,
0.04,-1.54324,-0.576371,-0.326548,-0.247662,
0.039,-1.50784,-0.565409,-0.32103,-0.242561,
0.038,-1.4722,-0.554171,-0.315263,-0.237512,
0.037,-1.43631,-0.54266,-0.309254,-0.232481,
0.036,-1.40019,-0.530879,-0.303021,-0.227432,
0.035,-1.36385,-0.518844,-0.29658,-0.22231,
0.034,-1.32729,-0.506557,-0.289944,-0.21708,
0.033,-1.29051,-0.494031,-0.283127,-0.211731,
0.032,-1.25354,-0.48127,-0.276139,-0.206273,
0.031,-1.21636,-0.468283,-0.268992,-0.200724,
0.03,-1.179,-0.45508,-0.261692,-0.195096,
0.029,-1.14145,-0.44167,-0.254248,-0.189397,
0.028,-1.10373,-0.428064,-0.246669,-0.183629,
0.027,-1.06583,-0.414272,-0.238959,-0.177791,
0.026,-1.02776,-0.400304,-0.231122,-0.171883,
0.025,-0.989538,-0.386168,-0.223165,-0.165903,
0.024,-0.951158,-0.371875,-0.215093,-0.159852,
0.023,-0.912632,-0.357432,-0.206912,-0.153731,
0.022,-0.873965,-0.342848,-0.198627,-0.147543,
0.021,-0.835162,-0.32813,-0.190244,-0.141288,
0.02,-0.796233,-0.313286,-0.181767,-0.134971,
0.019,-0.757183,-0.298323,-0.173203,-0.128593,
0.018,-0.718016,-0.283249,-0.164557,-0.122156,
0.017,-0.678738,-0.26807,-0.155833,-0.115666,
0.016,-0.639357,-0.252795,-0.147036,-0.109124,
0.015,-0.599878,-0.237428,-0.138171,-0.102534,
0.014,-0.560307,-0.221976,-0.129242,-0.0958995,
0.013,-0.520651,-0.206446,-0.120255,-0.0892231,
0.012,-0.480914,-0.190844,-0.111214,-0.082508,
0.011,-0.441104,-0.175175,-0.102124,-0.0757574,
0.01,-0.401226,-0.159446,-0.0929878,-0.0689743,
0.009,-0.361286,-0.143661,-0.08381,-0.0621618,
0.008,-0.321289,-0.127827,-0.0745947,-0.0553229,
0.007,-0.281243,-0.111949,-0.0653459,-0.0484605,
0.006,-0.241152,-0.0960312,-0.0560677,-0.0415774,
0.005,-0.201022,-0.0800802,-0.0467641,-0.0346765,
0.004,-0.16086,-0.0641008,-0.037439,-0.0277605,
0.003,-0.120671,-0.048098,-0.0280962,-0.0208322,
0.002,-0.0804608,-0.032077,-0.0187396,-0.0138942,
0.001,-0.0402352,-0.0160426,-0.0093729,-0.00694929,
0,-4.0833E-09,-1.60451E-09,-1.31853E-09,4.13967E-10,
-0.001,-0.132272,-0.0516288,-0.0302407,-0.0186654,
-0.002,-0.264544,-0.103258,-0.0604818,-0.0373309,
-0.003,-0.39682,-0.15489,-0.090724,-0.0559971,
-0.004,-0.529102,-0.206525,-0.120968,-0.0746643,
-0.005,-0.661394,-0.258166,-0.151216,-0.0933331,
-0.006,-0.793697,-0.309814,-0.181467,-0.112004,
-0.007,-0.926014,-0.361471,-0.211723,-0.130677,
-0.008,-1.05835,-0.413138,-0.241985,-0.149353,
-0.009,-1.1907,-0.464817,-0.272253,-0.168033,
-0.01,-1.32308,-0.51651,-0.302529,-0.186717,
-0.011,-1.45548,-0.568219,-0.332813,-0.205404,
-0.012,-1.58791,-0.619944,-0.363107,-0.224097,
-0.013,-1.72037,-0.671689,-0.393411,-0.242795,
-0.014,-1.85286,-0.723453,-0.423726,-0.261499,
-0.015,-1.98539,-0.77524,-0.454053,-0.280209,
-0.016,-2.11796,-0.82705,-0.484393,-0.298925,
-0.017,-2.25057,-0.878886,-0.514746,-0.317649,
-0.018,-2.38322,-0.930748,-0.545115,-0.33638,
-0.019,-2.51592,-0.982639,-0.575499,-0.35512,
-0.02,-2.64867,-1.03456,-0.605899,-0.373868,
-0.021,-2.78147,-1.08651,-0.636317,-0.392625,
-0.022,-2.91432,-1.1385,-0.666754,-0.411391,
-0.023,-3.04724,-1.19052,-0.697209,-0.430167,
-0.024,-3.18021,-1.24258,-0.727685,-0.448954,
-0.025,-3.31324,-1.29468,-0.758182,-0.467752,
-0.026,-3.44634,-1.34682,-0.788701,-0.48656,
-0.027,-3.57951,-1.39899,-0.819242,-0.505381,
-0.028,-3.71275,-1.45122,-0.849807,-0.524214,
-0.029,-3.84607,-1.50348,-0.880397,-0.54306,
-0.03,-3.97946,-1.5558,-0.911013,-0.561919,
-0.031,-4.11293,-1.60816,-0.941655,-0.580791,
-0.032,-4.24648,-1.66057,-0.972324,-0.599678,
-0.033,-4.38011,-1.71304,-1.00302,-0.618579,
-0.034,-4.51383,-1.76556,-1.03375,-0.637495,
-0.035,-4.64764,-1.81813,-1.0645,-0.656427,
-0.036,-4.78155,-1.87076,-1.09529,-0.675375,
-0.037,-4.91554,-1.92345,-1.12611,-0.694339,
-0.038,-5.04964,-1.97619,-1.15696,-0.71332,
-0.039,-5.18384,-2.029,-1.18785,-0.732319,
-0.04,-5.31814,-2.08188,-1.21877,-0.751335,
-0.041,-5.45254,-2.13481,-1.24973,-0.77037,
-0.042,-5.58705,-2.18782,-1.28072,-0.789423,
-0.043,-5.72168,-2.24089,-1.31175,-0.808496,
-0.044,-5.85641,-2.29403,-1.34282,-0.827588,
-0.045,-5.99127,-2.34724,-1.37392,-0.846701,
-0.046,-6.12624,-2.40053,-1.40507,-0.865834,
-0.047,-6.26133,-2.45389,-1.43626,-0.884988,
-0.048,-6.39655,-2.50733,-1.46749,-0.904164,
-0.049,-6.53189,-2.56085,-1.49876,-0.923362,
-0.05,-6.66737,-2.61444,-1.53007,-0.942583,
-0.051,-6.80297,-2.66812,-1.56143,-0.961826,
-0.052,-6.93871,-2.72188,-1.59284,-0.981093,
-0.053,-7.07458,-2.77572,-1.62429,-1.00038,
-0.054,-7.21059,-2.82965,-1.65579,-1.0197,
-0.055,-7.34675,-2.88367,-1.68734,-1.03904,
-0.056,-7.48305,-2.93778,-1.71893,-1.0584,
-0.057,-7.6195,-2.99198,-1.75058,-1.07779,
-0.058,-7.7561,-3.04628,-1.78228,-1.09721,
-0.059,-7.89285,-3.10066,-1.81402,-1.11666,
-0.06,-8.02976,-3.15515,-1.84583,-1.13613,
-0.061,-8.16683,-3.20973,-1.87768,-1.15563,
-0.062,-8.30406,-3.26441,-1.90959,-1.17515,
-0.063,-8.44144,-3.31919,-1.94155,-1.19471,
-0.064,-8.57898,-3.37408,-1.97357,-1.21429,
-0.065,-8.7167,-3.42907,-2.00565,-1.2339,
-0.066,-8.85459,-3.48416,-2.03779,-1.25355,
-0.067,-8.99265,-3.53936,-2.06998,-1.27322,
-0.068,-9.13089,-3.59468,-2.10223,-1.29293,
-0.069,-9.26931,-3.6501,-2.13455,-1.31266,
-0.07,-9.40791,-3.70564,-2.16693,-1.33243,
-0.071,-9.54669,-3.76129,-2.19936,-1.35223,
-0.072,-9.68567,-3.81706,-2.23187,-1.37207,
-0.073,-9.82492,-3.87294,-2.26443,-1.39193,
-0.074,-9.96445,-3.92894,-2.29707,-1.41183,
-0.075,-10.1042,-3.98507,-2.32976,-1.43177,
-0.076,-10.2441,-4.04131,-2.36253,-1.45173,
-0.077,-10.3842,-4.09769,-2.39536,-1.47174,
-0.078,-10.5246,-4.15418,-2.42826,-1.49178,
-0.079,-10.6651,-4.21081,-2.46124,-1.51185,
-0.08,-10.8061,-4.26756,-2.49428,-1.53197,
-0.081,-10.9481,-4.32444,-2.52739,-1.55211,
-0.082,-11.0904,-4.38146,-2.56058,-1.5723,
-0.083,-11.2332,-4.43861,-2.59384,-1.59252,
-0.084,-11.3763,-4.49589,-2.62717,-1.61279,
-0.085,-11.5197,-4.55331,-2.66058,-1.63309,
-0.086,-11.6635,-4.61086,-2.69406,-1.65343,
-0.087,-11.8077,-4.66856,-2.72763,-1.67381,
-0.088,-11.9521,-4.7264,-2.76127,-1.69423,
-0.089,-12.0968,-4.78438,-2.79499,-1.71469,
-0.09,-12.2419,-4.8425,-2.82878,-1.73519,
-0.091,-12.3875,-4.90077,-2.86266,-1.75574,
-0.092,-12.5335,-4.95918,-2.89662,-1.77632,
-0.093,-12.6799,-5.01775,-2.93066,-1.79695,
-0.094,-12.8266,-5.07646,-2.96479,-1.81762,
-0.095,-12.9736,-5.13533,-2.999,-1.83833,
-0.096,-13.1242,-5.19435,-3.0333,-1.85909,
-0.097,-13.2754,-5.25352,-3.06768,-1.87989,
-0.098,-13.4269,-5.31284,-3.10214,-1.90074,
-0.099,-13.579,-5.37231,-3.1367,-1.92163,
-0.1,-13.7316,-5.43195,-3.17134,-1.94257,
-0.101,-13.8848,-5.49174,-3.20608,-1.96355,
-0.102,-14.0387,-5.5517,-3.2409,-1.98458,
-0.103,-14.1978,-5.61182,-3.27582,-2.00566,
-0.104,-14.3586,-5.6721,-3.31083,-2.02678,
-0.105,-14.5197,-5.73254,-3.34593,-2.04796,
-0.106,-14.6817,-5.79313,-3.38112,-2.06918,
-0.107,-14.8466,-5.8539,-3.41641,-2.09044,
-0.108,-15.0181,-5.91483,-3.4518,-2.11176,
-0.109,-15.1909,-5.97593,-3.48728,-2.13313,
-0.11,-15.3648,-6.0372,-3.52286,-2.15455,
-0.111,-15.5477,-6.09864,-3.55854,-2.17601,
-0.112,-15.7338,-6.16024,-3.59432,-2.19753,
-0.113,-15.9258,-6.22201,-3.63019,-2.21911,
-0.114,-16.1239,-6.28394,-3.66617,-2.24073,
-0.115,-16.327,-6.34605,-3.70225,-2.26241,
-0.116,-16.5347,-6.40834,-3.73843,-2.28413,
-0.117,-16.7476,-6.4708,-3.77472,-2.30592,
-0.118,-16.9665,-6.53344,-3.81111,-2.32775,
-0.119,-17.1895,-6.59655,-3.8476,-2.34964,
-0.12,-17.4146,-6.66224,-3.8842,-2.37157,
-0.121,-17.6427,-6.73048,-3.92107,-2.39357,
-0.122,-17.8786,-6.80342,-3.95876,-2.41561,
-0.123,-18.1173,-6.88286,-3.99859,-2.43772,
-0.124,-18.3585,-6.96724,-4.04159,-2.45987,
-0.125,-18.6036,-7.05777,-4.08901,-2.48213,
-0.126,-18.8523,-7.15614,-4.14174,-2.50489,
-0.127,-19.1035,-7.26003,-4.19967,-2.52906,
-0.128,-19.3573,-7.36834,-4.26323,-2.55575,
-0.129,-19.6152,-7.48233,-4.33159,-2.5858,
-0.13,-19.879,-7.60246,-4.40473,-2.61959,
-0.131,-20.1456,-7.72714,-4.48212,-2.65701,
-0.132,-20.4149,-7.8556,-4.56314,-2.69758,
-0.133,-20.6873,-7.98804,-4.64794,-2.74085,
-0.134,-20.9629,-8.12477,-4.73599,-2.78646,
-0.135,-21.2429,-8.26624,-4.82692,-2.83419,
-0.136,-21.5267,-8.41109,-4.92084,-2.88387,
-0.137,-21.8133,-8.55965,-5.01747,-2.93548,
-0.138,-22.1029,-8.7117,-5.11675,-2.98879,
-0.139,-22.3953,-8.86676,-5.21844,-3.04384,
-0.14,-22.6926,-9.02582,-5.32254,-3.10047,
-0.141,-22.9937,-9.18847,-5.42919,-3.15866,
-0.142,-23.2979,-9.35433,-5.53794,-3.21836,
-0.143,-23.6058,-9.52404,-5.6489,-3.27953,
-0.144,-23.9185,-9.69683,-5.76209,-3.34211,
-0.145,-24.2345,-9.87335,-5.87747,-3.4061,
-0.146,-24.5537,-10.0538,-5.99501,-3.47146,
-0.147,-24.8772,-10.2374,-6.11461,-3.53817,
-0.148,-25.2041,-10.4243,-6.23626,-3.60622,
-0.149,-25.5353,-10.615,-6.36003,-3.67557,
-0.15,-25.8701,-10.8091,-6.48583,-3.7462,
-0.151,-26.2091,-11.0064,-6.61374,-3.81809,
-0.152,-26.5523,-11.2075,-6.74363,-3.89124,
-0.153,-26.9002,-11.412,-6.87556,-3.96562,
-0.154,-27.252,-11.6201,-7.00947,-4.04129,
-0.155,-27.6074,-11.8318,-7.14537,-4.11816,
-0.156,-27.9668,-12.0468,-7.28333,-4.19623,
-0.157,-28.3297,-12.2653,-7.42329,-4.2755,
-0.158,-28.6962,-12.4874,-7.56532,-4.35602,
-0.159,-29.0661,-12.7129,-7.70934,-4.43771,
-0.16,-29.4397,-12.9419,-7.85533,-4.52058,
-0.161,-29.8181,-13.1748,-8.00333,-4.60467,
-0.162,-30.2005,-13.4119,-8.15327,-4.68994,
-0.163,-30.5879,-13.6524,-8.3053,-4.77637,
-0.164,-30.9793,-13.896,-8.45934,-4.86402,
-0.165,-31.3743,-14.1428,-8.61537,-4.95283,
-0.166,-31.7732,-14.3928,-8.7734,-5.04281,
-0.167,-32.1758,-14.6461,-8.93348,-5.134,
-0.168,-32.5822,-14.9027,-9.09561,-5.22634,
-0.169,-32.9935,-15.1629,-9.25976,-5.31989,
-0.17,-33.409,-15.4263,-9.42603,-5.4146,
-0.171,-33.8284,-15.6931,-9.59441,-5.5105,
-0.172,-34.2517,-15.9631,-9.76485,-5.60758,
-0.173,-34.6789,-16.2364,-9.9374,-5.70585,
-0.174,-35.1099,-16.513,-10.1121,-5.80531,
-0.175,-35.5453,-16.793,-10.2889,-5.90594,
-0.176,-35.9846,-17.0762,-10.4678,-6.00776,
-0.177,-36.4289,-17.3631,-10.6489,-6.11076,
-0.178,-36.8786,-17.6535,-10.8321,-6.21496,
-0.179,-37.3324,-17.9475,-11.0174,-6.32036,
-0.18,-37.7904,-18.2449,-11.205,-6.42697,
-0.181,-38.2523,-18.5458,-11.3947,-6.5348,
-0.182,-38.7182,-18.8501,-11.5866,-6.64384,
-0.183,-39.188,-19.158,-11.7808,-6.75411,
-0.184,-39.6615,-19.4694,-11.9771,-6.86561,
-0.185,-40.1388,-19.7844,-12.1755,-6.97835,
-0.186,-40.62,-20.1029,-12.3762,-7.09233,
-0.187,-41.1053,-20.4252,-12.579,-7.20755,
-0.188,-41.5954,-20.751,-12.784,-7.32402,
-0.189,-42.0898,-21.0806,-12.9912,-7.44174,
-0.19,-42.5884,-21.4139,-13.2007,-7.56072,
-0.191,-43.091,-21.751,-13.4125,-7.68097,
-0.192,-43.5976,-22.0918,-13.6266,-7.80248,
-0.193,-44.109,-22.4364,-13.8429,-7.92526,
-0.194,-44.6247,-22.7846,-14.0617,-8.04932,
-0.195,-45.1446,-23.1365,-14.2827,-8.17465,
-0.196,-45.6691,-23.4923,-14.5061,-8.30126,
-0.197,-46.1981,-23.8519,-14.7319,-8.42916,
-0.198,-46.7314,-24.2153,-14.9601,-8.55835,
-0.199,-47.269,-24.5826,-15.1906,-8.68885,
-0.2,-47.8106,-24.9537,-15.4236,-8.82064,
-0.199,-47.8751,-25.0767,-15.5032,-8.86466,
-0.198,-47.5981,-24.9289,-15.4133,-8.81394,
-0.197,-47.3215,-24.7805,-15.3234,-8.76329,
-0.196,-47.0455,-24.6325,-15.2336,-8.71274,
-0.195,-46.7702,-24.4848,-15.144,-8.66228,
-0.194,-46.4953,-24.3374,-15.0547,-8.61192,
-0.193,-46.221,-24.1904,-14.9654,-8.56164,
-0.192,-45.9472,-24.0437,-14.8764,-8.51146,
-0.191,-45.674,-23.8974,-14.7876,-8.46136,
-0.19,-45.4013,-23.7513,-14.6989,-8.41136,
-0.189,-45.1291,-23.6056,-14.6104,-8.36144,
-0.188,-44.8574,-23.4603,-14.5221,-8.31162,
-0.187,-44.5863,-23.3152,-14.4339,-8.26188,
-0.186,-44.3157,-23.1705,-14.346,-8.21223,
-0.185,-44.0456,-23.0261,-14.2582,-8.16268,
-0.184,-43.776,-22.882,-14.1705,-8.1132,
-0.183,-43.5069,-22.7383,-14.0831,-8.06382,
-0.182,-43.2383,-22.5949,-13.9958,-8.01452,
-0.181,-42.9703,-22.4517,-13.9087,-7.9653,
-0.18,-42.7027,-22.3089,-13.8218,-7.91618,
-0.179,-42.4357,-22.1664,-13.735,-7.86713,
-0.178,-42.1691,-22.0242,-13.6484,-7.81818,
-0.177,-41.9031,-21.8824,-13.5619,-7.7693,
-0.176,-41.6375,-21.7408,-13.4756,-7.72051,
-0.175,-41.3724,-21.5995,-13.3895,-7.6718,
-0.174,-41.1078,-21.4586,-13.3036,-7.62318,
-0.173,-40.8437,-21.3179,-13.2178,-7.57463,
-0.172,-40.5801,-21.1775,-13.1322,-7.52617,
-0.171,-40.3169,-21.0375,-13.0467,-7.47779,
-0.17,-40.0542,-20.8977,-12.9614,-7.42949,
-0.169,-39.792,-20.7582,-12.8762,-7.38128,
-0.168,-39.5303,-20.6191,-12.7912,-7.33314,
-0.167,-39.2691,-20.4802,-12.7064,-7.28508,
-0.166,-39.0083,-20.3416,-12.6217,-7.2371,
-0.165,-38.7479,-20.2033,-12.5372,-7.18919,
-0.164,-38.488,-20.0652,-12.4528,-7.14137,
-0.163,-38.2286,-19.9275,-12.3686,-7.09362,
-0.162,-37.9696,-19.79,-12.2845,-7.04595,
-0.161,-37.7111,-19.6528,-12.2006,-6.99836,
-0.16,-37.453,-19.5159,-12.1169,-6.95084,
-0.159,-37.1954,-19.3793,-12.0332,-6.9034,
-0.158,-36.9382,-19.243,-11.9498,-6.85603,
-0.157,-36.6815,-19.1069,-11.8665,-6.80874,
-0.156,-36.4252,-18.9711,-11.7833,-6.76152,
-0.155,-36.1693,-18.8356,-11.7003,-6.71438,
-0.154,-35.9139,-18.7003,-11.6174,-6.66731,
-0.153,-35.6588,-18.5653,-11.5346,-6.62031,
-0.152,-35.4043,-18.4306,-11.452,-6.57338,
-0.151,-35.1501,-18.2961,-11.3696,-6.52653,
-0.15,-34.8963,-18.1619,-11.2873,-6.47974,
-0.149,-34.643,-18.028,-11.2051,-6.43303,
-0.148,-34.3901,-17.8943,-11.123,-6.38639,
-0.147,-34.1376,-17.7608,-11.0411,-6.33982,
-0.146,-33.8855,-17.6277,-10.9594,-6.29332,
-0.145,-33.6338,-17.4947,-10.8777,-6.24688,
-0.144,-33.3825,-17.3621,-10.7963,-6.20052,
-0.143,-33.1316,-17.2296,-10.7149,-6.15422,
-0.142,-32.8811,-17.0975,-10.6337,-6.10799,
-0.141,-32.6311,-16.9655,-10.5526,-6.06183,
-0.14,-32.3814,-16.8338,-10.4716,-6.01573,
-0.139,-32.132,-16.7024,-10.3908,-5.9697,
-0.138,-31.8831,-16.5712,-10.3101,-5.92374,
-0.137,-31.6346,-16.4402,-10.2295,-5.87784,
-0.136,-31.3864,-16.3095,-10.1491,-5.83201,
-0.135,-31.1386,-16.179,-10.0687,-5.78624,
-0.134,-30.8912,-16.0488,-9.98855,-5.74053,
-0.133,-30.6442,-15.9187,-9.90849,-5.69489,
-0.132,-30.3975,-15.7889,-9.82854,-5.64931,
-0.131,-30.1512,-15.6594,-9.74872,-5.60379,
-0.13,-29.9053,-15.53,-9.66902,-5.55834,
-0.129,-29.6597,-15.4009,-9.58945,-5.51294,
-0.128,-29.4145,-15.272,-9.50999,-5.46761,
-0.127,-29.1697,-15.1433,-9.43065,-5.42234,
-0.126,-28.9252,-15.0149,-9.35143,-5.37712,
-0.125,-28.681,-14.8867,-9.27233,-5.33197,
-0.124,-28.4372,-14.7586,-9.19335,-5.28688,
-0.123,-28.1938,-14.6308,-9.11448,-5.24184,
-0.122,-27.9507,-14.5033,-9.03572,-5.19686,
-0.121,-27.7079,-14.3759,-8.95708,-5.15195,
-0.12,-27.4654,-14.2487,-8.87855,-5.10708,
-0.119,-27.2233,-14.1217,-8.80013,-5.06228,
-0.118,-26.9816,-13.995,-8.72183,-5.01753,
-0.117,-26.7401,-13.8684,-8.64363,-4.97283,
-0.116,-26.499,-13.7421,-8.56554,-4.9282,
-0.115,-26.2582,-13.616,-8.48757,-4.88361,
-0.114,-26.0177,-13.49,-8.40969,-4.83908,
-0.113,-25.7776,-13.3643,-8.33193,-4.79461,
-0.112,-25.5377,-13.2387,-8.25427,-4.75019,
-0.111,-25.2982,-13.1133,-8.17671,-4.70582,
-0.11,-25.059,-12.9882,-8.09926,-4.6615,
-0.109,-24.8201,-12.8632,-8.02191,-4.61724,
-0.108,-24.5814,-12.7384,-7.94467,-4.57303,
-0.107,-24.3431,-12.6138,-7.86752,-4.52886,
-0.106,-24.1051,-12.4894,-7.79047,-4.48475,
-0.105,-23.8674,-12.3652,-7.71352,-4.44069,
-0.104,-23.63,-12.2411,-7.63667,-4.39668,
-0.103,-23.3928,-12.1172,-7.55992,-4.35272,
-0.102,-23.156,-11.9935,-7.48326,-4.30881,
-0.101,-22.9194,-11.87,-7.4067,-4.26494,
-0.1,-22.6831,-11.7467,-7.33023,-4.22112,
-0.099,-22.4471,-11.6235,-7.25386,-4.17735,
-0.098,-22.2114,-11.5005,-7.17758,-4.13363,
-0.097,-21.9759,-11.3777,-7.10138,-4.08995,
-0.096,-21.7408,-11.255,-7.02528,-4.04632,
-0.095,-21.5058,-11.1325,-6.94927,-4.00274,
-0.094,-21.2712,-11.0102,-6.87335,-3.9592,
-0.093,-21.0368,-10.888,-6.79752,-3.9157,
-0.092,-20.8027,-10.766,-6.72177,-3.87225,
-0.091,-20.5688,-10.6442,-6.64611,-3.82884,
-0.09,-20.3352,-10.5225,-6.57053,-3.78548,
-0.089,-20.1018,-10.401,-6.49504,-3.74215,
-0.088,-19.8687,-10.2796,-6.41963,-3.69887,
-0.087,-19.6358,-10.1584,-6.3443,-3.65564,
-0.086,-19.4031,-10.0373,-6.26905,-3.61244,
-0.085,-19.1707,-9.91637,-6.19389,-3.56928,
-0.084,-18.9386,-9.79559,-6.1188,-3.52616,
-0.083,-18.7067,-9.67496,-6.04379,-3.48309,
-0.082,-18.475,-9.55447,-5.96886,-3.44005,
-0.081,-18.2435,-9.43413,-5.89401,-3.39705,
-0.08,-18.0123,-9.31392,-5.81923,-3.35409,
-0.079,-17.7812,-9.19385,-5.74453,-3.31117,
-0.078,-17.5504,-9.07392,-5.6699,-3.26828,
-0.077,-17.3199,-8.95413,-5.59534,-3.22544,
-0.076,-17.0895,-8.83447,-5.52085,-3.18262,
-0.075,-16.8593,-8.71494,-5.44644,-3.13985,
-0.074,-16.6294,-8.59554,-5.3721,-3.09711,
-0.073,-16.3997,-8.47627,-5.29782,-3.05441,
-0.072,-16.1701,-8.35712,-5.22361,-3.01174,
-0.071,-15.9408,-8.2381,-5.14948,-2.9691,
-0.07,-15.7117,-8.11921,-5.0754,-2.9265,
-0.069,-15.4827,-8.00043,-5.0014,-2.88393,
-0.068,-15.254,-7.88178,-4.92745,-2.84139,
-0.067,-15.0254,-7.76324,-4.85357,-2.79889,
-0.066,-14.7971,-7.64482,-4.77976,-2.75642,
-0.065,-14.5689,-7.52651,-4.706,-2.71397,
-0.064,-14.3409,-7.40832,-4.63231,-2.67156,
-0.063,-14.1131,-7.29024,-4.55867,-2.62918,
-0.062,-13.8854,-7.17227,-4.4851,-2.58683,
-0.061,-13.6579,-7.0544,-4.41158,-2.54451,
-0.06,-13.4306,-6.93664,-4.33812,-2.50222,
-0.059,-13.2035,-6.81899,-4.26472,-2.45996,
-0.058,-12.9765,-6.70143,-4.19137,-2.41773,
-0.057,-12.7497,-6.58398,-4.11807,-2.37552,
-0.056,-12.5231,-6.46663,-4.04483,-2.33334,
-0.055,-12.2966,-6.34938,-3.97164,-2.29118,
-0.054,-12.0702,-6.23222,-3.89851,-2.24906,
-0.053,-11.8441,-6.11515,-3.82542,-2.20696,
-0.052,-11.618,-5.99818,-3.75239,-2.16488,
-0.051,-11.3921,-5.88129,-3.6794,-2.12283,
-0.05,-11.1664,-5.7645,-3.60646,-2.0808,
-0.049,-10.9408,-5.64779,-3.53356,-2.0388,
-0.048,-10.7153,-5.53117,-3.46072,-1.99682,
-0.047,-10.49,-5.41463,-3.38792,-1.95486,
-0.046,-10.2648,-5.29818,-3.31516,-1.91292,
-0.045,-10.0397,-5.1818,-3.24244,-1.87101,
-0.044,-9.81474,-5.0655,-3.16977,-1.82912,
-0.043,-9.58991,-4.94928,-3.09714,-1.78725,
-0.042,-9.3652,-4.83314,-3.02455,-1.7454,
-0.041,-9.14062,-4.71707,-2.952,-1.70357,
-0.04,-8.91614,-4.60106,-2.87949,-1.66176,
-0.039,-8.69179,-4.48513,-2.80701,-1.61997,
-0.038,-8.46754,-4.36927,-2.73457,-1.57819,
-0.037,-8.24339,-4.25347,-2.66217,-1.53644,
-0.036,-8.01935,-4.13774,-2.5898,-1.4947,
-0.035,-7.79542,-4.02207,-2.51747,-1.45298,
-0.034,-7.57158,-3.90647,-2.44517,-1.41128,
-0.033,-7.34783,-3.79092,-2.3729,-1.36959,
-0.032,-7.12418,-3.67543,-2.30067,-1.32792,
-0.031,-6.90062,-3.56,-2.22846,-1.28627,
-0.03,-6.67715,-3.44462,-2.15628,-1.24463,
-0.029,-6.45377,-3.32929,-2.08413,-1.203,
-0.028,-6.23046,-3.21401,-2.01201,-1.16139,
-0.027,-6.00723,-3.09879,-1.93992,-1.11979,
-0.026,-5.78409,-2.98361,-1.86785,-1.0782,
-0.025,-5.56101,-2.86847,-1.7958,-1.03663,
-0.024,-5.33801,-2.75338,-1.72378,-0.995071,
-0.023,-5.11507,-2.63834,-1.65178,-0.953521,
-0.022,-4.8922,-2.52333,-1.57981,-0.911983,
-0.021,-4.66939,-2.40836,-1.50785,-0.870455,
-0.02,-4.44664,-2.29343,-1.43592,-0.828937,
-0.019,-4.22395,-2.17854,-1.364,-0.787429,
-0.018,-4.00131,-2.06368,-1.2921,-0.745931,
-0.017,-3.77873,-1.94885,-1.22022,-0.704441,
-0.016,-3.55619,-1.83405,-1.14836,-0.662959,
-0.015,-3.3337,-1.71928,-1.07651,-0.621486,
-0.014,-3.11126,-1.60454,-1.00467,-0.580019,
-0.013,-2.88885,-1.48982,-0.932854,-0.53856,
-0.012,-2.66648,-1.37513,-0.861046,-0.497107,
-0.011,-2.44415,-1.26045,-0.78925,-0.45566,
-0.01,-2.22185,-1.1458,-0.717464,-0.414218,
-0.009,-1.99957,-1.03117,-0.645689,-0.372781,
-0.008,-1.77733,-0.916549,-0.573922,-0.331349,
-0.007,-1.55511,-0.801946,-0.502163,-0.289921,
-0.006,-1.33291,-0.687357,-0.430412,-0.248497,
-0.005,-1.11073,-0.572779,-0.358667,-0.207076,
-0.004,-0.888561,-0.45821,-0.286926,-0.165657,
-0.003,-0.666409,-0.34365,-0.215191,-0.124241,
-0.002,-0.444266,-0.229096,-0.143458,-0.0828261,
-0.001,-0.222131,-0.114547,-0.0717284,-0.0414126,
0,-1.24968E-08,-4.3308E-09,-2.33507E-09,-2.41418E-09,
0.001,-0.0679512,-0.0344653,-0.0212611,-0.0145972,
0.002,-0.135899,-0.0689269,-0.0425192,-0.0291923,
0.003,-0.203834,-0.103374,-0.0637655,-0.0437796,
0.004,-0.271746,-0.137795,-0.084991,-0.0583531,
0.005,-0.339626,-0.17218,-0.106187,-0.0729068,
0.006,-0.407463,-0.206517,-0.127344,-0.0874348,
0.007,-0.475248,-0.240796,-0.148454,-0.101931,
0.008,-0.542972,-0.275004,-0.169507,-0.11639,
0.009,-0.610624,-0.309132,-0.190495,-0.130804,
0.01,-0.678194,-0.343166,-0.211408,-0.145169,
0.011,-0.745673,-0.377097,-0.232236,-0.159478,
0.012,-0.813051,-0.410912,-0.252971,-0.173724,
0.013,-0.880318,-0.444599,-0.273603,-0.187901,
0.014,-0.947464,-0.478146,-0.294125,-0.202003,
0.015,-1.01448,-0.511541,-0.314526,-0.216023,
0.016,-1.08135,-0.544772,-0.334795,-0.229954,
0.017,-1.14808,-0.577826,-0.354922,-0.243791,
0.018,-1.21464,-0.610688,-0.374897,-0.257527,
0.019,-1.28103,-0.643348,-0.39471,-0.271155,
0.02,-1.34724,-0.675789,-0.41435,-0.28467,
0.021,-1.41326,-0.708,-0.433807,-0.298063,
0.022,-1.47908,-0.739964,-0.45307,-0.31133,
0.023,-1.54469,-0.771668,-0.472128,-0.324463,
0.024,-1.61007,-0.803096,-0.49097,-0.337458,
0.025,-1.67523,-0.834233,-0.509586,-0.350309,
0.026,-1.74014,-0.865063,-0.527962,-0.363013,
0.027,-1.8048,-0.895569,-0.546087,-0.375565,
0.028,-1.86919,-0.925737,-0.563953,-0.387963,
0.029,-1.93331,-0.955547,-0.581547,-0.400204,
0.03,-1.99716,-0.984983,-0.598859,-0.412288,
0.031,-2.0607,-1.01403,-0.615878,-0.424216,
0.032,-2.12395,-1.04266,-0.632599,-0.435991,
0.033,-2.18688,-1.07086,-0.649007,-0.447616,
0.034,-2.24949,-1.09861,-0.665093,-0.459096,
0.035,-2.31177,-1.12589,-0.680849,-0.47044,
0.036,-2.37371,-1.15268,-0.696263,-0.481655,
0.037,-2.43529,-1.17897,-0.711328,-0.492751,
0.038,-2.49651,-1.20473,-0.726035,-0.503743,
0.039,-2.55736,-1.22993,-0.740377,-0.514648,
0.04,-2.61781,-1.25458,-0.754347,-0.525479,
0.041,-2.67787,-1.27867,-0.767943,-0.536258,
0.042,-2.73752,-1.30221,-0.781163,-0.547014,
0.043,-2.79675,-1.32516,-0.794004,-0.557753,
0.044,-2.85555,-1.34753,-0.806467,-0.568489,
0.045,-2.91392,-1.36929,-0.818571,-0.579232,
0.046,-2.97183,-1.39047,-0.830293,-0.589996,
0.047,-3.02928,-1.41107,-0.841624,-0.600792,
0.048,-3.08626,-1.43112,-0.852578,-0.611625,
0.049,-3.14275,-1.45063,-0.863165,-0.622502,
0.05,-3.19876,-1.46961,-0.873383,-0.633428,
0.051,-3.25425,-1.48808,-0.88328,-0.644402,
0.052,-3.30924,-1.50609,-0.892902,-0.655413,
0.053,-3.36371,-1.52365,-0.90235,-0.666467,
0.054,-3.41765,-1.54082,-0.911771,-0.677559,
0.055,-3.47105,-1.55765,-0.921345,-0.688675,
0.056,-3.5239,-1.5742,-0.93116,-0.699796,
0.057,-3.5762,-1.59052,-0.941445,-0.710907,
0.058,-3.62795,-1.6067,-0.952354,-0.722022,
0.059,-3.67914,-1.62283,-0.963952,-0.733199,
0.06,-3.72976,-1.63906,-0.976177,-0.744521,
0.061,-3.7798,-1.65563,-0.98887,-0.756015,
0.062,-3.82925,-1.67253,-1.00188,-0.76764,
0.063,-3.87811,-1.68955,-1.01511,-0.779343,
0.064,-3.92638,-1.70668,-1.02849,-0.791088,
0.065,-3.97405,-1.72391,-1.04199,-0.802864,
0.066,-4.02115,-1.74123,-1.05554,-0.814667,
0.067,-4.06767,-1.75864,-1.06918,-0.826495,
0.068,-4.11361,-1.77606,-1.08289,-0.838345,
0.069,-4.15896,-1.79356,-1.09666,-0.850215,
0.07,-4.20374,-1.8112,-1.11049,-0.862103,
0.071,-4.24796,-1.82899,-1.12438,-0.874009,
0.072,-4.29164,-1.84692,-1.13831,-0.885931,
0.073,-4.33483,-1.86499,-1.15229,-0.897868,
0.074,-4.37749,-1.88321,-1.16631,-0.90982,
0.075,-4.41964,-1.90156,-1.18037,-0.921784,
0.076,-4.46134,-1.92006,-1.19446,-0.93376,
0.077,-4.50269,-1.93867,-1.20857,-0.945745,
0.078,-4.54367,-1.95741,-1.22272,-0.957741,
0.079,-4.58431,-1.97628,-1.23689,-0.969748,
0.08,-4.62466,-1.99525,-1.25108,-0.981764,
0.081,-4.66478,-2.01434,-1.2653,-0.99379,
0.082,-4.70473,-2.03353,-1.27953,-1.00582,
0.083,-4.74461,-2.05282,-1.29378,-1.01787,
0.084,-4.78445,-2.07221,-1.30805,-1.02992,
0.085,-4.82423,-2.09169,-1.32234,-1.04197,
0.086,-4.86408,-2.11125,-1.33664,-1.05404,
0.087,-4.90407,-2.13089,-1.35095,-1.06611,
0.088,-4.94427,-2.1506,-1.36528,-1.07818,
0.089,-4.98476,-2.17039,-1.37961,-1.09026,
0.09,-5.02555,-2.19024,-1.39396,-1.10234,
0.091,-5.06666,-2.21016,-1.40832,-1.11443,
0.092,-5.10869,-2.23015,-1.42268,-1.12652,
0.093,-5.15142,-2.25019,-1.43705,-1.13862,
0.094,-5.19468,-2.27028,-1.45143,-1.15072,
0.095,-5.23834,-2.29042,-1.46581,-1.16283,
0.096,-5.28235,-2.3106,-1.4802,-1.17494,
0.097,-5.32668,-2.33083,-1.4946,-1.18706,
0.098,-5.37131,-2.35109,-1.50901,-1.19918,
0.099,-5.41624,-2.37139,-1.52342,-1.2113,
0.1,-5.46144,-2.39173,-1.53784,-1.22343,
0.101,-5.50686,-2.4121,-1.55227,-1.23556,
0.102,-5.55251,-2.4325,-1.5667,-1.2477,
0.103,-5.59834,-2.45293,-1.58114,-1.25984,
0.104,-5.64433,-2.47339,-1.59558,-1.27198,
0.105,-5.6905,-2.49387,-1.61003,-1.28412,
0.106,-5.73681,-2.51437,-1.62449,-1.29627,
0.107,-5.78325,-2.53489,-1.63895,-1.30842,
0.108,-5.82984,-2.55543,-1.65342,-1.32058,
0.109,-5.87658,-2.57599,-1.6679,-1.33274,
0.11,-5.92347,-2.59656,-1.68239,-1.3449,
0.111,-5.97049,-2.61715,-1.69688,-1.35706,
0.112,-6.01764,-2.63776,-1.71138,-1.36922,
0.113,-6.06492,-2.65838,-1.72589,-1.38139,
0.114,-6.11232,-2.67901,-1.74042,-1.39356,
0.115,-6.15984,-2.69965,-1.75496,-1.40573,
0.116,-6.20747,-2.72031,-1.76952,-1.41791,
0.117,-6.25523,-2.74097,-1.78408,-1.43009,
0.118,-6.30309,-2.76165,-1.79865,-1.44227,
0.119,-6.35105,-2.78234,-1.81324,-1.45445,
0.12,-6.39911,-2.80303,-1.82784,-1.46663,
0.121,-6.44726,-2.82374,-1.84245,-1.47882,
0.122,-6.49551,-2.84446,-1.85707,-1.49101,
0.123,-6.54383,-2.86518,-1.8717,-1.5032,
0.124,-6.59223,-2.88591,-1.88634,-1.51539,
0.125,-6.64071,-2.90665,-1.90099,-1.52759,
0.126,-6.68926,-2.9274,-1.91565,-1.53979,
0.127,-6.7379,-2.94815,-1.93032,-1.55199,
0.128,-6.78661,-2.96891,-1.94499,-1.56419,
0.129,-6.83538,-2.98968,-1.95968,-1.57639,
0.13,-6.88422,-3.01045,-1.97437,-1.5886,
0.131,-6.93312,-3.03123,-1.98908,-1.6008,
0.132,-6.98209,-3.05202,-2.00379,-1.61301,
0.133,-7.03112,-3.07281,-2.01851,-1.62522,
0.134,-7.08021,-3.09361,-2.03324,-1.63744,
0.135,-7.12936,-3.11442,-2.04798,-1.64965,
0.136,-7.17856,-3.13523,-2.06272,-1.66186,
0.137,-7.22782,-3.15605,-2.07746,-1.67407,
0.138,-7.27713,-3.17688,-2.0922,-1.68628,
0.139,-7.32649,-3.19772,-2.10695,-1.6985,
0.14,-7.37589,-3.21857,-2.1217,-1.71071,
0.141,-7.42535,-3.23942,-2.13646,-1.72293,
0.142,-7.47484,-3.26028,-2.15123,-1.73515,
0.143,-7.52439,-3.28114,-2.16601,-1.74737,
0.144,-7.57397,-3.30202,-2.1808,-1.75959,
0.145,-7.6236,-3.32289,-2.1956,-1.77181,
0.146,-7.67327,-3.34378,-2.2104,-1.78403,
0.147,-7.72297,-3.36467,-2.22521,-1.79626,
0.148,-7.77272,-3.38557,-2.24004,-1.80849,
0.149,-7.8225,-3.40648,-2.25487,-1.82072,
0.15,-7.87232,-3.42739,-2.26971,-1.83295,
0.151,-7.92217,-3.44832,-2.28456,-1.84518,
0.152,-7.97205,-3.46925,-2.29941,-1.85742,
0.153,-8.02197,-3.4902,-2.31427,-1.86966,
0.154,-8.07192,-3.51115,-2.32914,-1.88189,
0.155,-8.1219,-3.53211,-2.34402,-1.89414,
0.156,-8.17191,-3.55307,-2.3589,-1.90638,
0.157,-8.22193,-3.57405,-2.3738,-1.91862,
0.158,-8.27196,-3.59504,-2.38871,-1.93087,
0.159,-8.32202,-3.61603,-2.40362,-1.94311,
0.16,-8.37211,-3.63704,-2.41854,-1.95536,
0.161,-8.42222,-3.65805,-2.43346,-1.96761,
0.162,-8.47236,-3.67907,-2.44838,-1.97987,
0.163,-8.52253,-3.70011,-2.46332,-1.99212,
0.164,-8.57272,-3.72115,-2.47825,-2.00438,
0.165,-8.62293,-3.7422,-2.49319,-2.01663,
0.166,-8.67317,-3.76327,-2.50814,-2.02889,
0.167,-8.72344,-3.78434,-2.52309,-2.04116,
0.168,-8.77372,-3.80543,-2.53804,-2.05343,
0.169,-8.82403,-3.82653,-2.553,-2.0657,
0.17,-8.87436,-3.84763,-2.56796,-2.07797,
0.171,-8.92471,-3.86875,-2.58293,-2.09025,
0.172,-8.97508,-3.88987,-2.5979,-2.10253,
0.173,-9.02548,-3.91101,-2.61287,-2.11481,
0.174,-9.07589,-3.93215,-2.62785,-2.1271,
0.175,-9.12632,-3.95331,-2.64283,-2.13938,
0.176,-9.17677,-3.97447,-2.65782,-2.15167,
0.177,-9.22724,-3.99565,-2.67281,-2.16395,
0.178,-9.27773,-4.01683,-2.6878,-2.17624,
0.179,-9.32824,-4.03803,-2.7028,-2.18853,
0.18,-9.37876,-4.05924,-2.7178,-2.20082,
0.181,-9.42931,-4.08046,-2.7328,-2.21311,
0.182,-9.47986,-4.10169,-2.74781,-2.2254,
0.183,-9.53044,-4.12293,-2.76282,-2.2377,
0.184,-9.58103,-4.14418,-2.77783,-2.24999,
0.185,-9.63164,-4.16544,-2.79284,-2.26229,
0.186,-9.68226,-4.18671,-2.80785,-2.27458,
0.187,-9.7329,-4.208,-2.82285,-2.28688,
0.188,-9.78355,-4.22929,-2.83786,-2.29918,
0.189,-9.83422,-4.25059,-2.85287,-2.31149,
0.19,-9.8849,-4.27191,-2.86789,-2.32379,
0.191,-9.9356,-4.29324,-2.88291,-2.3361,
0.192,-9.98631,-4.31457,-2.89793,-2.3484,
0.193,-10.037,-4.33592,-2.91294,-2.36071,
0.194,-10.0878,-4.35727,-2.92794,-2.37302,
0.195,-10.1385,-4.37864,-2.94294,-2.38533,
0.196,-10.1893,-4.40001,-2.95795,-2.39765,
0.197,-10.24,-4.4214,-2.97295,-2.40996,
0.198,-10.2908,-4.44279,-2.98796,-2.42228,
0.199,-10.3416,-4.46419,-3.00298,-2.43459,
0.2,-10.3924,-4.4856,-3.018,-2.44691,
0.201,-10.4431,-4.50702,-3.03303,-2.45923,
0.202,-10.4939,-4.52844,-3.04807,-2.47156,
0.203,-10.5447,-4.54988,-3.06311,-2.48388,
0.204,-10.5955,-4.57132,-3.07815,-2.49621,
0.205,-10.6464,-4.59277,-3.0932,-2.50853,
0.206,-10.6972,-4.61423,-3.10826,-2.52086,
0.207,-10.748,-4.63569,-3.12332,-2.53319,
0.208,-10.7989,-4.65717,-3.13838,-2.54552,
0.209,-10.8497,-4.67865,-3.15345,-2.55786,
0.21,-10.9006,-4.70013,-3.16852,-2.57019,
0.211,-10.9514,-4.72163,-3.1836,-2.58253,
0.212,-11.0023,-4.74313,-3.19868,-2.59487,
0.213,-11.0532,-4.76463,-3.21376,-2.60721,
0.214,-11.1041,-4.78614,-3.22885,-2.61955,
0.215,-11.155,-4.80765,-3.24394,-2.63189,
0.216,-11.2059,-4.82915,-3.25903,-2.64423,
0.217,-11.2568,-4.85065,-3.27413,-2.65658,
0.218,-11.3077,-4.87216,-3.28922,-2.66893,
0.219,-11.3586,-4.89367,-3.30433,-2.68128,
0.22,-11.4095,-4.91519,-3.31943,-2.69363,
0.221,-11.4605,-4.93671,-3.33454,-2.70598,
0.222,-11.5114,-4.95825,-3.34965,-2.71834,
0.223,-11.5623,-4.97978,-3.36476,-2.73069,
0.224,-11.6133,-5.00133,-3.37987,-2.74305,
0.225,-11.664,-5.02288,-3.39499,-2.75541,
0.226,-11.7148,-5.04444,-3.41011,-2.76777,
0.227,-11.7656,-5.066,-3.42523,-2.78013,
0.228,-11.8163,-5.08757,-3.44035,-2.7925,
0.229,-11.8671,-5.10915,-3.45548,-2.80486,
0.23,-11.9179,-5.13073,-3.4706,-2.81723,
0.231,-11.9686,-5.15231,-3.48573,-2.8296,
0.232,-12.0193,-5.17391,-3.50086,-2.84197,
0.233,-12.0701,-5.19552,-3.516,-2.85435,
0.234,-12.1208,-5.21713,-3.53113,-2.86672,
0.235,-12.1715,-5.23874,-3.54627,-2.8791,
0.236,-12.2223,-5.26037,-3.56141,-2.89148,
0.237,-12.273,-5.28199,-3.57655,-2.90386,
0.238,-12.3237,-5.30363,-3.5917,-2.91624,
0.239,-12.3745,-5.32526,-3.60684,-2.92862,
0.24,-12.4252,-5.34691,-3.62199,-2.94101,
0.241,-12.4759,-5.36855,-3.63714,-2.95339,
0.242,-12.5267,-5.39021,-3.65229,-2.96578,
0.243,-12.5774,-5.41187,-3.66744,-2.97817,
0.244,-12.6281,-5.43353,-3.6826,-2.99057,
0.245,-12.6789,-5.45519,-3.69776,-3.00296,
0.246,-12.7296,-5.47685,-3.71292,-3.01536,
0.247,-12.7803,-5.49851,-3.72808,-3.02776,
0.248,-12.8311,-5.52018,-3.74324,-3.04016,
0.249,-12.8815,-5.54185,-3.75841,-3.05256,
0.25,-12.9318,-5.56352,-3.77357,-3.06496,
0.251,-12.9819,-5.58519,-3.78874,-3.07737,
0.252,-13.0321,-5.60687,-3.80391,-3.08978,
0.253,-13.0823,-5.62855,-3.81908,-3.10218,
0.254,-13.1325,-5.65023,-3.83426,-3.1146,
0.255,-13.1826,-5.67192,-3.84943,-3.12701,
0.256,-13.2328,-5.69361,-3.86461,-3.13943,
0.257,-13.2829,-5.71531,-3.87979,-3.15184,
0.258,-13.3331,-5.73701,-3.89497,-3.16426,
0.259,-13.3832,-5.75871,-3.91015,-3.17668,
0.26,-13.4333,-5.78041,-3.92533,-3.18911,
0.261,-13.4827,-5.80212,-3.94051,-3.20153,
0.262,-13.5315,-5.82381,-3.9557,-3.21396,
0.263,-13.5801,-5.84548,-3.97089,-3.22639,
0.264,-13.6287,-5.86715,-3.98608,-3.23882,
0.265,-13.6773,-5.88882,-4.00127,-3.25125,
0.266,-13.7254,-5.91049,-4.01647,-3.26368,
0.267,-13.7735,-5.93217,-4.03167,-3.27612,
0.268,-13.8214,-5.95384,-4.04687,-3.28856,
0.269,-13.8694,-5.97551,-4.06207,-3.301,
0.27,-13.9173,-5.99719,-4.07727,-3.31344,
0.271,-13.9651,-6.01886,-4.09247,-3.32588,
0.272,-14.0128,-6.04051,-4.10767,-3.33833,
0.273,-14.0605,-6.06217,-4.12288,-3.35077,
0.274,-14.1082,-6.08381,-4.13808,-3.36284,
0.275,-14.1558,-6.10543,-4.15329,-3.37387,
0.276,-14.2034,-6.12703,-4.1685,-3.38358,
0.277,-14.2509,-6.14863,-4.1837,-3.39183,
0.278,-14.2984,-6.17023,-4.19891,-3.39866,
0.279,-14.3459,-6.19183,-4.21412,-3.40404,
0.28,-14.3928,-6.21343,-4.22933,-3.40804,
0.281,-14.4386,-6.23502,-4.24454,-3.41069,
0.282,-14.484,-6.25662,-4.25974,-3.41191,
0.283,-14.5292,-6.27817,-4.27494,-3.41157,
0.284,-14.5743,-6.29966,-4.29014,-3.40983,
0.285,-14.6191,-6.32109,-4.30534,-3.4068,
0.286,-14.6638,-6.34242,-4.32054,-3.40253,
0.287,-14.7084,-6.36372,-4.3357,-3.39709,
0.288,-14.7529,-6.38489,-4.3507,-3.39052,
0.289,-14.7962,-6.4055,-4.36385,-3.38285,
0.29,-14.8356,-6.42597,-4.37393,-3.37413,
0.291,-14.8613,-6.4462,-4.38071,-3.36439,
0.292,-14.8757,-6.46622,-4.38394,-3.35365,
0.293,-14.8817,-6.48487,-4.38356,-3.34194,
0.294,-14.8804,-6.49849,-4.37953,-3.32929,
0.295,-14.8709,-6.5069,-4.37232,-3.31583,
0.296,-14.8491,-6.50894,-4.36227,-3.30161,
0.297,-14.8181,-6.50448,-4.34967,-3.28662,
0.298,-14.7789,-6.49332,-4.33471,-3.27089,
0.299,-14.7329,-6.47663,-4.31762,-3.25441,
0.3,-14.6805,-6.45545,-4.2986,-3.2372,
0.301,-14.623,-6.43017,-4.27788,-3.21928,
0.302,-14.5611,-6.40071,-4.25564,-3.20068,
0.303,-14.4954,-6.36773,-4.23211,-3.18154,
0.304,-14.4267,-6.33192,-4.20734,-3.16187,
0.305,-14.3554,-6.29384,-4.18137,-3.14169,
0.306,-14.2823,-6.25397,-4.15421,-3.12099,
0.307,-14.2071,-6.21275,-4.12593,-3.09982,
0.308,-14.1301,-6.17058,-4.09664,-3.07818,
0.309,-14.0516,-6.12775,-4.06633,-3.05615,
0.31,-13.9724,-6.08452,-4.03514,-3.03384,
0.311,-13.8924,-6.0408,-4.00308,-3.0112,
0.312,-13.8119,-5.99636,-3.97027,-2.98827,
0.313,-13.7314,-5.95142,-3.93679,-2.96505,
0.314,-13.6513,-5.90609,-3.90274,-2.94161,
0.315,-13.5718,-5.8605,-3.86821,-2.91796,
0.316,-13.4934,-5.81451,-3.83344,-2.89423,
0.317,-13.4161,-5.76809,-3.79864,-2.87041,
0.318,-13.3405,-5.72127,-3.76382,-2.84649,
0.319,-13.266,-5.6739,-3.72887,-2.82249,
0.32,-13.1926,-5.62582,-3.6937,-2.79843,
0.321,-13.1205,-5.57743,-3.65831,-2.77436,
0.322,-13.0497,-5.52868,-3.62274,-2.75035,
0.323,-12.9802,-5.47953,-3.58698,-2.72634,
0.324,-12.912,-5.42986,-3.55106,-2.70231,
0.325,-12.845,-5.37987,-3.51502,-2.67829,
0.326,-12.7793,-5.32977,-3.47891,-2.65429,
0.327,-12.7148,-5.2797,-3.44277,-2.63038,
0.328,-12.6515,-5.22987,-3.40673,-2.60664,
0.329,-12.5893,-5.1801,-3.37093,-2.58301,
0.33,-12.5283,-5.1305,-3.33557,-2.55948,
0.331,-12.4686,-5.08123,-3.30056,-2.53605,
0.332,-12.41,-5.03251,-3.26576,-2.51275,
0.333,-12.3521,-4.98455,-3.23109,-2.48963,
0.334,-12.2951,-4.93748,-3.19653,-2.46673,
0.335,-12.239,-4.89133,-3.16206,-2.44399,
0.336,-12.1836,-4.84609,-3.12769,-2.42139,
0.337,-12.1289,-4.80179,-3.09343,-2.39895,
0.338,-12.0748,-4.75836,-3.05934,-2.37665,
0.339,-12.0213,-4.71565,-3.02545,-2.35455,
0.34,-11.9685,-4.6736,-2.99177,-2.33266,
0.341,-11.9163,-4.63209,-2.9584,-2.31092,
0.342,-11.8647,-4.59107,-2.92549,-2.2893,
0.343,-11.8136,-4.55046,-2.89314,-2.26782,
0.344,-11.763,-4.51006,-2.86137,-2.24648,
0.345,-11.7128,-4.46977,-2.83,-2.22532,
0.346,-11.6626,-4.42953,-2.79894,-2.2044,
0.347,-11.612,-4.38932,-2.76817,-2.18362,
0.348,-11.5608,-4.34918,-2.73763,-2.16297,
0.349,-11.5091,-4.30919,-2.70732,-2.14249,
0.35,-11.4564,-4.26917,-2.67723,-2.12215,
0.351,-11.403,-4.22911,-2.64738,-2.10197,
0.352,-11.3491,-4.18884,-2.61773,-2.082,
0.353,-11.2941,-4.1484,-2.58829,-2.06223,
0.354,-11.2377,-4.10795,-2.55912,-2.04261,
0.355,-11.1805,-4.06769,-2.53025,-2.02315,
0.356,-11.1226,-4.02766,-2.50181,-2.00383,
0.357,-11.0634,-3.98802,-2.47386,-1.98466,
0.358,-11.0034,-3.94864,-2.44637,-1.96566,
0.359,-10.9428,-3.90953,-2.41922,-1.94688,
0.36,-10.8815,-3.87081,-2.39221,-1.92826,
0.361,-10.8198,-3.83265,-2.36521,-1.90979,
0.362,-10.7579,-3.7951,-2.33811,-1.89148,
0.363,-10.6957,-3.75827,-2.31095,-1.8733,
0.364,-10.6331,-3.72222,-2.28399,-1.85523,
0.365,-10.5695,-3.68691,-2.25746,-1.83731,
0.366,-10.5051,-3.65238,-2.23144,-1.81957,
0.367,-10.4399,-3.61853,-2.20601,-1.80197,
0.368,-10.3736,-3.58533,-2.18117,-1.78449,
0.369,-10.3064,-3.55282,-2.15687,-1.76711,
0.37,-10.2385,-3.52087,-2.13308,-1.7498,
0.371,-10.1704,-3.48939,-2.10984,-1.73257,
0.372,-10.1023,-3.45833,-2.0872,-1.71543,
0.373,-10.0344,-3.42759,-2.06517,-1.69841,
0.374,-9.96702,-3.39719,-2.04375,-1.68147,
0.375,-9.90024,-3.36706,-2.02286,-1.66461,
0.376,-9.83423,-3.33714,-2.00234,-1.64781,
0.377,-9.76905,-3.30739,-1.98215,-1.63109,
0.378,-9.70483,-3.27772,-1.96221,-1.61445,
0.379,-9.64159,-3.24818,-1.94251,-1.59788,
0.38,-9.57941,-3.2187,-1.92304,-1.58147,
0.381,-9.51836,-3.18927,-1.90375,-1.56524,
0.382,-9.45846,-3.15991,-1.88467,-1.5492,
0.383,-9.3995,-3.13062,-1.86575,-1.53335,
0.384,-9.34143,-3.10155,-1.84702,-1.51771,
0.385,-9.28428,-3.07262,-1.82848,-1.50229,
0.386,-9.22748,-3.04364,-1.81013,-1.48707,
0.387,-9.17145,-3.01454,-1.79203,-1.47205,
0.388,-9.11625,-2.98531,-1.77413,-1.45729,
0.389,-9.06178,-2.95619,-1.75651,-1.44283,
0.39,-9.00807,-2.92719,-1.73927,-1.42864,
0.391,-8.95518,-2.89842,-1.72239,-1.41472,
0.392,-8.90308,-2.86989,-1.70591,-1.401,
0.393,-8.85175,-2.8417,-1.68979,-1.38751,
0.394,-8.80142,-2.81386,-1.67404,-1.37421,
0.395,-8.75196,-2.78641,-1.65851,-1.36106,
0.396,-8.70331,-2.75922,-1.64313,-1.34808,
0.397,-8.6554,-2.73232,-1.6279,-1.33529,
0.398,-8.60815,-2.70577,-1.6128,-1.32272,
0.399,-8.56147,-2.67964,-1.5978,-1.31032,
0.4,-8.51537,-2.65413,-1.58291,-1.29809,
0.401,-8.46971,-2.62908,-1.56814,-1.28602,
0.402,-8.42441,-2.60456,-1.5535,-1.27412,
0.403,-8.37946,-2.58059,-1.53886,-1.26235,
0.404,-8.33483,-2.55708,-1.52427,-1.25073,
0.405,-8.29027,-2.53407,-1.50983,-1.23925,
0.406,-8.24578,-2.51154,-1.49551,-1.22796,
0.407,-8.20136,-2.48952,-1.48127,-1.21688,
0.408,-8.15705,-2.46786,-1.46718,-1.20599,
0.409,-8.11285,-2.44655,-1.45326,-1.19526,
0.41,-8.06868,-2.42548,-1.4395,-1.18472,
0.411,-8.02456,-2.40473,-1.42591,-1.17432,
0.412,-7.9805,-2.38433,-1.41257,-1.16407,
0.413,-7.9365,-2.36421,-1.39954,-1.15393,
0.414,-7.89252,-2.34425,-1.38676,-1.14392,
0.415,-7.84856,-2.3244,-1.37418,-1.13402,
0.416,-7.80462,-2.30472,-1.36182,-1.12425,
0.417,-7.7607,-2.28511,-1.34968,-1.11459,
0.418,-7.71678,-2.26555,-1.33762,-1.10502,
0.419,-7.67285,-2.24608,-1.32554,-1.09551,
0.42,-7.6289,-2.22684,-1.31352,-1.08605,
0.421,-7.58488,-2.20767,-1.30161,-1.07661,
0.422,-7.54084,-2.1885,-1.2897,-1.06717,
0.423,-7.49674,-2.16941,-1.27781,-1.05772,
0.424,-7.45238,-2.15036,-1.26592,-1.04829,
0.425,-7.40777,-2.1314,-1.25412,-1.03894,
0.426,-7.3629,-2.11266,-1.24237,-1.02969,
0.427,-7.31759,-2.09411,-1.23055,-1.0206,
0.428,-7.27196,-2.0756,-1.21881,-1.01167,
0.429,-7.22601,-2.05719,-1.20726,-1.00294,
0.43,-7.17978,-2.03898,-1.19579,-0.994358,
0.431,-7.1333,-2.0209,-1.18444,-0.986003,
0.432,-7.08657,-2.00282,-1.17321,-0.97784,
0.433,-7.03988,-1.98472,-1.16226,-0.969897,
0.434,-6.99315,-1.96676,-1.15148,-0.962166,
0.435,-6.94638,-1.9489,-1.14086,-0.954621,
0.436,-6.89935,-1.93104,-1.13055,-0.947287,
0.437,-6.85212,-1.91325,-1.12063,-0.940114,
0.438,-6.80472,-1.89567,-1.11094,-0.933147,
0.439,-6.75722,-1.87832,-1.10156,-0.926385,
0.44,-6.70962,-1.86125,-1.09242,-0.919801,
0.441,-6.66187,-1.84472,-1.08363,-0.913427,
0.442,-6.61406,-1.82832,-1.07508,-0.907205,
0.443,-6.56606,-1.81208,-1.06667,-0.901141,
0.444,-6.51793,-1.79604,-1.05839,-0.895246,
0.445,-6.4697,-1.78026,-1.05038,-0.889449,
0.446,-6.4214,-1.76466,-1.04251,-0.88377,
0.447,-6.37331,-1.74936,-1.03473,-0.878166,
0.448,-6.3253,-1.73434,-1.02709,-0.872626,
0.449,-6.27746,-1.71985,-1.01955,-0.867159,
0.45,-6.22975,-1.70564,-1.01226,-0.861769,
0.451,-6.18229,-1.69166,-1.00504,-0.856438,
0.452,-6.13517,-1.67793,-0.997843,-0.85123,
0.453,-6.08858,-1.66446,-0.990712,-0.846106,
0.454,-6.04255,-1.65129,-0.983763,-0.841052,
0.455,-5.99705,-1.63839,-0.976916,-0.836096,
0.456,-5.95214,-1.62593,-0.970132,-0.831209,
0.457,-5.90781,-1.61372,-0.9635,-0.826364,
0.458,-5.86397,-1.60166,-0.956944,-0.821609,
0.459,-5.82091,-1.5898,-0.950603,-0.81689,
0.46,-5.77861,-1.57811,-0.944432,-0.812204,
0.461,-5.73717,-1.56663,-0.938338,-0.807569,
0.462,-5.69659,-1.55524,-0.932338,-0.802972,
0.463,-5.65692,-1.54395,-0.926518,-0.798374,
0.464,-5.61826,-1.53283,-0.920963,-0.793847,
0.465,-5.5807,-1.52192,-0.91551,-0.789355,
0.466,-5.54402,-1.51131,-0.910242,-0.784925,
0.467,-5.50826,-1.50075,-0.905129,-0.780568,
0.468,-5.47312,-1.49024,-0.900148,-0.776275,
0.469,-5.43845,-1.47977,-0.895457,-0.771995,
0.47,-5.40417,-1.46938,-0.890891,-0.767776,
0.471,-5.3703,-1.45906,-0.886414,-0.763566,
0.472,-5.33683,-1.44886,-0.882019,-0.759358,
0.473,-5.30374,-1.43887,-0.877728,-0.75515,
0.474,-5.27099,-1.42905,-0.873661,-0.75095,
0.475,-5.23875,-1.41927,-0.869602,-0.746697,
0.476,-5.20726,-1.40954,-0.865581,-0.742467,
0.477,-5.17621,-1.39988,-0.861642,-0.738218,
0.478,-5.1455,-1.39039,-0.857714,-0.733966,
0.479,-5.11507,-1.38096,-0.853856,-0.729748,
0.48,-5.08489,-1.37158,-0.850158,-0.72557,
0.481,-5.05498,-1.36226,-0.84647,-0.72144,
0.482,-5.02538,-1.35304,-0.842802,-0.717445,
0.483,-4.99599,-1.3442,-0.839147,-0.713542,
0.484,-4.96672,-1.33547,-0.835614,-0.709751,
0.485,-4.93765,-1.3268,-0.832168,-0.706125,
0.486,-4.90914,-1.31818,-0.828733,-0.702603,
0.487,-4.88089,-1.30961,-0.825351,-0.6992,
0.488,-4.8529,-1.3011,-0.822005,-0.695961,
0.489,-4.82509,-1.29264,-0.818688,-0.692819,
0.49,-4.79755,-1.28427,-0.815572,-0.689776,
0.491,-4.77009,-1.27636,-0.812518,-0.686849,
0.492,-4.74285,-1.26855,-0.809509,-0.683999,
0.493,-4.71565,-1.26073,-0.806538,-0.681202,
0.494,-4.68845,-1.25288,-0.803669,-0.678502,
0.495,-4.66119,-1.24502,-0.800965,-0.675852,
0.496,-4.63383,-1.23728,-0.798301,-0.673261,
0.497,-4.60619,-1.22956,-0.79572,-0.670719,
0.498,-4.57833,-1.22187,-0.793226,-0.668287,
0.499,-4.55007,-1.2142,-0.790789,-0.665915,
0.5,-4.52168,-1.20671,-0.788547,-0.663599,
0.501,-4.49235,-1.19972,-0.786412,-0.661391,
0.502,-4.46134,-1.19291,-0.784335,-0.659235,
0.503,-4.42627,-1.18617,-0.782316,-0.65714,
0.504,-4.384,-1.1795,-0.780383,-0.655084,
0.505,-4.33828,-1.17287,-0.778653,-0.653107,
0.506,-4.29574,-1.16622,-0.776972,-0.651167,
0.507,-4.24809,-1.15955,-0.775353,-0.649249,
0.508,-4.19563,-1.15334,-0.773824,-0.647364,
0.509,-4.15077,-1.14732,-0.772332,-0.645506,
0.51,-4.11113,-1.14133,-0.770945,-0.643657,
0.511,-4.07361,-1.13537,-0.769698,-0.64182,
0.512,-4.03599,-1.12964,-0.768471,-0.640009,
0.513,-3.99978,-1.12416,-0.767261,-0.638233,
0.514,-3.96502,-1.11875,-0.766054,-0.636453,
0.515,-3.9307,-1.11339,-0.765033,-0.634679,
0.516,-3.8968,-1.10811,-0.76406,-0.63297,
0.517,-3.86512,-1.10341,-0.763106,-0.631273,
0.518,-3.83533,-1.09892,-0.762244,-0.629619,
0.519,-3.80699,-1.09454,-0.761413,-0.627983,
0.52,-3.78076,-1.09026,-0.760636,-0.626417,
0.521,-3.75652,-1.08612,-0.760045,-0.624848,
0.522,-3.73392,-1.0821,-0.759485,-0.623274,
0.523,-3.71209,-1.07817,-0.758949,-0.621744,
0.524,-3.69091,-1.07474,-0.758416,-0.620204,
0.525,-3.67011,-1.07162,-0.758081,-0.618673,
0.526,-3.64953,-1.06863,-0.757808,-0.617135,
0.527,-3.62908,-1.06574,-0.757557,-0.61564,
0.528,-3.60871,-1.06294,-0.757403,-0.614129,
0.529,-3.58835,-1.06035,-0.757276,-0.612611,
0.53,-3.568,-1.05788,-0.757247,-0.611139,
0.531,-3.54761,-1.05545,-0.757387,-0.609669,
0.532,-3.52735,-1.05303,-0.757562,-0.608222,
0.533,-3.50732,-1.05068,-0.757766,-0.606824,
0.534,-3.4873,-1.04871,-0.757993,-0.605476,
0.535,-3.46723,-1.04693,-0.758411,-0.604155,
0.536,-3.44775,-1.04525,-0.758872,-0.602917,
0.537,-3.42823,-1.0436,-0.759375,-0.601746,
0.538,-3.40863,-1.04197,-0.759964,-0.600653,
0.539,-3.38902,-1.04034,-0.760553,-0.599629,
0.54,-3.3694,-1.0387,-0.761299,-0.598724,
0.541,-3.34976,-1.03709,-0.762155,-0.59788,
0.542,-3.33013,-1.03572,-0.763041,-0.597094,
0.543,-3.31058,-1.03455,-0.763935,-0.596412,
0.544,-3.29123,-1.03353,-0.764904,-0.595778,
0.545,-3.27202,-1.03254,-0.766024,-0.595202,
0.546,-3.25286,-1.03157,-0.767162,-0.594667,
0.547,-3.23347,-1.03068,-0.768354,-0.594202,
0.548,-3.21387,-1.02987,-0.769592,-0.593779,
0.549,-3.19415,-1.02912,-0.770836,-0.59338,
0.55,-3.17435,-1.02836,-0.772236,-0.593005,
0.551,-3.15435,-1.02762,-0.773697,-0.592691,
0.552,-3.13423,-1.02702,-0.775167,-0.592389,
0.553,-3.11426,-1.02666,-0.776617,-0.592118,
0.554,-3.09539,-1.02645,-0.77819,-0.59186,
0.555,-3.07665,-1.02634,-0.779866,-0.591642,
0.556,-3.05784,-1.02625,-0.781551,-0.591457,
0.557,-3.03913,-1.02615,-0.783306,-0.591282,
0.558,-3.02076,-1.02604,-0.785059,-0.591111,
0.559,-3.00257,-1.02596,-0.786905,-0.590998,
0.56,-2.98459,-1.02591,-0.788869,-0.590899,
0.561,-2.96649,-1.02619,-0.790854,-0.590824,
0.562,-2.94846,-1.02651,-0.792826,-0.590771,
0.563,-2.93056,-1.02701,-0.794894,-0.59074,
0.564,-2.91285,-1.02754,-0.797072,-0.59076,
0.565,-2.89543,-1.02808,-0.799274,-0.590792,
0.566,-2.87835,-1.02868,-0.801537,-0.590836,
0.567,-2.86143,-1.02931,-0.803802,-0.59091,
0.568,-2.84557,-1.02995,-0.806189,-0.591018,
0.569,-2.83049,-1.03063,-0.808666,-0.591131,
0.57,-2.81566,-1.03133,-0.811143,-0.591266,
0.571,-2.80118,-1.03216,-0.813608,-0.5914,
0.572,-2.78703,-1.03317,-0.816201,-0.591582,
0.573,-2.77317,-1.03423,-0.818857,-0.591774,
0.574,-2.7595,-1.03542,-0.821544,-0.591966,
0.575,-2.74607,-1.03663,-0.824257,-0.592158,
0.576,-2.73301,-1.03784,-0.826997,-0.592395,
0.577,-2.72029,-1.03903,-0.829846,-0.592628,
0.578,-2.70793,-1.04025,-0.832752,-0.592877,
0.579,-2.69581,-1.04148,-0.83563,-0.593121,
0.58,-2.68397,-1.04291,-0.838529,-0.593402,
0.581,-2.67235,-1.04446,-0.841519,-0.593694,
0.582,-2.66092,-1.04606,-0.844554,-0.593981,
0.583,-2.6497,-1.04785,-0.847614,-0.594288,
0.584,-2.63869,-1.04968,-0.850688,-0.594627,
0.585,-2.62791,-1.05152,-0.8538,-0.594978,
0.586,-2.6174,-1.05349,-0.856997,-0.595341,
0.587,-2.60744,-1.05548,-0.860237,-0.595744,
0.588,-2.59837,-1.05753,-0.863457,-0.596185,
0.589,-2.58946,-1.05965,-0.866702,-0.596635,
0.59,-2.58072,-1.06181,-0.870012,-0.59712,
0.591,-2.57248,-1.06424,-0.873359,-0.59765,
0.592,-2.56443,-1.06672,-0.876715,-0.598205,
0.593,-2.55662,-1.06922,-0.880066,-0.59878,
0.594,-2.54908,-1.07185,-0.883436,-0.599407,
0.595,-2.54178,-1.07452,-0.886863,-0.600068,
0.596,-2.53466,-1.07723,-0.890312,-0.600734,
0.597,-2.52771,-1.07997,-0.893735,-0.601435,
0.598,-2.52091,-1.08273,-0.897146,-0.602168,
0.599,-2.51421,-1.08559,-0.900606,-0.602922,
0.6,-2.50764,-1.08863,-0.904081,-0.603687,
0.601,-2.50119,-1.09169,-0.907555,-0.604488,
0.602,-2.49486,-1.09482,-0.911024,-0.605319,
0.603,-2.48859,-1.09806,-0.914489,-0.606152,
0.604,-2.48232,-1.10131,-0.917992,-0.607001,
0.605,-2.4762,-1.10463,-0.921517,-0.607892,
0.606,-2.47063,-1.10798,-0.925048,-0.608785,
0.607,-2.46555,-1.11136,-0.928561,-0.609695,
0.608,-2.46056,-1.11476,-0.932087,-0.610611,
0.609,-2.45566,-1.11818,-0.935648,-0.611569,
0.61,-2.45088,-1.12172,-0.939235,-0.612537,
0.611,-2.4462,-1.12535,-0.942832,-0.613501,
0.612,-2.44191,-1.12896,-0.946429,-0.614495,
0.613,-2.43772,-1.13261,-0.950035,-0.615515,
0.614,-2.43363,-1.13629,-0.953695,-0.616544,
0.615,-2.42962,-1.14002,-0.957378,-0.617586,
0.616,-2.42563,-1.14375,-0.961083,-0.61864,
0.617,-2.42173,-1.14749,-0.964791,-0.619732,
0.618,-2.41802,-1.15122,-0.968529,-0.620832,
0.619,-2.41461,-1.15508,-0.972303,-0.621929,
0.62,-2.41142,-1.15901,-0.976111,-0.623052,
0.621,-2.40841,-1.16296,-0.979937,-0.624198,
0.622,-2.40548,-1.16691,-0.983777,-0.625351,
0.623,-2.40261,-1.17091,-0.987648,-0.626516,
0.624,-2.39973,-1.17497,-0.991566,-0.627688,
0.625,-2.39685,-1.17905,-0.995504,-0.628894,
0.626,-2.39407,-1.18319,-0.999451,-0.630114,
0.627,-2.39135,-1.18734,-1.00341,-0.631332,
0.628,-2.38867,-1.19151,-1.00741,-0.632567,
0.629,-2.38605,-1.1957,-1.01143,-0.633831,
0.63,-2.38349,-1.20001,-1.01547,-0.635102,
0.631,-2.38097,-1.20441,-1.01952,-0.636387,
0.632,-2.37847,-1.20882,-1.02359,-0.63768,
0.633,-2.37601,-1.21324,-1.02771,-0.639013,
0.634,-2.37389,-1.21771,-1.03184,-0.640368,
0.635,-2.37225,-1.22224,-1.036,-0.641725,
0.636,-2.37064,-1.2268,-1.04019,-0.64311,
0.637,-2.36899,-1.23136,-1.04441,-0.644527,
0.638,-2.36726,-1.23592,-1.04867,-0.645958,
0.639,-2.36553,-1.24061,-1.05294,-0.647399,
0.64,-2.36383,-1.24536,-1.05722,-0.648861,
0.641,-2.36217,-1.2501,-1.06154,-0.650358,
0.642,-2.36055,-1.25486,-1.06586,-0.651857,
0.643,-2.35898,-1.25965,-1.07019,-0.653367,
0.644,-2.35757,-1.26448,-1.07454,-0.654907,
0.645,-2.35643,-1.26938,-1.07891,-0.65646,
0.646,-2.35536,-1.27431,-1.0833,-0.65802,
0.647,-2.35436,-1.27924,-1.0877,-0.659589,
0.648,-2.35342,-1.2842,-1.09212,-0.661189,
0.649,-2.35254,-1.28917,-1.09658,-0.662798,
0.65,-2.35172,-1.2943,-1.10105,-0.664402,
0.651,-2.35095,-1.29944,-1.10554,-0.666029,
0.652,-2.35021,-1.30458,-1.11004,-0.667673,
0.653,-2.34942,-1.30975,-1.11455,-0.669321,
0.654,-2.34867,-1.31495,-1.11907,-0.670974,
0.655,-2.34798,-1.32016,-1.12361,-0.672645,
0.656,-2.34733,-1.32537,-1.12816,-0.674338,
0.657,-2.34672,-1.33055,-1.13273,-0.676031,
0.658,-2.34616,-1.33586,-1.1373,-0.677728,
0.659,-2.3459,-1.34115,-1.14187,-0.679451,
0.66,-2.34607,-1.34644,-1.14646,-0.681191,
0.661,-2.34628,-1.3517,-1.15104,-0.682942,
0.662,-2.34652,-1.35697,-1.15563,-0.684708,
0.663,-2.34679,-1.36224,-1.16023,-0.686505,
0.664,-2.34709,-1.36758,-1.16484,-0.688319,
0.665,-2.34742,-1.3729,-1.16945,-0.69014,
0.666,-2.34774,-1.37821,-1.17406,-0.691995,
0.667,-2.34803,-1.38349,-1.17869,-0.693875,
0.668,-2.34836,-1.38885,-1.18332,-0.695769,
0.669,-2.34871,-1.39423,-1.18797,-0.697678,
0.67,-2.34911,-1.39962,-1.19262,-0.69962,
0.671,-2.34955,-1.40499,-1.19729,-0.701575,
0.672,-2.35017,-1.41036,-1.20197,-0.703537,
0.673,-2.35101,-1.41574,-1.20665,-0.705526,
0.674,-2.35189,-1.42111,-1.21136,-0.707532,
0.675,-2.35281,-1.42649,-1.21606,-0.709547,
0.676,-2.35378,-1.43188,-1.22079,-0.711579,
0.677,-2.35489,-1.43733,-1.22553,-0.713635,
0.678,-2.35601,-1.44275,-1.23029,-0.715692,
0.679,-2.35721,-1.44815,-1.23506,-0.717764,
0.68,-2.35843,-1.45354,-1.23986,-0.719858,
0.681,-2.35967,-1.45895,-1.24469,-0.721961,
0.682,-2.36093,-1.46432,-1.24954,-0.724073,
0.683,-2.36221,-1.46972,-1.25442,-0.726207,
0.684,-2.36351,-1.47511,-1.25933,-0.72834,
0.685,-2.36483,-1.4805,-1.26427,-0.730469,
0.686,-2.36619,-1.48592,-1.26924,-0.732613,
0.687,-2.36756,-1.49143,-1.27424,-0.734759,
0.688,-2.36895,-1.49694,-1.27927,-0.736901,
0.689,-2.37036,-1.50247,-1.28432,-0.739051,
0.69,-2.37179,-1.50801,-1.28941,-0.741197,
0.691,-2.37323,-1.51358,-1.29451,-0.743326,
0.692,-2.37463,-1.51917,-1.29964,-0.74545,
0.693,-2.37652,-1.52476,-1.3048,-0.747565,
0.694,-2.37864,-1.53044,-1.30998,-0.749663,
0.695,-2.38079,-1.53622,-1.31519,-0.751743,
0.696,-2.38295,-1.54204,-1.32042,-0.753821,
0.697,-2.3851,-1.5479,-1.32567,-0.755886,
0.698,-2.38727,-1.5538,-1.33093,-0.757936,
0.699,-2.38945,-1.55973,-1.33619,-0.759982,
0.7,-2.39165,-1.56568,-1.34144,-0.762024,
0.701,-2.39387,-1.57166,-1.34669,-0.764061,
0.702,-2.39611,-1.57766,-1.35192,-0.766091,
0.703,-2.39839,-1.58367,-1.35713,-0.768124,
0.704,-2.40071,-1.58975,-1.36231,-0.770157,
0.705,-2.40307,-1.59582,-1.36745,-0.772195,
0.706,-2.40549,-1.60188,-1.37255,-0.774233,
0.707,-2.40789,-1.60794,-1.3776,-0.776288,
0.708,-2.41035,-1.61394,-1.38261,-0.778353,
0.709,-2.41303,-1.61993,-1.38757,-0.780429,
0.71,-2.41573,-1.6259,-1.39249,-0.782522,
0.711,-2.41846,-1.63194,-1.39737,-0.784643,
0.712,-2.42122,-1.63798,-1.40223,-0.786784,
0.713,-2.424,-1.64401,-1.40706,-0.788944,
0.714,-2.42681,-1.65003,-1.41185,-0.79113,
0.715,-2.42964,-1.65604,-1.4166,-0.793342,
0.716,-2.43322,-1.66208,-1.42132,-0.795579,
0.717,-2.43689,-1.66816,-1.426,-0.797839,
0.718,-2.44057,-1.67426,-1.43063,-0.800137,
0.719,-2.4443,-1.6804,-1.43523,-0.802466,
0.72,-2.44809,-1.68661,-1.43978,-0.804827,
0.721,-2.45193,-1.69286,-1.4443,-0.807229,
0.722,-2.45583,-1.69914,-1.44877,-0.809674,
0.723,-2.45981,-1.70543,-1.4532,-0.812163,
0.724,-2.46389,-1.71174,-1.45759,-0.814707,
0.725,-2.46801,-1.71809,-1.46195,-0.817301,
0.726,-2.47228,-1.72447,-1.46628,-0.819941,
0.727,-2.47686,-1.73091,-1.47058,-0.822635,
0.728,-2.48232,-1.73742,-1.47486,-0.825381,
0.729,-2.48803,-1.74398,-1.47912,-0.828185,
0.73,-2.4939,-1.75056,-1.48336,-0.831042,
0.731,-2.49982,-1.75717,-1.48759,-0.833944,
0.732,-2.5059,-1.76379,-1.49179,-0.836885,
0.733,-2.51225,-1.77048,-1.49598,-0.839852,
0.734,-2.5199,-1.77718,-1.50015,-0.842832,
0.735,-2.52854,-1.7839,-1.5043,-0.845814,
0.736,-2.53798,-1.79067,-1.50843,-0.848789,
0.737,-2.5484,-1.79744,-1.51255,-0.851753,
0.738,-2.55955,-1.8042,-1.51664,-0.854702,
0.739,-2.57229,-1.81096,-1.52071,-0.857643,
0.74,-2.58708,-1.81769,-1.52478,-0.860567,
0.741,-2.60705,-1.82441,-1.52882,-0.863482,
0.742,-2.63153,-1.83114,-1.53286,-0.866384,
0.743,-2.66186,-1.83785,-1.53688,-0.869272,
0.744,-2.70561,-1.84453,-1.54089,-0.872154,
0.745,-2.77597,-1.85119,-1.54489,-0.87503,
0.746,-2.89993,-1.85782,-1.54887,-0.877902,
0.747,-3.15546,-1.86436,-1.55285,-0.880774,
0.748,-3.51487,-1.87088,-1.55681,-0.883647,
0.749,-2.99623,-1.87737,-1.56076,-0.886517,
0.75,-2.49985,-1.88382,-1.5647,-0.889386,
0.751,-2.18377,-1.89023,-1.56863,-0.892253,
0.752,-1.72486,-1.8966,-1.57256,-0.89512,
0.753,-1.28405,-1.90293,-1.57648,-0.897986,
0.754,-1.22457,-1.90921,-1.5804,-0.900861,
0.755,-1.22589,-1.91544,-1.58432,-0.903744,
0.756,-1.22751,-1.9216,-1.58825,-0.906641,
0.757,-1.22913,-1.92772,-1.59217,-0.909551,
0.758,-1.23075,-1.93382,-1.5961,-0.912472,
0.759,-1.23237,-1.93989,-1.60002,-0.915404,
0.76,-1.23399,-1.94591,-1.60395,-0.918347,
0.761,-1.23561,-1.95191,-1.6079,-0.921296,
0.762,-1.23723,-1.95787,-1.61185,-0.92425,
0.763,-1.23885,-1.9638,-1.61581,-0.927206,
0.764,-1.24047,-1.96971,-1.61978,-0.930162,
0.765,-1.24209,-1.9756,-1.62377,-0.933115,
0.766,-1.24372,-1.98146,-1.62776,-0.936062,
0.767,-1.24534,-1.98728,-1.63176,-0.938995,
0.768,-1.24696,-1.9931,-1.63577,-0.94191,
0.769,-1.24858,-1.99889,-1.63979,-0.944802,
0.77,-1.2502,-2.00466,-1.64382,-0.94767,
0.771,-1.25182,-2.01041,-1.64786,-0.950515,
0.772,-1.25344,-2.01615,-1.65191,-0.953334,
0.773,-1.25506,-2.02188,-1.65596,-0.956128,
0.774,-1.25668,-2.02759,-1.66003,-0.958903,
0.775,-1.2583,-2.03328,-1.66411,-0.961661,
0.776,-1.25992,-2.03893,-1.6682,-0.964404,
0.777,-1.26155,-2.04453,-1.6723,-0.967134,
0.778,-1.26317,-2.05009,-1.67641,-0.969851,
0.779,-1.26479,-2.05558,-1.68052,-0.972558,
0.78,-1.26641,-2.06104,-1.68464,-0.975258,
0.781,-1.26803,-2.06649,-1.68876,-0.977952,
0.782,-1.26965,-2.07195,-1.69289,-0.980648,
0.783,-1.27127,-2.07741,-1.69704,-0.983343,
0.784,-1.27289,-2.08287,-1.7012,-0.986037,
0.785,-1.27451,-2.08834,-1.70537,-0.988734,
0.786,-1.27613,-2.0938,-1.70955,-0.991433,
0.787,-1.27775,-2.09926,-1.71374,-0.994135,
0.788,-1.27937,-2.10466,-1.71794,-0.996843,
0.789,-1.28099,-2.11007,-1.72215,-0.999558,
0.79,-1.28261,-2.11547,-1.72637,-1.00228,
0.791,-1.28423,-2.12088,-1.73059,-1.005,
0.792,-1.28585,-2.12628,-1.7348,-1.00774,
0.793,-1.28747,-2.13168,-1.739,-1.01048,
0.794,-1.28909,-2.13706,-1.7432,-1.01322,
0.795,-1.29071,-2.14244,-1.74738,-1.01597,
0.796,-1.29233,-2.14782,-1.75155,-1.01873,
0.797,-1.29396,-2.15319,-1.75571,-1.0215,
0.798,-1.29558,-2.15855,-1.75985,-1.02429,
0.799,-1.2972,-2.16391,-1.76397,-1.02709,
0.8,-1.29882,-2.16925,-1.76807,-1.02991,
0.801,-1.30044,-2.17456,-1.77214,-1.03275,
0.802,-1.30206,-2.17986,-1.77619,-1.0356,
0.803,-1.30368,-2.18514,-1.78021,-1.03847,
0.804,-1.3053,-2.19041,-1.7842,-1.04135,
0.805,-1.30692,-2.19566,-1.78816,-1.04426,
0.806,-1.30854,-2.2009,-1.79209,-1.04718,
0.807,-1.31016,-2.20613,-1.79599,-1.05013,
0.808,-1.31178,-2.21135,-1.79985,-1.05309,
0.809,-1.3134,-2.21656,-1.80369,-1.05606,
0.81,-1.31503,-2.22175,-1.80749,-1.05904,
0.811,-1.31665,-2.22694,-1.81126,-1.06203,
0.812,-1.31827,-2.23212,-1.815,-1.06504,
0.813,-1.31989,-2.23728,-1.81872,-1.06806,
0.814,-1.32151,-2.24242,-1.82241,-1.0711,
0.815,-1.32313,-2.24755,-1.82608,-1.07418,
0.816,-1.32475,-2.25267,-1.82973,-1.07729,
0.817,-1.32637,-2.25777,-1.83336,-1.08051,
0.818,-1.32799,-2.26284,-1.83697,-1.08384,
0.819,-1.32961,-2.26788,-1.84056,-1.08735,
0.82,-1.33123,-2.27289,-1.84413,-1.09113,
0.821,-1.33286,-2.27788,-1.84767,-1.09519,
0.822,-1.33448,-2.28285,-1.85118,-1.09944,
0.823,-1.3361,-2.28781,-1.85468,-1.10366,
0.824,-1.33772,-2.29274,-1.85815,-1.10764,
0.825,-1.33934,-2.29766,-1.86161,-1.11127,
0.826,-1.34096,-2.30257,-1.86505,-1.11455,
0.827,-1.34258,-2.30745,-1.86848,-1.11754,
0.828,-1.3442,-2.31231,-1.87188,-1.12029,
0.829,-1.34582,-2.31715,-1.87527,-1.12288,
0.83,-1.34745,-2.32197,-1.87864,-1.12533,
0.831,-1.34907,-2.32677,-1.882,-1.12769,
0.832,-1.35069,-2.33156,-1.88534,-1.12997,
0.833,-1.35231,-2.33633,-1.88867,-1.1322,
0.834,-1.35393,-2.34107,-1.89198,-1.1344,
0.835,-1.35555,-2.34579,-1.89529,-1.13657,
0.836,-1.35717,-2.3505,-1.89859,-1.13873,
0.837,-1.35879,-2.35521,-1.90187,-1.14088,
0.838,-1.36041,-2.3599,-1.90514,-1.14302,
0.839,-1.36204,-2.36459,-1.90842,-1.14517,
0.84,-1.36366,-2.36928,-1.91169,-1.14732,
0.841,-1.36528,-2.37397,-1.91495,-1.14947,
0.842,-1.3669,-2.37865,-1.91821,-1.15162,
0.843,-1.36852,-2.38335,-1.92147,-1.15378,
0.844,-1.37014,-2.38803,-1.92472,-1.15595,
0.845,-1.37176,-2.39271,-1.92796,-1.15813,
0.846,-1.37338,-2.3974,-1.9312,-1.16031,
0.847,-1.37501,-2.40209,-1.93443,-1.16251,
0.848,-1.37663,-2.40679,-1.93765,-1.16471,
0.849,-1.37825,-2.4115,-1.94085,-1.16693,
0.85,-1.37987,-2.41622,-1.94404,-1.16916,
0.851,-1.38149,-2.42096,-1.94723,-1.17141,
0.852,-1.38311,-2.4257,-1.95041,-1.17368,
0.853,-1.38473,-2.43045,-1.95358,-1.17597,
0.854,-1.38636,-2.4352,-1.95675,-1.17829,
0.855,-1.38798,-2.43994,-1.95991,-1.18064,
0.856,-1.3896,-2.44467,-1.96306,-1.183,
0.857,-1.39122,-2.44939,-1.96621,-1.18538,
0.858,-1.39284,-2.45412,-1.96936,-1.18777,
0.859,-1.39446,-2.45888,-1.9725,-1.19016,
0.86,-1.39608,-2.46365,-1.97563,-1.19255,
0.861,-1.39771,-2.46842,-1.97876,-1.19494,
0.862,-1.39933,-2.4732,-1.98188,-1.19731,
0.863,-1.40095,-2.47798,-1.985,-1.19965,
0.864,-1.40257,-2.48274,-1.98812,-1.20197,
0.865,-1.40419,-2.48749,-1.99123,-1.20425,
0.866,-1.40581,-2.49225,-1.99433,-1.20648,
0.867,-1.40744,-2.49699,-1.99743,-1.20867,
0.868,-1.40906,-2.50173,-2.00052,-1.21082,
0.869,-1.41068,-2.50646,-2.00361,-1.21292,
0.87,-1.4123,-2.51117,-2.00669,-1.21497,
0.871,-1.41392,-2.51588,-2.00977,-1.21698,
0.872,-1.41554,-2.52056,-2.01285,-1.21895,
0.873,-1.41716,-2.52524,-2.01593,-1.22087,
0.874,-1.41879,-2.52989,-2.019,-1.22275,
0.875,-1.42041,-2.53453,-2.02208,-1.2246,
0.876,-1.42203,-2.53914,-2.02515,-1.22641,
0.877,-1.42365,-2.54373,-2.02823,-1.22819,
0.878,-1.42527,-2.54831,-2.03131,-1.22994,
0.879,-1.42689,-2.55286,-2.03439,-1.23166,
0.88,-1.42852,-2.55739,-2.03747,-1.23334,
0.881,-1.43014,-2.56191,-2.04056,-1.235,
0.882,-1.43176,-2.56641,-2.04366,-1.23662,
0.883,-1.43338,-2.57088,-2.04677,-1.23821,
0.884,-1.435,-2.57535,-2.04989,-1.23977,
0.885,-1.43662,-2.57979,-2.05302,-1.24131,
0.886,-1.43825,-2.58422,-2.05615,-1.24282,
0.887,-1.43987,-2.58863,-2.0593,-1.2443,
0.888,-1.44149,-2.59303,-2.06246,-1.24575,
0.889,-1.44311,-2.59742,-2.06564,-1.24717,
0.89,-1.44473,-2.6018,-2.06884,-1.24855,
0.891,-1.44635,-2.60616,-2.07204,-1.2499,
0.892,-1.44797,-2.61051,-2.07526,-1.25122,
0.893,-1.4496,-2.61486,-2.07848,-1.2525,
0.894,-1.45122,-2.61919,-2.08171,-1.25375,
0.895,-1.45284,-2.62351,-2.08494,-1.25495,
0.896,-1.45446,-2.62783,-2.08816,-1.25611,
0.897,-1.45608,-2.63213,-2.09139,-1.25723,
0.898,-1.4577,-2.63643,-2.09461,-1.25829,
0.899,-1.45932,-2.64072,-2.09782,-1.2593,
0.9,-1.46095,-2.645,-2.10101,-1.26026,
0.901,-1.46257,-2.64927,-2.1042,-1.26114,
0.902,-1.46419,-2.65352,-2.10736,-1.26196,
0.903,-1.46581,-2.65777,-2.1105,-1.26269,
0.904,-1.46743,-2.66201,-2.11362,-1.26333,
0.905,-1.46905,-2.66625,-2.11672,-1.26386,
0.906,-1.47068,-2.67049,-2.11979,-1.26427,
0.907,-1.4723,-2.67472,-2.12283,-1.26453,
0.908,-1.47392,-2.67894,-2.12585,-1.26463,
0.909,-1.47554,-2.68315,-2.12883,-1.26453,
0.91,-1.47716,-2.68736,-2.13179,-1.26419,
0.911,-1.47878,-2.69156,-2.13471,-1.26357,
0.912,-1.4804,-2.69575,-2.1376,-1.2626,
0.913,-1.48203,-2.69993,-2.14047,-1.2612,
0.914,-1.48365,-2.70409,-2.14331,-1.25928,
0.915,-1.48527,-2.70821,-2.14611,-1.2567,
0.916,-1.48689,-2.71231,-2.14888,-1.25331,
0.917,-1.48851,-2.7164,-2.15162,-1.24889,
0.918,-1.49013,-2.72047,-2.15434,-1.24316,
0.919,-1.49176,-2.72453,-2.15703,-1.23578,
0.92,-1.49338,-2.72859,-2.1597,-1.22641,
0.921,-1.495,-2.73263,-2.16236,-1.2147,
0.922,-1.49662,-2.73667,-2.16499,-1.20056,
0.923,-1.49824,-2.7407,-2.1676,-1.18427,
0.924,-1.49986,-2.74473,-2.1702,-1.16677,
0.925,-1.50149,-2.74876,-2.17277,-1.14943,
0.926,-1.50311,-2.75278,-2.17533,-1.13354,
0.927,-1.50473,-2.75681,-2.17788,-1.11976,
0.928,-1.50635,-2.76083,-2.18042,-1.10828,
0.929,-1.50797,-2.76485,-2.18295,-1.09894,
0.93,-1.5096,-2.76886,-2.18546,-1.09149,
0.931,-1.51122,-2.77288,-2.18799,-1.08562,
0.932,-1.51284,-2.77688,-2.19051,-1.08093,
0.933,-1.51446,-2.78089,-2.19302,-1.07702,
0.934,-1.51608,-2.78489,-2.19551,-1.0739,
0.935,-1.5177,-2.78887,-2.198,-1.07153,
0.936,-1.51933,-2.79286,-2.20047,-1.06986,
0.937,-1.52095,-2.79683,-2.20293,-1.0688,
0.938,-1.52257,-2.80078,-2.20539,-1.06825,
0.939,-1.52419,-2.80469,-2.20784,-1.06814,
0.94,-1.52581,-2.80859,-2.21028,-1.06838,
0.941,-1.52744,-2.81247,-2.2127,-1.0689,
0.942,-1.52906,-2.81634,-2.21512,-1.06964,
0.943,-1.53068,-2.8202,-2.21752,-1.07057,
0.944,-1.5323,-2.82405,-2.21992,-1.07164,
0.945,-1.53392,-2.82789,-2.2223,-1.07282,
0.946,-1.53555,-2.83173,-2.22467,-1.07409,
0.947,-1.53717,-2.83557,-2.22704,-1.07544,
0.948,-1.53879,-2.83941,-2.22939,-1.07684,
0.949,-1.54041,-2.84324,-2.23173,-1.07829,
0.95,-1.54203,-2.84708,-2.23407,-1.07977,
0.951,-1.54365,-2.85092,-2.2364,-1.08128,
0.952,-1.54528,-2.85476,-2.23872,-1.08281,
0.953,-1.5469,-2.8586,-2.24102,-1.08437,
0.954,-1.54852,-2.86245,-2.24333,-1.08594,
0.955,-1.55014,-2.8663,-2.24563,-1.08752,
0.956,-1.55176,-2.87015,-2.24791,-1.08912,
0.957,-1.55339,-2.874,-2.25019,-1.09073,
0.958,-1.55501,-2.87786,-2.25247,-1.09236,
0.959,-1.55663,-2.88172,-2.25473,-1.094,
0.96,-1.55825,-2.88558,-2.25699,-1.09565,
0.961,-1.55988,-2.88944,-2.25924,-1.09732,
0.962,-1.5615,-2.89331,-2.26149,-1.09901,
0.963,-1.56312,-2.89718,-2.26373,-1.1007,
0.964,-1.56474,-2.90105,-2.26597,-1.10242,
0.965,-1.56636,-2.90493,-2.26821,-1.10414,
0.966,-1.56799,-2.9088,-2.27044,-1.10589,
0.967,-1.56961,-2.91269,-2.27267,-1.10766,
0.968,-1.57123,-2.91657,-2.27489,-1.10945,
0.969,-1.57285,-2.92046,-2.27711,-1.11126,
0.97,-1.57447,-2.92435,-2.27932,-1.11309,
0.971,-1.5761,-2.92823,-2.28152,-1.11494,
0.972,-1.57772,-2.93209,-2.28372,-1.1168,
0.973,-1.57934,-2.93594,-2.28591,-1.11869,
0.974,-1.58096,-2.9398,-2.2881,-1.12059,
0.975,-1.58258,-2.94367,-2.29029,-1.12251,
0.976,-1.58421,-2.94753,-2.29246,-1.12444,
0.977,-1.58583,-2.9514,-2.29464,-1.12639,
0.978,-1.58745,-2.95527,-2.29681,-1.12834,
0.979,-1.58907,-2.95915,-2.29897,-1.1303,
0.98,-1.5907,-2.96303,-2.30113,-1.13226,
0.981,-1.59232,-2.96691,-2.30329,-1.13422,
0.982,-1.59394,-2.9708,-2.30545,-1.13618,
0.983,-1.59556,-2.97469,-2.30763,-1.13814,
0.984,-1.59718,-2.97858,-2.3098,-1.1401,
0.985,-1.59881,-2.98248,-2.31197,-1.14205,
0.986,-1.60043,-2.98638,-2.31413,-1.14399,
0.987,-1.60205,-2.99027,-2.31629,-1.14591,
0.988,-1.60367,-2.99417,-2.31844,-1.14782,
0.989,-1.6053,-2.99807,-2.32059,-1.14972,
0.99,-1.60692,-3.00197,-2.32272,-1.1516,
0.991,-1.60854,-3.00587,-2.32485,-1.15347,
0.992,-1.61016,-3.00978,-2.32698,-1.15533,
0.993,-1.61178,-3.01369,-2.32911,-1.15716,
0.994,-1.61341,-3.0176,-2.33123,-1.15898,
0.995,-1.61503,-3.02151,-2.33334,-1.16078,
0.996,-1.61665,-3.02543,-2.33546,-1.16255,
0.997,-1.61827,-3.02935,-2.33757,-1.16431,
0.998,-1.6199,-3.03327,-2.33967,-1.16603,
0.999,-1.62152,-3.0372,-2.34178,-1.16773,
1,-1.62314,-3.04112,-2.34388,-1.16941,


==> 045_load_displacement_Miehe.csv <==
Time,045_4global,045_5global,045_6global
0,,,
0.0001,,,
0.0002,,,
0.0003,,,
0.0004,,,
0.0005,,,
0.0006,,,
0.0007,,,
0.0008,,,
0.0009,,,
0.001,60.7987,60.6989,60.6422
0.0011,66.8071,66.7186,66.6738
0.0012,72.8764,72.7814,72.7336
0.0013,78.9453,78.8428,78.7919
0.0014,85.0074,84.8995,84.8472
0.0015,91.0589,90.9505,90.8992
0.0016,97.0978,96.9943,96.9472
0.0017,103.132,103.035,102.993
0.0018,109.16,109.071,109.036
0.0019,115.183,115.105,115.078
0.002,121.201,121.134,121.116
0.0021,127.214,127.16,127.153
0.0022,133.219,133.181,133.186
0.0023,139.217,139.198,139.216
0.0024,145.206,145.209,145.243
0.0025,151.187,151.214,151.267
0.0026,157.16,157.214,157.287
0.0027,163.123,163.207,163.303
0.0028,169.076,169.195,169.315
0.0029,175.018,175.175,175.322
0.003,180.95,181.149,181.326
0.0031,186.871,187.116,187.325
0.0032,192.781,193.075,193.319
0.0033,198.678,199.026,199.308
0.0034,204.562,204.969,205.292
0.0035,210.434,210.903,211.271
0.0036,216.291,216.829,217.244
0.0037,222.135,222.746,223.212
0.0038,227.964,228.653,229.173
0.0039,233.777,234.55,235.129
0.004,239.575,240.437,241.078
0.0041,245.356,246.313,247.02
0.0042,251.12,252.179,252.955
0.0043,256.866,258.033,258.883
0.0044,262.593,263.875,264.804
0.0045,268.302,269.704,270.717
0.0046,273.991,275.521,276.621
0.0047,279.659,281.325,282.518
0.0048,285.305,287.115,288.406
0.0049,290.93,292.891,294.285
0.005,296.531,298.652,300.154
0.0051,335.098,336.924,338.146
0.0052,342.309,343.709,344.829
0.0053,348.881,350.264,351.424
0.0054,355.419,356.82,358.017
0.0055,361.943,363.379,364.61
0.0056,368.439,369.929,371.205
0.0057,374.908,376.472,377.795
0.0058,381.351,383.004,384.38
0.0059,387.779,389.52,390.958
0.006,394.19,396.025,397.532
0.0061,400.579,402.516,404.1
0.0062,406.929,408.993,410.661
0.0063,413.25,415.457,417.212
0.0064,419.514,421.905,423.753
0.0065,425.744,428.336,430.287
0.0066,431.955,434.749,436.811
0.0067,438.147,441.145,443.325
0.0068,444.322,447.524,449.829
0.0069,450.478,453.884,456.324
0.007,456.616,460.225,462.809
0.0071,462.735,466.551,469.285
0.0072,468.834,472.865,475.752
0.0073,474.913,479.166,482.21
0.0074,480.971,485.455,488.659
0.0075,487.008,491.731,495.1
0.0076,493.024,497.993,501.532
0.0077,499.017,504.243,507.955
0.0078,504.987,510.478,514.37
0.0079,510.933,516.698,520.777
0.008,516.855,522.905,527.175
0.0081,522.753,529.096,533.565
0.0082,528.625,535.271,539.946
0.0083,534.47,541.431,546.318
0.0084,540.288,547.574,552.68
0.0085,546.078,553.701,559.033
0.0086,551.84,559.81,565.376
0.0087,557.571,565.901,571.709
0.0088,563.272,571.973,578.031
0.0089,568.94,578.026,584.343
0.009,574.576,584.06,590.643
0.0091,580.177,590.073,596.932
0.0092,585.742,596.064,603.209
0.0093,591.27,602.033,609.473
0.0094,596.76,607.98,615.724
0.0095,602.209,613.902,621.962
0.0096,607.616,619.799,628.185
0.0097,612.98,625.669,634.394
0.0098,618.296,631.511,640.587
0.0099,623.564,637.325,646.764
0.01,628.779,643.107,652.923
0.0101,633.94,648.856,659.063
0.0102,639.043,654.569,665.184
0.0103,644.083,660.245,671.282
0.0104,649.055,665.879,677.358
0.0105,653.955,671.469,683.408
0.0106,658.775,677.009,689.429
0.0107,663.509,682.495,695.419
0.0108,668.147,687.92,701.372
0.0109,672.679,693.275,707.284
0.011,677.09,698.55,713.146
0.0111,681.364,703.731,718.949
0.0112,685.479,708.798,724.679
0.0113,689.407,713.726,730.314
0.0114,693.111,718.476,735.824
0.0115,696.539,722.995,741.159
0.0116,699.621,727.198,746.241
0.0117,702.252,730.95,750.936
0.0118,704.28,734.034,755.037
0.0119,705.462,736.096,758.311
0.012,705.414,736.664,760.8
0.0121,703.572,735.517,762.935
0.0122,699.207,733.273,764.982
0.0123,691.7,730.679,766.933
0.0124,681.43,727.888,768.808
0.0125,669.682,724.872,770.648
0.0126,657.354,721.939,772.478
0.0127,644.878,718.948,774.267
0.0128,632.405,715.822,775.925
0.0129,619.42,712.499,777.48
0.013,605.782,709.012,778.928
0.0131,591.866,705.361,780.334
0.0132,577.51,701.384,781.609
0.0133,563.067,697.163,782.743
0.0134,548.487,692.806,783.702
0.0135,533.586,688.33,784.56
0.0136,518.357,683.633,785.314
0.0137,502.752,678.751,785.989
0.0138,486.799,673.525,786.545
0.0139,470.437,668.004,786.987
0.014,453.637,662.19,787.274
0.0141,436.289,656.038,787.377
0.0142,418.313,649.609,787.352
0.0143,399.495,642.857,787.157
0.0144,379.635,635.824,786.764
0.0145,358.541,628.495,786.227
0.0146,336.227,620.879,785.502
0.0147,313.695,612.952,784.571
0.0148,294.384,604.759,783.486
0.0149,282.913,596.328,782.18
0.015,280.485,587.647,780.673


==> 045_load_displacement_l_shaped.csv <==
Loading,045_1global,045_2global,045_3global,045_4global,045_5global
0,,,,,
0.001,,,,,
0.002,,,,,
0.003,,,,,
0.004,,,,,
0.005,,,,,
0.006,0.0677759,0.00292304,-0.000903345,-0.000264193,
0.007,0.0781094,0.00283821,-0.00138475,-0.00049293,
0.008,0.0887264,0.00297845,-0.00172826,-0.000643755,
0.009,0.0991145,0.00300653,-0.00213338,-0.000828594,
0.01,0.109242,0.00290715,-0.00260853,-0.00105208,
0.011,0.119079,0.00266507,-0.00316209,-0.00131886,
0.012,0.128593,0.00226502,-0.00380245,-0.00163355,
0.013,0.137754,0.00169175,-0.00453799,-0.00200079,
0.014,0.14653,0.000930038,-0.0053771,-0.00242522,
0.015,0.154891,-3.5342E-05,-0.00632816,-0.00291146,
0.016,0.162804,-0.00121959,-0.00739953,-0.00346413,
0.017,0.170241,-0.00263791,-0.00859959,-0.00408788,
0.018,0.177169,-0.00430547,-0.00993669,-0.00478731,
0.019,0.183558,-0.00623742,-0.0114192,-0.00556706,
0.02,0.189376,-0.00844891,-0.0130554,-0.00643174,
0.021,0.194594,-0.0109551,-0.0148538,-0.00738598,
0.022,0.19918,-0.013771,-0.0168225,-0.00843438,
0.023,0.203104,-0.0169117,-0.0189701,-0.00958157,
0.024,0.206335,-0.0203923,-0.0213047,-0.0108321,
0.025,0.208843,-0.0242279,-0.0238346,-0.0121907,
0.026,0.210597,-0.0284333,-0.0265683,-0.0136619,
0.027,0.211567,-0.0330237,-0.0295139,-0.0152503,
0.028,0.211723,-0.038014,-0.0326799,-0.0169605,
0.029,0.211033,-0.043419,-0.0360743,-0.0187971,
0.03,0.209469,-0.0492537,-0.0397056,-0.0207647,
0.031,0.206999,-0.0555329,-0.0435819,-0.0228679,
0.032,0.203595,-0.0622716,-0.0477115,-0.0251113,
0.033,0.199226,-0.0694844,-0.0521026,-0.0274994,
0.034,0.193861,-0.0771861,-0.0567635,-0.0300368,
0.035,0.187473,-0.0853916,-0.0617024,-0.0327282,
0.036,0.18003,-0.0941154,-0.0669274,-0.035578,
0.037,0.171503,-0.103372,-0.0724468,-0.0385909,
0.038,0.161863,-0.113177,-0.0782687,-0.0417714,
0.039,0.151081,-0.123544,-0.0844012,-0.0451241,
0.04,0.139126,-0.134487,-0.0908526,-0.0486534,
0.041,0.125971,-0.146022,-0.0976308,-0.0523641,
0.042,0.111586,-0.158163,-0.104744,-0.0562605,
0.043,0.0959414,-0.170923,-0.112201,-0.0603473,
0.044,0.0790094,-0.184319,-0.120008,-0.064629,
0.045,0.0607611,-0.198363,-0.128175,-0.0691101,
0.046,0.0411678,-0.21307,-0.13671,-0.0737951,
0.047,0.0202012,-0.228455,-0.14562,-0.0786886,
0.048,-0.00216719,-0.244531,-0.154913,-0.083795,
0.049,-0.0259654,-0.261313,-0.164597,-0.0891189,
0.05,-0.0512215,-0.278815,-0.174681,-0.0946647,
0.051,-0.0779633,-0.29705,-0.185173,-0.100437,
0.052,-0.106219,-0.316034,-0.196079,-0.10644,
0.053,-0.136015,-0.335779,-0.207409,-0.112679,
0.054,-0.167381,-0.356299,-0.21917,-0.119158,
0.055,-0.200342,-0.377609,-0.23137,-0.125881,
0.056,-0.234926,-0.399722,-0.244017,-0.132853,
0.057,-0.27116,-0.422651,-0.257118,-0.140078,
0.058,-0.309072,-0.446412,-0.270682,-0.147561,
0.059,-0.348687,-0.471016,-0.284717,-0.155306,
0.06,-0.390032,-0.496477,-0.29923,-0.163317,
0.061,-0.433134,-0.522809,-0.314228,-0.1716,
0.062,-0.478018,-0.550026,-0.32972,-0.180158,
0.063,-0.524711,-0.57814,-0.345714,-0.188997,
0.064,-0.573239,-0.607165,-0.362216,-0.198119,
0.065,-0.623627,-0.637114,-0.379236,-0.20753,
0.066,-0.675901,-0.668001,-0.396779,-0.217234,
0.067,-0.730086,-0.699837,-0.414855,-0.227236,
0.068,-0.786207,-0.732636,-0.43347,-0.23754,
0.069,-0.844289,-0.766411,-0.452633,-0.248149,
0.07,-0.904356,-0.801175,-0.47235,-0.25907,
0.071,-0.966434,-0.836941,-0.492629,-0.270305,
0.072,-1.03055,-0.87372,-0.513478,-0.281859,
0.073,-1.09672,-0.911526,-0.534904,-0.293737,
0.074,-1.16497,-0.950372,-0.556915,-0.305943,
0.075,-1.23533,-0.990269,-0.579518,-0.318482,
0.076,-1.30782,-1.03123,-0.60272,-0.331356,
0.077,-1.38246,-1.07327,-0.626529,-0.344572,
0.078,-1.45928,-1.11639,-0.650952,-0.358133,
0.079,-1.5383,-1.16062,-0.675996,-0.372043,
0.08,-1.61954,-1.20596,-0.701669,-0.386307,
0.081,-1.70302,-1.25242,-0.727978,-0.400928,
0.082,-1.78877,-1.30002,-0.75493,-0.415912,
0.083,-1.87681,-1.34876,-0.782532,-0.431262,
0.084,-1.96715,-1.39867,-0.810791,-0.446983,
0.085,-2.05983,-1.44975,-0.839715,-0.463079,
0.086,-2.15485,-1.502,-0.869311,-0.479554,
0.087,-2.25226,-1.55546,-0.899585,-0.496412,
0.088,-2.35205,-1.61012,-0.930545,-0.513657,
0.089,-2.45426,-1.66599,-0.962197,-0.531294,
0.09,-2.5589,-1.72309,-0.994549,-0.549327,
0.091,-2.66599,-1.78143,-1.02761,-0.56776,
0.092,-2.77556,-1.84102,-1.06138,-0.586596,
0.093,-2.88762,-1.90186,-1.09587,-0.605841,
0.094,-3.0022,-1.96398,-1.13109,-0.625499,
0.095,-3.1193,-2.02738,-1.16704,-0.645572,
0.096,-3.23895,-2.09207,-1.20373,-0.666067,
0.097,-3.36117,-2.15806,-1.24117,-0.686985,
0.098,-3.48598,-2.22536,-1.27937,-0.708333,
0.099,-3.61338,-2.29399,-1.31832,-0.730113,
0.1,-3.74341,-2.36394,-1.35804,-0.75233,
0.101,-3.87607,-2.43524,-1.39854,-0.774988,
0.102,-4.01139,-2.50789,-1.43981,-0.79809,
0.103,-4.14937,-2.5819,-1.48187,-0.821642,
0.104,-4.29004,-2.65727,-1.52473,-0.845646,
0.105,-4.43342,-2.73403,-1.56838,-0.870107,
0.106,-4.57951,-2.81218,-1.61284,-0.895029,
0.107,-4.72833,-2.89172,-1.65811,-0.920415,
0.108,-4.87989,-2.97268,-1.7042,-0.94627,
0.109,-5.03422,-3.05504,-1.75111,-0.972598,
0.11,-5.19133,-3.13883,-1.79885,-0.999402,
0.111,-5.35122,-3.22406,-1.84743,-1.02669,
0.112,-5.51391,-3.31072,-1.89685,-1.05446,
0.113,-5.67942,-3.39884,-1.94713,-1.08271,
0.114,-5.84776,-3.48841,-1.99825,-1.11146,
0.115,-6.01893,-3.57945,-2.05024,-1.14071,
0.116,-6.19296,-3.67196,-2.10309,-1.17045,
0.117,-6.36985,-3.76595,-2.15681,-1.2007,
0.118,-6.54962,-3.86144,-2.21142,-1.23145,
0.119,-6.73227,-3.95841,-2.2669,-1.26272,
0.12,-6.91781,-4.05689,-2.32328,-1.2945,
0.121,-7.10626,-4.15689,-2.38055,-1.3268,
0.122,-7.29763,-4.25839,-2.43872,-1.35962,
0.123,-7.49192,-4.36143,-2.4978,-1.39297,
0.124,-7.68914,-4.46599,-2.55779,-1.42685,
0.125,-7.8893,-4.57209,-2.61869,-1.46126,
0.126,-8.09241,-4.67974,-2.68052,-1.49621,
0.127,-8.29848,-4.78893,-2.74328,-1.5317,
0.128,-8.50751,-4.89968,-2.80697,-1.56773,
0.129,-8.71951,-5.012,-2.8716,-1.60431,
0.13,-8.93449,-5.12587,-2.93717,-1.64144,
0.131,-9.15245,-5.24133,-3.00369,-1.67913,
0.132,-9.37339,-5.35835,-3.07116,-1.71738,
0.133,-9.59732,-5.47697,-3.13959,-1.75619,
0.134,-9.82426,-5.59717,-3.20899,-1.79556,
0.135,-10.0542,-5.71896,-3.27935,-1.83551,
0.136,-10.2871,-5.84235,-3.35068,-1.87602,
0.137,-10.5231,-5.96734,-3.423,-1.91711,
0.138,-10.762,-6.09393,-3.49629,-1.95879,
0.139,-11.0039,-6.22213,-3.57058,-2.00104,
0.14,-11.2489,-6.35195,-3.64585,-2.04388,
0.141,-11.4969,-6.48338,-3.72212,-2.08732,
0.142,-11.7479,-6.61644,-3.79939,-2.13134,
0.143,-12.0019,-6.75111,-3.87767,-2.17596,
0.144,-12.2589,-6.88741,-3.95695,-2.22119,
0.145,-12.5189,-7.02534,-4.03725,-2.26701,
0.146,-12.7819,-7.16489,-4.11857,-2.31344,
0.147,-13.0479,-7.30608,-4.2009,-2.36049,
0.148,-13.3169,-7.44891,-4.28427,-2.40814,
0.149,-13.5889,-7.59337,-4.36866,-2.45641,
0.15,-13.8639,-7.73946,-4.45408,-2.5053,
0.151,-14.1419,-7.8872,-4.54054,-2.55481,
0.152,-14.4229,-8.03657,-4.62804,-2.60495,
0.153,-14.7068,-8.18758,-4.71659,-2.65572,
0.154,-14.9937,-8.34024,-4.80618,-2.70712,
0.155,-15.2836,-8.49453,-4.89682,-2.75916,
0.156,-15.5764,-8.65046,-4.98852,-2.81183,
0.157,-15.8721,-8.80803,-5.08128,-2.86515,
0.158,-16.1708,-8.96724,-5.17509,-2.91911,
0.159,-16.4723,-9.12809,-5.26997,-2.97371,
0.16,-16.7768,-9.29057,-5.36592,-3.02897,
0.161,-17.0842,-9.45469,-5.46294,-3.08488,
0.162,-17.3944,-9.62044,-5.56102,-3.14144,
0.163,-17.7076,-9.78781,-5.66019,-3.19867,
0.164,-18.0235,-9.95682,-5.76043,-3.25656,
0.165,-18.3423,-10.1274,-5.86175,-3.31511,
0.166,-18.6639,-10.2997,-5.96415,-3.37433,
0.167,-18.9883,-10.4735,-6.06764,-3.43422,
0.168,-19.3155,-10.649,-6.17222,-3.49478,
0.169,-19.6454,-10.8261,-6.27788,-3.55602,
0.17,-19.9781,-11.0048,-6.38464,-3.61793,
0.171,-20.3135,-11.1851,-6.49248,-3.68053,
0.172,-20.6516,-11.3669,-6.60142,-3.74381,
0.173,-20.9924,-11.5504,-6.71146,-3.80778,
0.174,-21.3358,-11.7354,-6.8226,-3.87243,
0.175,-21.6818,-11.922,-6.93483,-3.93778,
0.176,-22.0304,-12.1101,-7.04816,-4.00382,
0.177,-22.3815,-12.2998,-7.16259,-4.07055,
0.178,-22.7352,-12.4911,-7.27813,-4.13799,
0.179,-23.0914,-12.6839,-7.39476,-4.20612,
0.18,-23.45,-12.8782,-7.5125,-4.27496,
0.181,-23.8111,-13.074,-7.63134,-4.34451,
0.182,-24.1746,-13.2713,-7.75128,-4.41476,
0.183,-24.5404,-13.4701,-7.87233,-4.48572,
0.184,-24.9085,-13.6704,-7.99448,-4.55739,
0.185,-25.2789,-13.8721,-8.11773,-4.62978,
0.186,-25.6516,-14.0753,-8.24208,-4.70288,
0.187,-26.0264,-14.2799,-8.36753,-4.77671,
0.188,-26.4033,-14.4859,-8.49408,-4.85125,
0.189,-26.7824,-14.6933,-8.62173,-4.92651,
0.19,-27.1635,-14.9021,-8.75048,-5.0025,
0.191,-27.5465,-15.1123,-8.88032,-5.07921,
0.192,-27.9315,-15.3238,-9.01125,-5.15665,
0.193,-28.3183,-15.5366,-9.14327,-5.23482,
0.194,-28.707,-15.7507,-9.27638,-5.31372,
0.195,-29.0974,-15.9661,-9.41057,-5.39335,
0.196,-29.4895,-16.1827,-9.54584,-5.47371,
0.197,-29.8832,-16.4005,-9.68219,-5.55481,
0.198,-30.2784,-16.6196,-9.81961,-5.63665,
0.199,-30.675,-16.8397,-9.95809,-5.71922,
0.2,-31.073,-17.061,-10.0976,-5.80253,
0.201,-31.4724,-17.2834,-10.2382,-5.88657,
0.202,-31.8729,-17.5068,-10.3799,-5.97136,
0.203,-32.2744,-17.7313,-10.5226,-6.05689,
0.204,-32.677,-17.9567,-10.6663,-6.14315,
0.205,-33.0806,-18.183,-10.811,-6.23016,
0.206,-33.4848,-18.4102,-10.9568,-6.31791,
0.207,-33.8898,-18.6382,-11.1035,-6.4064,
0.208,-34.2953,-18.8669,-11.2513,-6.49563,
0.209,-34.7011,-19.0964,-11.4,-6.58561,
0.21,-35.1072,-19.3265,-11.5497,-6.67632,
0.211,-35.5135,-19.5571,-11.7003,-6.76777,
0.212,-35.9196,-19.7882,-11.8519,-6.85995,
0.213,-36.3255,-20.0197,-12.0044,-6.95288,
0.214,-36.7309,-20.2514,-12.1577,-7.04653,
0.215,-37.1357,-20.4834,-12.312,-7.14092,
0.216,-37.5397,-20.7154,-12.467,-7.23603,
0.217,-37.9425,-20.9473,-12.6229,-7.33187,
0.218,-38.3439,-21.179,-12.7795,-7.42843,
0.219,-38.7435,-21.4103,-12.9368,-7.5257,
0.22,-39.1412,-21.6411,-13.0948,-7.62368,
0.221,-39.5366,-21.871,-13.2534,-7.72236,
0.222,-39.9291,-22.0999,-13.4125,-7.82172,
0.223,-40.3185,-22.3275,-13.5722,-7.92177,
0.224,-40.7042,-22.5533,-13.7321,-8.02248,
0.225,-41.0856,-22.7771,-13.8924,-8.12384,
0.226,-41.4622,-22.9983,-14.0527,-8.22583,
0.227,-41.8331,-23.2164,-14.213,-8.32842,
0.228,-42.1975,-23.4307,-14.3731,-8.43158,
0.229,-42.5544,-23.6402,-14.5325,-8.53527,
0.23,-42.9027,-23.8438,-14.691,-8.63945,
0.231,-43.2408,-24.0402,-14.8482,-8.74404,
0.232,-43.5672,-24.2274,-15.0032,-8.84895,
0.233,-43.8796,-24.403,-15.1552,-8.95407,
0.234,-44.1755,-24.5636,-15.3028,-9.05922,
0.235,-44.4516,-24.7053,-15.4439,-9.16416,
0.236,-44.7035,-24.823,-15.5754,-9.26853,
0.237,-44.9256,-24.91,-15.6927,-9.37175,
0.238,-45.1101,-24.9567,-15.7899,-9.47292,
0.239,-45.2474,-24.9486,-15.8589,-9.57042,
0.24,-45.3249,-24.8621,-15.8882,-9.66144,
0.241,-45.3232,-24.6564,-15.8663,-9.74245,
0.242,-45.2143,-24.2757,-15.7954,-9.81073,
0.243,-44.9559,-23.6918,-15.6888,-9.86611,
0.244,-44.479,-22.9753,-15.5521,-9.91099,
0.245,-43.6707,-22.2257,-15.3956,-9.9477,
0.246,-42.3438,-21.4645,-15.2198,-9.97661,
0.247,-40.2928,-20.7166,-15.0275,-9.99775,
0.248,-37.6836,-19.9743,-14.8218,-10.0103,
0.249,-35.0968,-19.2552,-14.6047,-10.0154,
0.25,-32.7008,-18.5615,-14.377,-10.0128,
0.251,-30.4512,-17.8897,-14.1415,-10.0028,
0.252,-28.4405,-17.2415,-13.9013,-9.9855,
0.253,-26.7288,-16.6245,-13.657,-9.96177,
0.254,-25.2585,-16.029,-13.4106,-9.93209,
0.255,-23.9875,-15.457,-13.1605,-9.89649,
0.256,-22.8684,-14.9168,-12.9092,-9.85523,
0.257,-21.8902,-14.4026,-12.656,-9.8089,
0.258,-21.0435,-13.9091,-12.4017,-9.75802,
0.259,-20.3182,-13.4403,-12.1476,-9.70229,
0.26,-19.6874,-13.0015,-11.8936,-9.64195,
0.261,-19.1305,-12.5873,-11.642,-9.57745,
0.262,-18.634,-12.1937,-11.3931,-9.50948,
0.263,-18.1848,-11.8158,-11.1455,-9.4379,
0.264,-17.7738,-11.4567,-10.9023,-9.3626,
0.265,-17.3948,-11.1201,-10.662,-9.28378,
0.266,-17.0452,-10.8035,-10.4251,-9.20206,
0.267,-16.7239,-10.5033,-10.1912,-9.11782,
0.268,-16.4298,-10.2144,-9.96214,-9.03136,
0.269,-16.1623,-9.93646,-9.73805,-8.94212,
0.27,-15.9202,-9.67433,-9.51703,-8.85055,
0.271,-15.6986,-9.43094,-9.30211,-8.75659,
0.272,-15.4956,-9.20331,-9.09449,-8.66094,
0.273,-15.3074,-8.98814,-8.89056,-8.56357,
0.274,-15.1316,-8.78209,-8.68916,-8.46518,
0.275,-14.9673,-8.58242,-8.49151,-8.3655,
0.276,-14.8133,-8.38819,-8.29919,-8.26473,
0.277,-14.6664,-8.20132,-8.11014,-8.16232,
0.278,-14.5254,-8.02404,-7.92544,-8.05874,
0.279,-14.3898,-7.85926,-7.7465,-7.95456,
0.28,-14.2567,-7.70451,-7.57117,-7.84967,
0.281,-14.1246,-7.55879,-7.39919,-7.74394,
0.282,-13.9946,-7.42023,-7.23292,-7.63809,
0.283,-13.8654,-7.28669,-7.07131,-7.53202,
0.284,-13.7356,-7.157,-6.91313,-7.426,
0.285,-13.6021,-7.03029,-6.7586,-7.32043,
0.286,-13.4638,-6.90536,-6.60931,-7.21476,
0.287,-13.3213,-6.78236,-6.46385,-7.10924,
0.288,-13.1751,-6.66295,-6.32185,-7.00385,
0.289,-13.0261,-6.54834,-6.18372,-6.89844,
0.29,-12.8744,-6.43949,-6.0505,-6.79308,
0.291,-12.7204,-6.33745,-5.92098,-6.6882,
0.292,-12.5646,-6.24113,-5.79482,-6.58334,
0.293,-12.4064,-6.15006,-5.67185,-6.47906,
0.294,-12.2481,-6.0634,-5.55321,-6.37544,
0.295,-12.0926,-5.98008,-5.43908,-6.27236,
0.296,-11.9407,-5.89907,-5.32767,-6.17039,
0.297,-11.7931,-5.81942,-5.21921,-6.06887,
0.298,-11.6515,-5.74049,-5.11362,-5.96868,
0.299,-11.5181,-5.66209,-5.01203,-5.86919,
0.3,-11.3947,-5.58418,-4.91448,-5.77118,
0.299,-11.2073,-5.46953,-4.78725,-5.63645,
0.298,-11.0761,-5.37435,-4.67172,-5.50719,
0.297,-10.9827,-5.29301,-4.56604,-5.38471,
0.296,-10.9184,-5.22322,-4.46961,-5.26833,
0.295,-10.8751,-5.16422,-4.38227,-5.15807,
0.294,-10.8382,-5.11548,-4.30297,-5.0531,
0.293,-10.8014,-5.07544,-4.23063,-4.95347,
0.292,-10.7645,-5.04306,-4.16483,-4.85911,
0.291,-10.7277,-5.01764,-4.10512,-4.76935,
0.29,-10.6909,-4.99772,-4.05092,-4.68402,
0.289,-10.6541,-4.98051,-4.00177,-4.60326,
0.288,-10.6173,-4.96334,-3.95716,-4.5265,
0.287,-10.5805,-4.94616,-3.91687,-4.45347,
0.286,-10.5437,-4.92899,-3.88052,-4.3843,
0.285,-10.5069,-4.91183,-3.84795,-4.31867,
0.284,-10.4701,-4.89467,-3.81888,-4.25637,
0.283,-10.4333,-4.87751,-3.79294,-4.19711,
0.282,-10.3966,-4.86035,-3.76978,-4.14096,
0.281,-10.3598,-4.8432,-3.7493,-4.08756,
0.28,-10.323,-4.82605,-3.73135,-4.03694,
0.279,-10.2863,-4.80891,-3.71565,-3.98902,
0.278,-10.2495,-4.79177,-3.70171,-3.94361,
0.277,-10.2128,-4.77463,-3.68822,-3.90051,
0.276,-10.1761,-4.75749,-3.67474,-3.85935,
0.275,-10.1393,-4.74036,-3.66126,-3.82016,
0.274,-10.1026,-4.72324,-3.64779,-3.78304,
0.273,-10.0659,-4.70611,-3.63431,-3.74802,
0.272,-10.0292,-4.68899,-3.62084,-3.715,
0.271,-9.99247,-4.67188,-3.60737,-3.68383,
0.27,-9.95576,-4.65477,-3.5939,-3.65418,
0.269,-9.91907,-4.63766,-3.58043,-3.62594,
0.268,-9.88238,-4.62055,-3.56697,-3.59911,
0.267,-9.84569,-4.60345,-3.5535,-3.57356,
0.266,-9.80901,-4.58635,-3.54004,-3.54929,
0.265,-9.77234,-4.56926,-3.52659,-3.52638,
0.264,-9.73567,-4.55217,-3.51313,-3.50485,
0.263,-9.69901,-4.53508,-3.49967,-3.4846,
0.262,-9.66236,-4.518,-3.48622,-3.46559,
0.261,-9.62571,-4.50092,-3.47277,-3.44778,
0.26,-9.58907,-4.48385,-3.45932,-3.43111,
0.259,-9.55243,-4.46678,-3.44588,-3.41548,
0.258,-9.5158,-4.44971,-3.43243,-3.40078,
0.257,-9.47918,-4.43265,-3.41899,-3.38687,
0.256,-9.44256,-4.41559,-3.40555,-3.37338,
0.255,-9.40595,-4.39854,-3.39211,-3.3599,
0.254,-9.36935,-4.38149,-3.37867,-3.34643,
0.253,-9.33275,-4.36444,-3.36524,-3.33296,
0.252,-9.29616,-4.3474,-3.35181,-3.31949,
0.251,-9.25958,-4.33036,-3.33838,-3.30602,
0.25,-9.223,-4.31332,-3.32495,-3.29256,
0.249,-9.18643,-4.29629,-3.31152,-3.27911,
0.248,-9.14986,-4.27927,-3.2981,-3.26565,
0.247,-9.11331,-4.26225,-3.28467,-3.25221,
0.246,-9.07676,-4.24523,-3.27125,-3.23876,
0.245,-9.04021,-4.22822,-3.25783,-3.22532,
0.244,-9.00367,-4.21121,-3.24442,-3.21188,
0.243,-8.96713,-4.1942,-3.231,-3.19844,
0.242,-8.93061,-4.1772,-3.21759,-3.18501,
0.241,-8.89409,-4.16021,-3.20418,-3.17158,
0.24,-8.85757,-4.14322,-3.19077,-3.15815,
0.239,-8.82107,-4.12623,-3.17736,-3.14473,
0.238,-8.78457,-4.10925,-3.16395,-3.13131,
0.237,-8.74808,-4.09227,-3.15055,-3.1179,
0.236,-8.71159,-4.0753,-3.13715,-3.10448,
0.235,-8.67512,-4.05833,-3.12375,-3.09107,
0.234,-8.63865,-4.04136,-3.11035,-3.07767,
0.233,-8.60219,-4.0244,-3.09696,-3.06427,
0.232,-8.56573,-4.00745,-3.08356,-3.05087,
0.231,-8.52929,-3.9905,-3.07017,-3.03747,
0.23,-8.49285,-3.97355,-3.05678,-3.02408,
0.229,-8.45642,-3.95661,-3.04339,-3.01069,
0.228,-8.42,-3.93968,-3.03001,-2.9973,
0.227,-8.38359,-3.92275,-3.01662,-2.98392,
0.226,-8.34718,-3.90582,-3.00324,-2.97054,
0.225,-8.31079,-3.8889,-2.98986,-2.95716,
0.224,-8.2744,-3.87198,-2.97648,-2.94379,
0.223,-8.23802,-3.85507,-2.9631,-2.93042,
0.222,-8.20165,-3.83817,-2.94973,-2.91705,
0.221,-8.16529,-3.82126,-2.93636,-2.90369,
0.22,-8.12894,-3.80437,-2.92298,-2.89032,
0.219,-8.09259,-3.78748,-2.90962,-2.87697,
0.218,-8.05625,-3.77059,-2.89625,-2.86361,
0.217,-8.01992,-3.75371,-2.88288,-2.85026,
0.216,-7.9836,-3.73684,-2.86952,-2.83691,
0.215,-7.94728,-3.71997,-2.85616,-2.82357,
0.214,-7.91098,-3.7031,-2.8428,-2.81022,
0.213,-7.87468,-3.68625,-2.82944,-2.79688,
0.212,-7.8384,-3.66939,-2.81609,-2.78355,
0.211,-7.80212,-3.65254,-2.80273,-2.77021,
0.21,-7.76585,-3.6357,-2.78938,-2.75688,
0.209,-7.72959,-3.61887,-2.77603,-2.74355,
0.208,-7.69334,-3.60204,-2.76268,-2.73023,
0.207,-7.65709,-3.58521,-2.74934,-2.71691,
0.206,-7.62086,-3.56839,-2.73599,-2.70359,
0.205,-7.58464,-3.55157,-2.72265,-2.69027,
0.204,-7.54843,-3.53477,-2.70931,-2.67696,
0.203,-7.51222,-3.51796,-2.69597,-2.66365,
0.202,-7.47603,-3.50117,-2.68264,-2.65034,
0.201,-7.43985,-3.48438,-2.6693,-2.63704,
0.2,-7.40367,-3.4676,-2.65597,-2.62373,
0.199,-7.36752,-3.45082,-2.64264,-2.61043,
0.198,-7.33137,-3.43405,-2.62931,-2.59714,
0.197,-7.29523,-3.41728,-2.61598,-2.58385,
0.196,-7.2591,-3.40052,-2.60266,-2.57055,
0.195,-7.22298,-3.38377,-2.58934,-2.55727,
0.194,-7.18687,-3.36702,-2.57602,-2.54398,
0.193,-7.15077,-3.35028,-2.5627,-2.5307,
0.192,-7.11468,-3.33355,-2.54938,-2.51742,
0.191,-7.07861,-3.31683,-2.53607,-2.50414,
0.19,-7.04254,-3.30011,-2.52276,-2.49087,
0.189,-7.00649,-3.28341,-2.50945,-2.4776,
0.188,-6.97045,-3.2667,-2.49614,-2.46433,
0.187,-6.93442,-3.25001,-2.48283,-2.45106,
0.186,-6.8984,-3.23332,-2.46953,-2.4378,
0.185,-6.86239,-3.21664,-2.45623,-2.42454,
0.184,-6.82639,-3.19997,-2.44293,-2.41128,
0.183,-6.79041,-3.1833,-2.42963,-2.39803,
0.182,-6.75444,-3.16664,-2.41634,-2.38477,
0.181,-6.71848,-3.14999,-2.40304,-2.37152,
0.18,-6.68254,-3.13334,-2.38975,-2.35828,
0.179,-6.6466,-3.1167,-2.37647,-2.34503,
0.178,-6.61068,-3.10007,-2.36318,-2.33179,
0.177,-6.57477,-3.08345,-2.3499,-2.31855,
0.176,-6.53888,-3.06683,-2.33661,-2.30531,
0.175,-6.503,-3.05022,-2.32333,-2.29208,
0.174,-6.46713,-3.03362,-2.31006,-2.27884,
0.173,-6.43127,-3.01702,-2.29678,-2.26561,
0.172,-6.39543,-3.00044,-2.28351,-2.25239,
0.171,-6.3596,-2.98386,-2.27024,-2.23916,
0.17,-6.32378,-2.96729,-2.25698,-2.22594,
0.169,-6.28798,-2.95072,-2.24371,-2.21272,
0.168,-6.25219,-2.93417,-2.23045,-2.1995,
0.167,-6.21642,-2.91762,-2.21719,-2.18629,
0.166,-6.18066,-2.90108,-2.20393,-2.17308,
0.165,-6.14492,-2.88455,-2.19068,-2.15987,
0.164,-6.10919,-2.86802,-2.17743,-2.14666,
0.163,-6.07349,-2.85151,-2.16418,-2.13345,
0.162,-6.03779,-2.835,-2.15093,-2.12025,
0.161,-6.00211,-2.8185,-2.13769,-2.10705,
0.16,-5.96645,-2.80201,-2.12445,-2.09385,
0.159,-5.9308,-2.78553,-2.11121,-2.08066,
0.158,-5.89517,-2.76906,-2.09798,-2.06746,
0.157,-5.85956,-2.7526,-2.08475,-2.05427,
0.156,-5.82396,-2.73614,-2.07152,-2.04109,
0.155,-5.78839,-2.71968,-2.05829,-2.0279,
0.154,-5.75283,-2.70324,-2.04507,-2.01471,
0.153,-5.71728,-2.6868,-2.03185,-2.00153,
0.152,-5.68176,-2.67037,-2.01864,-1.98835,
0.151,-5.64625,-2.65395,-2.00543,-1.97518,
0.15,-5.61076,-2.63754,-1.99222,-1.962,
0.149,-5.57528,-2.62115,-1.97901,-1.94883,
0.148,-5.53983,-2.60476,-1.96581,-1.93566,
0.147,-5.5044,-2.58838,-1.95261,-1.92249,
0.146,-5.469,-2.57202,-1.93942,-1.90933,
0.145,-5.43361,-2.55566,-1.92623,-1.89616,
0.144,-5.39825,-2.53932,-1.91304,-1.883,
0.143,-5.3629,-2.52299,-1.89986,-1.86984,
0.142,-5.32759,-2.50667,-1.88669,-1.85669,
0.141,-5.29229,-2.49036,-1.87351,-1.84353,
0.14,-5.25702,-2.47406,-1.86034,-1.83038,
0.139,-5.22178,-2.45777,-1.84718,-1.81723,
0.138,-5.18656,-2.44149,-1.83402,-1.80408,
0.137,-5.15136,-2.42519,-1.82087,-1.79094,
0.136,-5.11619,-2.40887,-1.80773,-1.77779,
0.135,-5.08105,-2.39256,-1.79459,-1.76465,
0.134,-5.04594,-2.37626,-1.78146,-1.75151,
0.133,-5.01086,-2.35998,-1.76834,-1.73838,
0.132,-4.97581,-2.34372,-1.75522,-1.72525,
0.131,-4.94078,-2.32746,-1.74211,-1.71212,
0.13,-4.90579,-2.31122,-1.72901,-1.69899,
0.129,-4.87083,-2.295,-1.71591,-1.68587,
0.128,-4.8359,-2.27879,-1.70282,-1.67275,
0.127,-4.801,-2.26259,-1.68973,-1.65964,
0.126,-4.76614,-2.24641,-1.67665,-1.64653,
0.125,-4.73132,-2.23024,-1.66358,-1.63345,
0.124,-4.69652,-2.21409,-1.6505,-1.62037,
0.123,-4.66177,-2.19795,-1.63744,-1.60731,
0.122,-4.62706,-2.18183,-1.62437,-1.59425,
0.121,-4.59238,-2.16572,-1.61132,-1.58118,
0.12,-4.55774,-2.14963,-1.59827,-1.5681,
0.119,-4.52315,-2.13356,-1.58523,-1.555,
0.118,-4.4886,-2.1175,-1.5722,-1.54191,
0.117,-4.45409,-2.10146,-1.55918,-1.52881,
0.116,-4.41962,-2.08543,-1.54616,-1.51572,
0.115,-4.38521,-2.06942,-1.53316,-1.50263,
0.114,-4.35084,-2.05343,-1.52016,-1.48954,
0.113,-4.31652,-2.03746,-1.50717,-1.47646,
0.112,-4.28225,-2.0215,-1.49419,-1.46337,
0.111,-4.24803,-2.00556,-1.48123,-1.45029,
0.11,-4.21387,-1.98963,-1.46827,-1.43722,
0.109,-4.17975,-1.97372,-1.45532,-1.42414,
0.108,-4.1457,-1.95783,-1.44238,-1.41107,
0.107,-4.1117,-1.94195,-1.42946,-1.398,
0.106,-4.07776,-1.9261,-1.41654,-1.38493,
0.105,-4.04388,-1.91026,-1.40364,-1.37187,
0.104,-4.01007,-1.89443,-1.39074,-1.3588,
0.103,-3.97631,-1.87863,-1.37786,-1.34574,
0.102,-3.94263,-1.86284,-1.36499,-1.33269,
0.101,-3.90902,-1.84707,-1.35214,-1.31963,
0.1,-3.87549,-1.83132,-1.33929,-1.30658,
0.099,-3.84203,-1.81558,-1.32646,-1.29353,
0.098,-3.80866,-1.79987,-1.31363,-1.28049,
0.097,-3.77537,-1.78418,-1.30082,-1.26744,
0.096,-3.74217,-1.7685,-1.28802,-1.2544,
0.095,-3.70906,-1.75285,-1.27523,-1.24137,
0.094,-3.67604,-1.73721,-1.26246,-1.22833,
0.093,-3.64312,-1.7216,-1.24969,-1.2153,
0.092,-3.61031,-1.706,-1.23693,-1.20228,
0.091,-3.5776,-1.69043,-1.22419,-1.18925,
0.09,-3.545,-1.67489,-1.21147,-1.17623,
0.089,-3.51252,-1.65937,-1.19875,-1.16321,
0.088,-3.48016,-1.64387,-1.18605,-1.1502,
0.087,-3.44793,-1.62841,-1.17335,-1.13719,
0.086,-3.41585,-1.61297,-1.16067,-1.12419,
0.085,-3.38391,-1.59757,-1.148,-1.11118,
0.084,-3.35212,-1.5822,-1.13533,-1.09819,
0.083,-3.32048,-1.56685,-1.12268,-1.08519,
0.082,-3.28901,-1.55153,-1.11003,-1.0722,
0.081,-3.25772,-1.53626,-1.09739,-1.05922,
0.08,-3.22662,-1.52103,-1.08475,-1.04624,
0.079,-3.19572,-1.50584,-1.07213,-1.03326,
0.078,-3.16502,-1.49068,-1.05951,-1.02029,
0.077,-3.13453,-1.47557,-1.04691,-1.00732,
0.076,-3.10427,-1.46051,-1.03432,-0.994363,
0.075,-3.07424,-1.4455,-1.02174,-0.981404,
0.074,-3.04444,-1.43054,-1.00917,-0.968449,
0.073,-3.01487,-1.41564,-0.996616,-0.955499,
0.072,-2.98554,-1.40084,-0.984074,-0.942556,
0.071,-2.95636,-1.38612,-0.971544,-0.929619,
0.07,-2.92724,-1.37149,-0.959028,-0.916689,
0.069,-2.89831,-1.35694,-0.946527,-0.903767,
0.068,-2.8696,-1.34249,-0.93404,-0.890852,
0.067,-2.84113,-1.32813,-0.921568,-0.877945,
0.066,-2.81289,-1.31389,-0.909117,-0.865046,
0.065,-2.78489,-1.29976,-0.896684,-0.852153,
0.064,-2.75717,-1.28576,-0.884271,-0.83927,
0.063,-2.72963,-1.2719,-0.871878,-0.826396,
0.062,-2.7023,-1.25818,-0.859506,-0.813532,
0.061,-2.67514,-1.24463,-0.847158,-0.800678,
0.06,-2.64814,-1.23125,-0.834836,-0.787837,
0.059,-2.62126,-1.21805,-0.822542,-0.775009,
0.058,-2.59457,-1.20506,-0.810289,-0.762195,
0.057,-2.56824,-1.19228,-0.798048,-0.749396,
0.056,-2.54208,-1.17973,-0.785837,-0.736613,
0.055,-2.51596,-1.16743,-0.773668,-0.723848,
0.054,-2.48983,-1.1554,-0.761549,-0.711103,
0.053,-2.46361,-1.14366,-0.749512,-0.698378,
0.052,-2.43718,-1.1322,-0.737482,-0.685674,
0.051,-2.41044,-1.12103,-0.725503,-0.672994,
0.05,-2.38315,-1.11016,-0.713594,-0.660342,
0.049,-2.35564,-1.09955,-0.701765,-0.647722,
0.048,-2.32776,-1.08918,-0.690029,-0.635135,
0.047,-2.29915,-1.07904,-0.678395,-0.622585,
0.046,-2.26964,-1.0691,-0.666876,-0.610076,
0.045,-2.23919,-1.0593,-0.655487,-0.597611,
0.044,-2.20775,-1.04963,-0.644269,-0.585196,
0.043,-2.17525,-1.04009,-0.633272,-0.572836,
0.042,-2.1416,-1.03104,-0.622511,-0.560537,
0.041,-2.10681,-1.02253,-0.612035,-0.548305,
0.04,-2.07087,-1.01408,-0.601948,-0.536148,
0.039,-2.03375,-1.00528,-0.592386,-0.524072,
0.038,-1.99548,-0.995793,-0.583453,-0.512084,
0.037,-1.95607,-0.98537,-0.575179,-0.50019,
0.036,-1.91554,-0.973801,-0.567567,-0.488412,
0.035,-1.87394,-0.960947,-0.560561,-0.47677,
0.034,-1.83128,-0.946776,-0.553995,-0.465279,
0.033,-1.78761,-0.931251,-0.54763,-0.453945,
0.032,-1.74296,-0.914333,-0.541162,-0.442762,
0.031,-1.69736,-0.896051,-0.534163,-0.431714,
0.03,-1.65085,-0.876473,-0.526195,-0.420788,
0.029,-1.60348,-0.855678,-0.516981,-0.409907,
0.028,-1.55528,-0.83377,-0.50644,-0.398971,
0.027,-1.50628,-0.810842,-0.494655,-0.38788,
0.026,-1.45653,-0.786999,-0.481798,-0.376555,
0.025,-1.40605,-0.762293,-0.468032,-0.364929,
0.024,-1.3549,-0.73679,-0.4535,-0.352972,
0.023,-1.30309,-0.710556,-0.438317,-0.340681,
0.022,-1.25067,-0.683653,-0.422559,-0.328063,
0.021,-1.19766,-0.656135,-0.406289,-0.315137,
0.02,-1.1441,-0.628055,-0.389554,-0.30191,
0.019,-1.09002,-0.599457,-0.372387,-0.288399,
0.018,-1.03544,-0.570384,-0.354824,-0.27462,
0.017,-0.980409,-0.540875,-0.336899,-0.260593,
0.016,-0.924942,-0.510966,-0.318641,-0.246335,
0.015,-0.869072,-0.480688,-0.30008,-0.231866,
0.014,-0.812825,-0.450075,-0.281241,-0.217204,
0.013,-0.756228,-0.419154,-0.26215,-0.202366,
0.012,-0.699307,-0.387952,-0.242829,-0.187369,
0.011,-0.642088,-0.356497,-0.2233,-0.172229,
0.01,-0.584596,-0.32481,-0.203584,-0.156963,
0.009,-0.526857,-0.292918,-0.183699,-0.141583,
0.008,-0.468894,-0.26084,-0.163665,-0.126102,
0.007,-0.410733,-0.228599,-0.143499,-0.110533,
0.006,-0.352397,-0.196215,-0.123218,-0.0948867,
0.005,-0.293909,-0.163709,-0.102839,-0.0791755,
0.004,-0.235292,-0.131099,-0.0823767,-0.0634096,
0.003,-0.176571,-0.0984051,-0.0618469,-0.0475993,
0.002,-0.117766,-0.0656451,-0.0412645,-0.0317546,
0.001,-0.0589017,-0.0328374,-0.020644,-0.015885,
0,-5.89129E-09,-3.28462E-09,3.41648E-09,2.74864E-09,
-0.001,-0.230169,-0.10849,-0.0666294,-0.0411851,
-0.002,-0.460339,-0.21698,-0.133259,-0.0823704,
-0.003,-0.690513,-0.325473,-0.19989,-0.123556,
-0.004,-0.920695,-0.433971,-0.266524,-0.164744,
-0.005,-1.15089,-0.542475,-0.333161,-0.205933,
-0.006,-1.38109,-0.650987,-0.399803,-0.247124,
-0.007,-1.61132,-0.75951,-0.46645,-0.288319,
-0.008,-1.84156,-0.868045,-0.533104,-0.329516,
-0.009,-2.07183,-0.976594,-0.599766,-0.370718,
-0.01,-2.30212,-1.08516,-0.666436,-0.411925,
-0.011,-2.53245,-1.19374,-0.733117,-0.453136,
-0.012,-2.76281,-1.30234,-0.799808,-0.494353,
-0.013,-2.9932,-1.41097,-0.866511,-0.535576,
-0.014,-3.22363,-1.51962,-0.933227,-0.576806,
-0.015,-3.45411,-1.62829,-0.999958,-0.618043,
-0.016,-3.68463,-1.73699,-1.0667,-0.659288,
-0.017,-3.91521,-1.84573,-1.13346,-0.700541,
-0.018,-4.14583,-1.95449,-1.20024,-0.741804,
-0.019,-4.37651,-2.06329,-1.26704,-0.783075,
-0.02,-4.60725,-2.17212,-1.33386,-0.824357,
-0.021,-4.83805,-2.28099,-1.40069,-0.865649,
-0.022,-5.06892,-2.3899,-1.46755,-0.906952,
-0.023,-5.29986,-2.49885,-1.53443,-0.948267,
-0.024,-5.53087,-2.60784,-1.60134,-0.989593,
-0.025,-5.76195,-2.71688,-1.66826,-1.03093,
-0.026,-5.99311,-2.82596,-1.73522,-1.07229,
-0.027,-6.22435,-2.93509,-1.8022,-1.11365,
-0.028,-6.45568,-3.04428,-1.86921,-1.15503,
-0.029,-6.6871,-3.15352,-1.93625,-1.19643,
-0.03,-6.9186,-3.26281,-2.00331,-1.23784,
-0.031,-7.1502,-3.37216,-2.07041,-1.27927,
-0.032,-7.3819,-3.48156,-2.13754,-1.32071,
-0.033,-7.6137,-3.59103,-2.2047,-1.36217,
-0.034,-7.84561,-3.70056,-2.2719,-1.40365,
-0.035,-8.07762,-3.81015,-2.33913,-1.44515,
-0.036,-8.30974,-3.91981,-2.4064,-1.48666,
-0.037,-8.54197,-4.02954,-2.47371,-1.5282,
-0.038,-8.77433,-4.13934,-2.54105,-1.56975,
-0.039,-9.0068,-4.24921,-2.60844,-1.61132,
-0.04,-9.2394,-4.35916,-2.67586,-1.65292,
-0.041,-9.47212,-4.46918,-2.74333,-1.69454,
-0.042,-9.70497,-4.57928,-2.81083,-1.73617,
-0.043,-9.93796,-4.68945,-2.87838,-1.77783,
-0.044,-10.1711,-4.79971,-2.94598,-1.81952,
-0.045,-10.4043,-4.91006,-3.01362,-1.86123,
-0.046,-10.6377,-5.02049,-3.08131,-1.90296,
-0.047,-10.8713,-5.131,-3.14905,-1.94471,
-0.048,-11.105,-5.24161,-3.21683,-1.9865,
-0.049,-11.3388,-5.35231,-3.28467,-2.0283,
-0.05,-11.5728,-5.4631,-3.35255,-2.07014,
-0.051,-11.807,-5.57398,-3.42049,-2.112,
-0.052,-12.0413,-5.68497,-3.48848,-2.15388,
-0.053,-12.2758,-5.79605,-3.55652,-2.1958,
-0.054,-12.5105,-5.90723,-3.62462,-2.23774,
-0.055,-12.7453,-6.01852,-3.69278,-2.27972,
-0.056,-12.9803,-6.12991,-3.76099,-2.32172,
-0.057,-13.2155,-6.24141,-3.82927,-2.36375,
-0.058,-13.4509,-6.35301,-3.8976,-2.40581,
-0.059,-13.6864,-6.46473,-3.96599,-2.44791,
-0.06,-13.9222,-6.57656,-4.03444,-2.49004,
-0.061,-14.1581,-6.68851,-4.10296,-2.53219,
-0.062,-14.3942,-6.80057,-4.17154,-2.57438,
-0.063,-14.6306,-6.91275,-4.24018,-2.61661,
-0.064,-14.8671,-7.02505,-4.30889,-2.65887,
-0.065,-15.1038,-7.13747,-4.37767,-2.70116,
-0.066,-15.3408,-7.25001,-4.44651,-2.74349,
-0.067,-15.5779,-7.36269,-4.51542,-2.78585,
-0.068,-15.8153,-7.47549,-4.5844,-2.82825,
-0.069,-16.0528,-7.58842,-4.65346,-2.87069,
-0.07,-16.2906,-7.70148,-4.72258,-2.91316,
-0.071,-16.5286,-7.81467,-4.79178,-2.95567,
-0.072,-16.7669,-7.92801,-4.86106,-2.99822,
-0.073,-17.0053,-8.04148,-4.9304,-3.04081,
-0.074,-17.244,-8.15509,-4.99983,-3.08344,
-0.075,-17.483,-8.26884,-5.06933,-3.1261,
-0.076,-17.7221,-8.38273,-5.13891,-3.16881,
-0.077,-17.9616,-8.49677,-5.20857,-3.21156,
-0.078,-18.2012,-8.61096,-5.27831,-3.25435,
-0.079,-18.4411,-8.7253,-5.34813,-3.29718,
-0.08,-18.6813,-8.83978,-5.41803,-3.34006,
-0.081,-18.9217,-8.95443,-5.48802,-3.38297,
-0.082,-19.1623,-9.06922,-5.55809,-3.42594,
-0.083,-19.4033,-9.18418,-5.62825,-3.46894,
-0.084,-19.6446,-9.29929,-5.6985,-3.51199,
-0.085,-19.8862,-9.41456,-5.76883,-3.55509,
-0.086,-20.128,-9.53,-5.83925,-3.59823,
-0.087,-20.3702,-9.6456,-5.90976,-3.64142,
-0.088,-20.6131,-9.76137,-5.98036,-3.68465,
-0.089,-20.8565,-9.87731,-6.05106,-3.72794,
-0.09,-21.1005,-9.99341,-6.12185,-3.77127,
-0.091,-21.3449,-10.1097,-6.19273,-3.81465,
-0.092,-21.5897,-10.2261,-6.2637,-3.85807,
-0.093,-21.8349,-10.3428,-6.33478,-3.90155,
-0.094,-22.0805,-10.4596,-6.40595,-3.94508,
-0.095,-22.3264,-10.5766,-6.47722,-3.98866,
-0.096,-22.5727,-10.6937,-6.54858,-4.03229,
-0.097,-22.8193,-10.8111,-6.62005,-4.07597,
-0.098,-23.0666,-10.9286,-6.69162,-4.11971,
-0.099,-23.3141,-11.0464,-6.76329,-4.16349,
-0.1,-23.5621,-11.1643,-6.83507,-4.20734,
-0.101,-23.8104,-11.2824,-6.90695,-4.25123,
-0.102,-24.0593,-11.4007,-6.97894,-4.29518,
-0.103,-24.3087,-11.5192,-7.05103,-4.33918,
-0.104,-24.5585,-11.6379,-7.12323,-4.38324,
-0.105,-24.8087,-11.7568,-7.19554,-4.42736,
-0.106,-25.0595,-11.8759,-7.26796,-4.47153,
-0.107,-25.3106,-11.9952,-7.34049,-4.51576,
-0.108,-25.5623,-12.1147,-7.41314,-4.56005,
-0.109,-25.8142,-12.2344,-7.48589,-4.6044,
-0.11,-26.0666,-12.3544,-7.55876,-4.6488,
-0.111,-26.3194,-12.4745,-7.63175,-4.69327,
-0.112,-26.5726,-12.5949,-7.70485,-4.73779,
-0.113,-26.8263,-12.7154,-7.77807,-4.78238,
-0.114,-27.0806,-12.8362,-7.8514,-4.82702,
-0.115,-27.3353,-12.9572,-7.92486,-4.87173,
-0.116,-27.5944,-13.0784,-7.99844,-4.9165,
-0.117,-27.8546,-13.1999,-8.07213,-4.96134,
-0.118,-28.1154,-13.3215,-8.14595,-5.00623,
-0.119,-28.3766,-13.4434,-8.2199,-5.05119,
-0.12,-28.6385,-13.5655,-8.29397,-5.09621,
-0.121,-28.9009,-13.6878,-8.36816,-5.1413,
-0.122,-29.164,-13.8104,-8.44248,-5.18646,
-0.123,-29.4276,-13.9332,-8.51693,-5.23168,
-0.124,-29.6919,-14.0562,-8.5915,-5.27697,
-0.125,-29.9569,-14.1795,-8.66621,-5.32232,
-0.126,-30.2225,-14.303,-8.74105,-5.36774,
-0.127,-30.4889,-14.4267,-8.81602,-5.41323,
-0.128,-30.7557,-14.5506,-8.89112,-5.45879,
-0.129,-31.0264,-14.6748,-8.96636,-5.50442,
-0.13,-31.3035,-14.7992,-9.04173,-5.55011,
-0.131,-31.5815,-14.9239,-9.11724,-5.59588,
-0.132,-31.8606,-15.0488,-9.19288,-5.64172,
-0.133,-32.1406,-15.174,-9.26867,-5.68763,
-0.134,-32.4217,-15.2994,-9.34459,-5.73361,
-0.135,-32.7036,-15.4251,-9.42066,-5.77966,
-0.136,-32.9863,-15.551,-9.49686,-5.82579,
-0.137,-33.2697,-15.6771,-9.57321,-5.87199,
-0.138,-33.5598,-15.8035,-9.6497,-5.91826,
-0.139,-33.8598,-15.9301,-9.72633,-5.96461,
-0.14,-34.1614,-16.0569,-9.80311,-6.01103,
-0.141,-34.4645,-16.1841,-9.88004,-6.05753,
-0.142,-34.7689,-16.3114,-9.95711,-6.1041,
-0.143,-35.0745,-16.4391,-10.0343,-6.15075,
-0.144,-35.3815,-16.5669,-10.1117,-6.19748,
-0.145,-35.7016,-16.6951,-10.1892,-6.24428,
-0.146,-36.0311,-16.8234,-10.2669,-6.29116,
-0.147,-36.3625,-16.9521,-10.3447,-6.33812,
-0.148,-36.6956,-17.0809,-10.4227,-6.38516,
-0.149,-37.0305,-17.21,-10.5008,-6.43228,
-0.15,-37.3678,-17.3394,-10.5791,-6.47948,
-0.151,-37.7288,-17.469,-10.6576,-6.52676,
-0.152,-38.0927,-17.5989,-10.7362,-6.57412,
-0.153,-38.4594,-17.7291,-10.8149,-6.62155,
-0.154,-38.8288,-17.8595,-10.8938,-6.66907,
-0.155,-39.2066,-17.99,-10.9729,-6.71667,
-0.156,-39.6025,-18.1208,-11.0521,-6.76436,
-0.157,-40.0046,-18.2519,-11.1315,-6.81213,
-0.158,-40.4097,-18.3833,-11.2111,-6.85999,
-0.159,-40.8244,-18.5149,-11.2908,-6.90793,
-0.16,-41.255,-18.6468,-11.3707,-6.95595,
-0.161,-41.6897,-18.7789,-11.4508,-7.00406,
-0.162,-42.128,-18.9113,-11.531,-7.05225,
-0.163,-42.5789,-19.0438,-11.6114,-7.10051,
-0.164,-43.0395,-19.1766,-11.6919,-7.14885,
-0.165,-43.5061,-19.3096,-11.7726,-7.19728,
-0.166,-43.981,-19.4429,-11.8535,-7.2458,
-0.167,-44.4673,-19.5765,-11.9345,-7.2944,
-0.168,-44.958,-19.7103,-12.0156,-7.34308,
-0.169,-45.4537,-19.8444,-12.097,-7.39185,
-0.17,-45.961,-19.9785,-12.1784,-7.44071,
-0.171,-46.4763,-20.1202,-12.26,-7.48965,
-0.172,-46.9965,-20.2748,-12.3418,-7.53868,
-0.173,-47.5227,-20.4519,-12.425,-7.58779,
-0.174,-48.0535,-20.6443,-12.5149,-7.63699,
-0.175,-48.5936,-20.8575,-12.6182,-7.68628,
-0.176,-49.1425,-21.0855,-12.738,-7.73564,
-0.177,-49.697,-21.3247,-12.8738,-7.78544,
-0.178,-50.2575,-21.5785,-13.0238,-7.8382,
-0.179,-50.8239,-21.8431,-13.1851,-7.89854,
-0.18,-51.397,-22.1162,-13.3561,-7.96924,
-0.181,-51.975,-22.3987,-13.5354,-8.05019,
-0.182,-52.5633,-22.6912,-13.7222,-8.13916,
-0.183,-53.1589,-22.9928,-13.9153,-8.23419,
-0.184,-53.7595,-23.3047,-14.1147,-8.33414,
-0.185,-54.3645,-23.6269,-14.3193,-8.43835,
-0.186,-54.9743,-23.9587,-14.5294,-8.54649,
-0.187,-55.5916,-24.2992,-14.7445,-8.65811,
-0.188,-56.2141,-24.6473,-14.9638,-8.77304,
-0.189,-56.8443,-25.0039,-15.1881,-8.89114,
-0.19,-57.4821,-25.3671,-15.4163,-9.01217,
-0.191,-58.1267,-25.738,-15.6488,-9.13596,
-0.192,-58.7765,-26.1148,-15.885,-9.26244,
-0.193,-59.4329,-26.4988,-16.125,-9.39149,
-0.194,-60.0975,-26.8893,-16.3689,-9.52305,
-0.195,-60.7676,-27.2852,-16.6165,-9.65703,
-0.196,-61.4447,-27.6875,-16.8675,-9.79337,
-0.197,-62.1292,-28.0956,-17.122,-9.93195,
-0.198,-62.8195,-28.5099,-17.3799,-10.0728,
-0.199,-63.5169,-28.9304,-17.6415,-10.216,
-0.2,-64.2221,-29.3572,-17.9062,-10.3612,
-0.199,-64.2873,-29.4926,-17.9934,-10.4039,
-0.198,-63.9216,-29.3194,-17.8892,-10.3445,
-0.197,-63.5558,-29.1457,-17.7849,-10.2851,
-0.196,-63.1906,-28.9725,-17.6809,-10.2259,
-0.195,-62.8261,-28.7996,-17.577,-10.1667,
-0.194,-62.4623,-28.6271,-17.4734,-10.1077,
-0.193,-62.099,-28.455,-17.37,-10.0488,
-0.192,-61.7365,-28.2832,-17.2667,-9.98994,
-0.191,-61.3745,-28.1119,-17.1637,-9.93122,
-0.19,-61.0132,-27.9409,-17.0609,-9.8726,
-0.189,-60.6526,-27.7703,-16.9583,-9.81408,
-0.188,-60.2925,-27.6001,-16.8559,-9.75567,
-0.187,-59.9331,-27.4302,-16.7537,-9.69736,
-0.186,-59.5743,-27.2607,-16.6517,-9.63916,
-0.185,-59.2161,-27.0916,-16.5499,-9.58106,
-0.184,-58.8586,-26.9228,-16.4483,-9.52305,
-0.183,-58.5016,-26.7544,-16.3469,-9.46515,
-0.182,-58.1453,-26.5864,-16.2457,-9.40735,
-0.181,-57.7895,-26.4187,-16.1447,-9.34965,
-0.18,-57.4344,-26.2514,-16.0439,-9.29205,
-0.179,-57.0798,-26.0844,-15.9433,-9.23455,
-0.178,-56.7258,-25.9178,-15.8428,-9.17714,
-0.177,-56.3725,-25.7516,-15.7426,-9.11984,
-0.176,-56.0197,-25.5857,-15.6425,-9.06263,
-0.175,-55.6675,-25.4201,-15.5427,-9.00551,
-0.174,-55.3159,-25.2549,-15.443,-8.9485,
-0.173,-54.9648,-25.09,-15.3435,-8.89157,
-0.172,-54.6144,-24.9255,-15.2442,-8.83475,
-0.171,-54.2645,-24.7613,-15.1451,-8.77801,
-0.17,-53.9151,-24.5975,-15.0461,-8.72137,
-0.169,-53.5664,-24.4339,-14.9474,-8.66483,
-0.168,-53.2182,-24.2708,-14.8488,-8.60838,
-0.167,-52.8705,-24.1079,-14.7504,-8.55201,
-0.166,-52.5234,-23.9454,-14.6522,-8.49575,
-0.165,-52.1769,-23.7832,-14.5542,-8.43957,
-0.164,-51.8309,-23.6213,-14.4563,-8.38348,
-0.163,-51.4854,-23.4598,-14.3586,-8.32748,
-0.162,-51.1405,-23.2985,-14.2611,-8.27157,
-0.161,-50.7961,-23.1376,-14.1638,-8.21575,
-0.16,-50.4522,-22.977,-14.0666,-8.16002,
-0.159,-50.1089,-22.8168,-13.9696,-8.10438,
-0.158,-49.7661,-22.6568,-13.8728,-8.04882,
-0.157,-49.4239,-22.4972,-13.7762,-7.99335,
-0.156,-49.0821,-22.3378,-13.6797,-7.93797,
-0.155,-48.7409,-22.1788,-13.5834,-7.88267,
-0.154,-48.4002,-22.0201,-13.4872,-7.82746,
-0.153,-48.0599,-21.8616,-13.3912,-7.77233,
-0.152,-47.7202,-21.7035,-13.2954,-7.71728,
-0.151,-47.381,-21.5457,-13.1998,-7.66232,
-0.15,-47.0423,-21.3882,-13.1043,-7.60744,
-0.149,-46.7041,-21.2309,-13.0089,-7.55265,
-0.148,-46.3664,-21.074,-12.9138,-7.49793,
-0.147,-46.0292,-20.9174,-12.8188,-7.4433,
-0.146,-45.6925,-20.761,-12.7239,-7.38875,
-0.145,-45.3562,-20.605,-12.6292,-7.33428,
-0.144,-45.0204,-20.4492,-12.5347,-7.27988,
-0.143,-44.6851,-20.2937,-12.4403,-7.22557,
-0.142,-44.3503,-20.1385,-12.346,-7.17133,
-0.141,-44.016,-19.9835,-12.2519,-7.11718,
-0.14,-43.6821,-19.8289,-12.158,-7.0631,
-0.139,-43.3487,-19.6745,-12.0642,-7.00909,
-0.138,-43.0157,-19.5204,-11.9706,-6.95516,
-0.137,-42.6832,-19.3666,-11.8771,-6.90131,
-0.136,-42.3512,-19.213,-11.7838,-6.84754,
-0.135,-42.0196,-19.0597,-11.6906,-6.79383,
-0.134,-41.6884,-18.9067,-11.5975,-6.74021,
-0.133,-41.3577,-18.7539,-11.5046,-6.68665,
-0.132,-41.0274,-18.6014,-11.4119,-6.63317,
-0.131,-40.6976,-18.4491,-11.3192,-6.57976,
-0.13,-40.3682,-18.2972,-11.2268,-6.52643,
-0.129,-40.0392,-18.1454,-11.1344,-6.47316,
-0.128,-39.7107,-17.994,-11.0422,-6.41997,
-0.127,-39.3825,-17.8427,-10.9501,-6.36684,
-0.126,-39.0548,-17.6918,-10.8582,-6.31379,
-0.125,-38.7276,-17.541,-10.7664,-6.2608,
-0.124,-38.4007,-17.3906,-10.6748,-6.20788,
-0.123,-38.0742,-17.2403,-10.5832,-6.15503,
-0.122,-37.7482,-17.0903,-10.4918,-6.10225,
-0.121,-37.4225,-16.9406,-10.4006,-6.04954,
-0.12,-37.0973,-16.7911,-10.3094,-5.99689,
-0.119,-36.7724,-16.6418,-10.2184,-5.94431,
-0.118,-36.448,-16.4927,-10.1276,-5.89179,
-0.117,-36.1239,-16.3439,-10.0368,-5.83934,
-0.116,-35.8002,-16.1953,-9.94617,-5.78695,
-0.115,-35.4769,-16.047,-9.85567,-5.73463,
-0.114,-35.154,-15.8989,-9.76529,-5.68237,
-0.113,-34.8315,-15.751,-9.67504,-5.63017,
-0.112,-34.5093,-15.6033,-9.5849,-5.57803,
-0.111,-34.1875,-15.4558,-9.49489,-5.52596,
-0.11,-33.8661,-15.3086,-9.40499,-5.47394,
-0.109,-33.545,-15.1616,-9.31521,-5.42199,
-0.108,-33.2243,-15.0148,-9.22555,-5.37009,
-0.107,-32.904,-14.8682,-9.13601,-5.31826,
-0.106,-32.584,-14.7218,-9.04657,-5.26648,
-0.105,-32.2644,-14.5756,-8.95726,-5.21477,
-0.104,-31.9451,-14.4296,-8.86805,-5.16311,
-0.103,-31.6261,-14.2839,-8.77896,-5.1115,
-0.102,-31.3075,-14.1383,-8.68998,-5.05996,
-0.101,-30.9892,-13.993,-8.60111,-5.00847,
-0.1,-30.6713,-13.8478,-8.51234,-4.95703,
-0.099,-30.3537,-13.7028,-8.42368,-4.90565,
-0.098,-30.0364,-13.5581,-8.33513,-4.85433,
-0.097,-29.7195,-13.4135,-8.24669,-4.80306,
-0.096,-29.4028,-13.2691,-8.15835,-4.75184,
-0.095,-29.0865,-13.1249,-8.07011,-4.70067,
-0.094,-28.7705,-12.9809,-7.98197,-4.64956,
-0.093,-28.4548,-12.8371,-7.89394,-4.5985,
-0.092,-28.1394,-12.6934,-7.806,-4.54749,
-0.091,-27.8244,-12.55,-7.71816,-4.49653,
-0.09,-27.5096,-12.4067,-7.63042,-4.44562,
-0.089,-27.1951,-12.2636,-7.54278,-4.39476,
-0.088,-26.8809,-12.1207,-7.45523,-4.34394,
-0.087,-26.567,-11.9779,-7.36778,-4.29318,
-0.086,-26.2534,-11.8353,-7.28042,-4.24247,
-0.085,-25.9401,-11.6929,-7.19315,-4.1918,
-0.084,-25.6271,-11.5507,-7.10598,-4.14118,
-0.083,-25.3143,-11.4086,-7.01889,-4.0906,
-0.082,-25.0018,-11.2667,-6.9319,-4.04007,
-0.081,-24.6896,-11.1249,-6.84499,-3.98959,
-0.08,-24.3777,-10.9834,-6.75817,-3.93915,
-0.079,-24.066,-10.8419,-6.67143,-3.88875,
-0.078,-23.7546,-10.7006,-6.58478,-3.8384,
-0.077,-23.4434,-10.5595,-6.49822,-3.78809,
-0.076,-23.1325,-10.4185,-6.41173,-3.73782,
-0.075,-22.8219,-10.2777,-6.32533,-3.6876,
-0.074,-22.5115,-10.137,-6.23901,-3.63741,
-0.073,-22.2013,-9.99651,-6.15277,-3.58727,
-0.072,-21.8914,-9.85612,-6.0666,-3.53717,
-0.071,-21.5817,-9.71588,-5.98052,-3.4871,
-0.07,-21.2723,-9.57577,-5.89451,-3.43708,
-0.069,-20.9631,-9.43581,-5.80857,-3.3871,
-0.068,-20.6541,-9.29598,-5.72271,-3.33715,
-0.067,-20.3453,-9.15628,-5.63693,-3.28724,
-0.066,-20.0368,-9.01672,-5.55121,-3.23736,
-0.065,-19.7285,-8.87729,-5.46557,-3.18753,
-0.064,-19.4204,-8.73799,-5.37999,-3.13773,
-0.063,-19.1125,-8.59881,-5.29449,-3.08796,
-0.062,-18.8048,-8.45975,-5.20905,-3.03823,
-0.061,-18.4973,-8.32082,-5.12368,-2.98853,
-0.06,-18.19,-8.18201,-5.03838,-2.93887,
-0.059,-17.883,-8.04332,-4.95314,-2.88924,
-0.058,-17.5761,-7.90475,-4.86796,-2.83964,
-0.057,-17.2694,-7.76629,-4.78285,-2.79008,
-0.056,-16.9629,-7.62794,-4.69779,-2.74054,
-0.055,-16.6566,-7.4897,-4.6128,-2.69104,
-0.054,-16.3505,-7.35157,-4.52787,-2.64157,
-0.053,-16.0445,-7.21355,-4.44299,-2.59212,
-0.052,-15.7388,-7.07563,-4.35817,-2.54271,
-0.051,-15.4332,-6.93782,-4.27341,-2.49332,
-0.05,-15.1277,-6.80011,-4.18871,-2.44397,
-0.049,-14.8225,-6.66249,-4.10405,-2.39464,
-0.048,-14.5174,-6.52498,-4.01945,-2.34533,
-0.047,-14.2125,-6.38756,-3.93491,-2.29606,
-0.046,-13.9077,-6.25023,-3.85041,-2.24681,
-0.045,-13.603,-6.11299,-3.76596,-2.19759,
-0.044,-13.2986,-5.97584,-3.68156,-2.14839,
-0.043,-12.9942,-5.83878,-3.59721,-2.09921,
-0.042,-12.69,-5.70181,-3.51291,-2.05006,
-0.041,-12.386,-5.56492,-3.42865,-2.00093,
-0.04,-12.0821,-5.42811,-3.34443,-1.95183,
-0.039,-11.7783,-5.29137,-3.26026,-1.90274,
-0.038,-11.4746,-5.15472,-3.17613,-1.85368,
-0.037,-11.1711,-5.01814,-3.09205,-1.80464,
-0.036,-10.8677,-4.88164,-3.008,-1.75562,
-0.035,-10.5644,-4.7452,-2.92399,-1.70662,
-0.034,-10.2613,-4.60884,-2.84002,-1.65764,
-0.033,-9.95824,-4.47255,-2.75608,-1.60868,
-0.032,-9.6553,-4.33632,-2.67219,-1.55974,
-0.031,-9.35247,-4.20015,-2.58832,-1.51081,
-0.03,-9.04975,-4.06405,-2.50449,-1.46191,
-0.029,-8.74712,-3.928,-2.42069,-1.41302,
-0.028,-8.44459,-3.79202,-2.33693,-1.36414,
-0.027,-8.14216,-3.65609,-2.25319,-1.31528,
-0.026,-7.83982,-3.52021,-2.16949,-1.26644,
-0.025,-7.53756,-3.38439,-2.08581,-1.21761,
-0.024,-7.23539,-3.24861,-2.00216,-1.16879,
-0.023,-6.9333,-3.11289,-1.91854,-1.11999,
-0.022,-6.63129,-2.97721,-1.83494,-1.0712,
-0.021,-6.32935,-2.84157,-1.75137,-1.02242,
-0.02,-6.02748,-2.70598,-1.66782,-0.973659,
-0.019,-5.72568,-2.57043,-1.58429,-0.924906,
-0.018,-5.42394,-2.43491,-1.50078,-0.876163,
-0.017,-5.12227,-2.29943,-1.41729,-0.82743,
-0.016,-4.82065,-2.16399,-1.33382,-0.778706,
-0.015,-4.51909,-2.02858,-1.25037,-0.729992,
-0.014,-4.21758,-1.8932,-1.16693,-0.681287,
-0.013,-3.91612,-1.75785,-1.08351,-0.632589,
-0.012,-3.6147,-1.62252,-1.00011,-0.583899,
-0.011,-3.31333,-1.48722,-0.916719,-0.535216,
-0.01,-3.01199,-1.35195,-0.83334,-0.486539,
-0.009,-2.71069,-1.21669,-0.749972,-0.437868,
-0.008,-2.40942,-1.08145,-0.666615,-0.389202,
-0.007,-2.10817,-0.946234,-0.583267,-0.340541,
-0.006,-1.80696,-0.811028,-0.499927,-0.291884,
-0.005,-1.50576,-0.675836,-0.416595,-0.243231,
-0.004,-1.20459,-0.540654,-0.333268,-0.194581,
-0.003,-0.903425,-0.405482,-0.249946,-0.145933,
-0.002,-0.602276,-0.270317,-0.166628,-0.0972874,
-0.001,-0.301135,-0.135157,-0.0833132,-0.0486432,
0,-1.79157E-08,-5.25653E-09,-4.04119E-09,-2.74042E-09,
0.001,-0.0786289,-0.0403318,-0.0252377,-0.0182645,
0.002,-0.157248,-0.0806563,-0.0504695,-0.0365253,
0.003,-0.235828,-0.120951,-0.0756779,-0.0547716,
0.004,-0.31434,-0.161195,-0.100845,-0.0729922,
0.005,-0.392754,-0.201365,-0.125953,-0.0911762,
0.006,-0.47104,-0.241439,-0.150985,-0.109312,
0.007,-0.54917,-0.281393,-0.175922,-0.127389,
0.008,-0.627113,-0.321206,-0.200744,-0.145395,
0.009,-0.70484,-0.360854,-0.225435,-0.163317,
0.01,-0.78232,-0.400311,-0.249972,-0.181144,
0.011,-0.859522,-0.439554,-0.274338,-0.198862,
0.012,-0.936416,-0.478558,-0.29851,-0.216458,
0.013,-1.01297,-0.517295,-0.322468,-0.23392,
0.014,-1.08915,-0.555738,-0.346189,-0.251231,
0.015,-1.16494,-0.593859,-0.369649,-0.268378,
0.016,-1.24028,-0.631628,-0.392825,-0.285342,
0.017,-1.31516,-0.669014,-0.415691,-0.302109,
0.018,-1.38953,-0.705984,-0.438219,-0.31866,
0.019,-1.46336,-0.742505,-0.460383,-0.33498,
0.02,-1.53663,-0.778539,-0.482154,-0.35105,
0.021,-1.60929,-0.814048,-0.5035,-0.366854,
0.022,-1.68131,-0.848993,-0.52439,-0.382375,
0.023,-1.75264,-0.883328,-0.544789,-0.397599,
0.024,-1.82326,-0.917009,-0.564667,-0.412513,
0.025,-1.89313,-0.949987,-0.584,-0.427108,
0.026,-1.9622,-0.982208,-0.602742,-0.441385,
0.027,-2.03043,-1.01362,-0.620863,-0.455338,
0.028,-2.09779,-1.04415,-0.638319,-0.468975,
0.029,-2.16423,-1.07375,-0.655066,-0.482306,
0.03,-2.22972,-1.10235,-0.671062,-0.495353,
0.031,-2.29421,-1.12987,-0.686273,-0.508152,
0.032,-2.35766,-1.15624,-0.700658,-0.520731,
0.033,-2.42002,-1.18143,-0.714171,-0.533126,
0.034,-2.48126,-1.20534,-0.726764,-0.545383,
0.035,-2.54133,-1.22791,-0.738392,-0.557554,
0.036,-2.60019,-1.24904,-0.749019,-0.5697,
0.037,-2.6578,-1.26867,-0.758628,-0.581855,
0.038,-2.71412,-1.28673,-0.767219,-0.594032,
0.039,-2.76911,-1.30321,-0.774815,-0.606254,
0.04,-2.82275,-1.31813,-0.781459,-0.618587,
0.041,-2.87501,-1.33149,-0.787318,-0.631101,
0.042,-2.92585,-1.34334,-0.792669,-0.64388,
0.043,-2.97525,-1.35377,-0.798079,-0.656983,
0.044,-3.02321,-1.36288,-0.804308,-0.670403,
0.045,-3.06974,-1.37085,-0.812009,-0.684048,
0.046,-3.11483,-1.37794,-0.821533,-0.69784,
0.047,-3.15845,-1.38443,-0.832722,-0.711742,
0.048,-3.20063,-1.3908,-0.845029,-0.725734,
0.049,-3.24147,-1.39856,-0.857982,-0.739803,
0.05,-3.281,-1.40773,-0.871377,-0.753938,
0.051,-3.31936,-1.41771,-0.88504,-0.768133,
0.052,-3.35658,-1.42823,-0.898893,-0.78238,
0.053,-3.39278,-1.43921,-0.912898,-0.796675,
0.054,-3.42787,-1.45063,-0.92703,-0.811013,
0.055,-3.46184,-1.46249,-0.941276,-0.825387,
0.056,-3.49554,-1.47469,-0.95562,-0.839797,
0.057,-3.5292,-1.48738,-0.970065,-0.854238,
0.058,-3.56272,-1.50059,-0.984571,-0.868705,
0.059,-3.59613,-1.51426,-0.999099,-0.883196,
0.06,-3.62954,-1.52835,-1.01368,-0.89771,
0.061,-3.66301,-1.54285,-1.02833,-0.912246,
0.062,-3.69664,-1.55771,-1.04303,-0.926802,
0.063,-3.73056,-1.57291,-1.05778,-0.941375,
0.064,-3.76502,-1.58841,-1.07254,-0.955965,
0.065,-3.80009,-1.60418,-1.08733,-0.97057,
0.066,-3.83556,-1.62021,-1.10215,-0.98519,
0.067,-3.87138,-1.63647,-1.117,-0.999822,
0.068,-3.90754,-1.65294,-1.13187,-1.01446,
0.069,-3.9441,-1.6696,-1.14678,-1.02912,
0.07,-3.98101,-1.68644,-1.1617,-1.04378,
0.071,-4.01827,-1.70345,-1.17666,-1.05846,
0.072,-4.05592,-1.72059,-1.19163,-1.07314,
0.073,-4.09394,-1.73788,-1.20663,-1.08783,
0.074,-4.13233,-1.75528,-1.22165,-1.10253,
0.075,-4.17109,-1.7728,-1.23668,-1.11723,
0.076,-4.2102,-1.79043,-1.25173,-1.13195,
0.077,-4.24939,-1.8082,-1.2668,-1.14667,
0.078,-4.28878,-1.82606,-1.28189,-1.1614,
0.079,-4.32848,-1.84401,-1.29699,-1.17613,
0.08,-4.36852,-1.86202,-1.31211,-1.19087,
0.081,-4.40889,-1.8801,-1.32724,-1.20562,
0.082,-4.44958,-1.89824,-1.34239,-1.22036,
0.083,-4.49059,-1.91644,-1.35755,-1.23512,
0.084,-4.5319,-1.93468,-1.37273,-1.24987,
0.085,-4.5735,-1.95298,-1.38793,-1.26464,
0.086,-4.61537,-1.97133,-1.40314,-1.27941,
0.087,-4.65749,-1.98974,-1.41836,-1.29418,
0.088,-4.69986,-2.00818,-1.43358,-1.30896,
0.089,-4.74245,-2.02666,-1.44881,-1.32375,
0.09,-4.78526,-2.04517,-1.46405,-1.33853,
0.091,-4.82828,-2.06374,-1.4793,-1.35333,
0.092,-4.87151,-2.08234,-1.49456,-1.36812,
0.093,-4.91492,-2.10097,-1.50984,-1.38293,
0.094,-4.9585,-2.11963,-1.52513,-1.39773,
0.095,-5.00224,-2.13833,-1.54044,-1.41254,
0.096,-5.04614,-2.15706,-1.55575,-1.42735,
0.097,-5.0902,-2.17582,-1.57108,-1.44217,
0.098,-5.1344,-2.19461,-1.58643,-1.45699,
0.099,-5.17874,-2.21342,-1.60179,-1.47182,
0.1,-5.22321,-2.23226,-1.61717,-1.48664,
0.101,-5.26781,-2.25112,-1.63256,-1.50148,
0.102,-5.31253,-2.27002,-1.64797,-1.51631,
0.103,-5.35737,-2.28894,-1.66339,-1.53115,
0.104,-5.40232,-2.30789,-1.67883,-1.54599,
0.105,-5.44739,-2.32686,-1.69428,-1.56083,
0.106,-5.49255,-2.34586,-1.70975,-1.57568,
0.107,-5.53781,-2.36488,-1.72523,-1.59053,
0.108,-5.58317,-2.38392,-1.74072,-1.60538,
0.109,-5.62862,-2.40298,-1.75623,-1.62024,
0.11,-5.67416,-2.42207,-1.77175,-1.6351,
0.111,-5.71977,-2.44119,-1.78729,-1.64996,
0.112,-5.76547,-2.46033,-1.80284,-1.66482,
0.113,-5.81125,-2.47949,-1.81841,-1.67969,
0.114,-5.85711,-2.49867,-1.83398,-1.69456,
0.115,-5.90304,-2.51787,-1.84958,-1.70943,
0.116,-5.94904,-2.53709,-1.86518,-1.72431,
0.117,-5.99511,-2.55634,-1.8808,-1.73919,
0.118,-6.04125,-2.57561,-1.89643,-1.75407,
0.119,-6.08746,-2.5949,-1.91207,-1.76895,
0.12,-6.13373,-2.61422,-1.92772,-1.78384,
0.121,-6.18007,-2.63356,-1.94339,-1.79873,
0.122,-6.22648,-2.65292,-1.95906,-1.81362,
0.123,-6.27294,-2.6723,-1.97475,-1.82851,
0.124,-6.31946,-2.6917,-1.99045,-1.84341,
0.125,-6.36603,-2.71113,-2.00615,-1.8583,
0.126,-6.41266,-2.73057,-2.02187,-1.87321,
0.127,-6.45935,-2.75004,-2.03759,-1.88811,
0.128,-6.50608,-2.76952,-2.05332,-1.90301,
0.129,-6.55287,-2.78903,-2.06906,-1.91791,
0.13,-6.5997,-2.80855,-2.08481,-1.93281,
0.131,-6.64658,-2.82809,-2.10057,-1.94771,
0.132,-6.69351,-2.84765,-2.11633,-1.96261,
0.133,-6.74048,-2.86723,-2.13209,-1.97752,
0.134,-6.7875,-2.88683,-2.14786,-1.99243,
0.135,-6.83456,-2.90645,-2.16364,-2.00734,
0.136,-6.88165,-2.92609,-2.17942,-2.02225,
0.137,-6.92879,-2.94575,-2.19521,-2.03717,
0.138,-6.97597,-2.96542,-2.21101,-2.05209,
0.139,-7.02319,-2.98512,-2.22682,-2.06701,
0.14,-7.07044,-3.00483,-2.24263,-2.08193,
0.141,-7.11773,-3.02452,-2.25845,-2.09686,
0.142,-7.16506,-3.04418,-2.27428,-2.11179,
0.143,-7.21242,-3.06385,-2.29012,-2.12672,
0.144,-7.25981,-3.08353,-2.30597,-2.14166,
0.145,-7.30724,-3.10322,-2.32182,-2.1566,
0.146,-7.35469,-3.12293,-2.33768,-2.17154,
0.147,-7.40218,-3.14265,-2.35355,-2.18648,
0.148,-7.4497,-3.16239,-2.36942,-2.20143,
0.149,-7.49725,-3.18214,-2.3853,-2.21639,
0.15,-7.54483,-3.20191,-2.40118,-2.23135,
0.151,-7.59244,-3.22169,-2.41706,-2.24631,
0.152,-7.64007,-3.24148,-2.43295,-2.26128,
0.153,-7.68773,-3.26129,-2.44885,-2.27625,
0.154,-7.73542,-3.28111,-2.46475,-2.29122,
0.155,-7.78313,-3.30095,-2.48065,-2.3062,
0.156,-7.83086,-3.32079,-2.49656,-2.32118,
0.157,-7.87861,-3.34065,-2.51247,-2.33616,
0.158,-7.92638,-3.36053,-2.52838,-2.35114,
0.159,-7.97417,-3.38041,-2.5443,-2.36612,
0.16,-8.02199,-3.4003,-2.56022,-2.38111,
0.161,-8.06983,-3.42019,-2.57615,-2.3961,
0.162,-8.11769,-3.4401,-2.59208,-2.41109,
0.163,-8.16557,-3.46001,-2.60801,-2.42609,
0.164,-8.21348,-3.47994,-2.62395,-2.44108,
0.165,-8.26139,-3.49987,-2.63989,-2.45608,
0.166,-8.3093,-3.51982,-2.65584,-2.47108,
0.167,-8.35723,-3.53978,-2.67178,-2.48609,
0.168,-8.40514,-3.55974,-2.68773,-2.50109,
0.169,-8.45306,-3.57972,-2.70369,-2.5161,
0.17,-8.50101,-3.59971,-2.71964,-2.53111,
0.171,-8.54897,-3.61971,-2.7356,-2.54613,
0.172,-8.59695,-3.63972,-2.75156,-2.56114,
0.173,-8.64495,-3.65973,-2.76753,-2.57616,
0.174,-8.69297,-3.67976,-2.7835,-2.59118,
0.175,-8.74101,-3.6998,-2.79947,-2.60621,
0.176,-8.78906,-3.71984,-2.81544,-2.62123,
0.177,-8.83713,-3.7399,-2.83142,-2.63626,
0.178,-8.88522,-3.75997,-2.8474,-2.65129,
0.179,-8.93331,-3.78004,-2.86338,-2.66633,
0.18,-8.98143,-3.80012,-2.87937,-2.68136,
0.181,-9.02956,-3.82022,-2.89535,-2.6964,
0.182,-9.07771,-3.84032,-2.91134,-2.71144,
0.183,-9.12587,-3.86043,-2.92734,-2.72649,
0.184,-9.17405,-3.88055,-2.94333,-2.74154,
0.185,-9.22224,-3.90067,-2.95933,-2.75659,
0.186,-9.27044,-3.92081,-2.97533,-2.77164,
0.187,-9.31867,-3.94095,-2.99133,-2.78669,
0.188,-9.3669,-3.96111,-3.00734,-2.80175,
0.189,-9.41514,-3.98127,-3.02335,-2.81681,
0.19,-9.46336,-4.00144,-3.03935,-2.83187,
0.191,-9.5116,-4.02162,-3.05537,-2.84694,
0.192,-9.55984,-4.0418,-3.07138,-2.86201,
0.193,-9.60809,-4.062,-3.0874,-2.87708,
0.194,-9.65635,-4.0822,-3.10342,-2.89215,
0.195,-9.70461,-4.10242,-3.11944,-2.90723,
0.196,-9.75288,-4.12264,-3.13546,-2.92231,
0.197,-9.80117,-4.14287,-3.15149,-2.93739,
0.198,-9.84946,-4.16311,-3.16752,-2.95248,
0.199,-9.89777,-4.18336,-3.18355,-2.96756,
0.2,-9.94609,-4.20362,-3.19958,-2.98265,
0.201,-9.99442,-4.22388,-3.21561,-2.99775,
0.202,-10.0428,-4.24415,-3.23165,-3.01284,
0.203,-10.0911,-4.26443,-3.24769,-3.02794,
0.204,-10.1395,-4.28471,-3.26373,-3.04304,
0.205,-10.1878,-4.305,-3.27977,-3.05815,
0.206,-10.2362,-4.3253,-3.29582,-3.07326,
0.207,-10.2846,-4.3456,-3.31187,-3.08837,
0.208,-10.333,-4.36591,-3.32792,-3.10348,
0.209,-10.3814,-4.38623,-3.34397,-3.1186,
0.21,-10.4299,-4.40655,-3.36002,-3.13372,
0.211,-10.4783,-4.42689,-3.37608,-3.14884,
0.212,-10.5267,-4.44723,-3.39213,-3.16397,
0.213,-10.5752,-4.46757,-3.40819,-3.1791,
0.214,-10.6236,-4.48793,-3.42426,-3.19423,
0.215,-10.6721,-4.50828,-3.44032,-3.20936,
0.216,-10.7205,-4.52865,-3.45639,-3.2245,
0.217,-10.7689,-4.54902,-3.47245,-3.23964,
0.218,-10.8174,-4.5694,-3.48852,-3.25478,
0.219,-10.8659,-4.58978,-3.5046,-3.26993,
0.22,-10.9143,-4.61017,-3.52067,-3.28508,
0.221,-10.9628,-4.63056,-3.53675,-3.30023,
0.222,-11.0113,-4.65096,-3.55283,-3.31539,
0.223,-11.0598,-4.67137,-3.56891,-3.33055,
0.224,-11.1083,-4.69178,-3.58499,-3.34571,
0.225,-11.1568,-4.7122,-3.60107,-3.36088,
0.226,-11.2053,-4.73263,-3.61716,-3.37605,
0.227,-11.2538,-4.75306,-3.63325,-3.39122,
0.228,-11.3023,-4.77349,-3.64933,-3.40639,
0.229,-11.3508,-4.79393,-3.66543,-3.42157,
0.23,-11.3993,-4.81438,-3.68152,-3.43675,
0.231,-11.4479,-4.83484,-3.69762,-3.45194,
0.232,-11.4964,-4.85529,-3.71371,-3.46713,
0.233,-11.545,-4.87575,-3.72981,-3.48232,
0.234,-11.5935,-4.89622,-3.74591,-3.49751,
0.235,-11.6421,-4.91669,-3.76202,-3.51271,
0.236,-11.6907,-4.93716,-3.77812,-3.52791,
0.237,-11.7392,-4.95764,-3.79423,-3.54311,
0.238,-11.7878,-4.97812,-3.81034,-3.55832,
0.239,-11.8364,-4.99861,-3.82645,-3.57353,
0.24,-11.885,-5.01911,-3.84256,-3.58875,
0.241,-11.9336,-5.03961,-3.85868,-3.60397,
0.242,-11.9822,-5.06011,-3.87479,-3.61919,
0.243,-12.0308,-5.08062,-3.89091,-3.63441,
0.244,-12.0794,-5.10113,-3.90703,-3.64964,
0.245,-12.128,-5.12165,-3.92315,-3.66487,
0.246,-12.1766,-5.14217,-3.93927,-3.68011,
0.247,-12.2252,-5.1627,-3.9554,-3.69535,
0.248,-12.2738,-5.18323,-3.97153,-3.71059,
0.249,-12.3225,-5.20376,-3.98766,-3.72583,
0.25,-12.3711,-5.2243,-4.00379,-3.74108,
0.251,-12.4197,-5.24483,-4.01992,-3.75634,
0.252,-12.4683,-5.26536,-4.03606,-3.77159,
0.253,-12.517,-5.2859,-4.05219,-3.78685,
0.254,-12.5656,-5.30644,-4.06833,-3.80211,
0.255,-12.6142,-5.32698,-4.08447,-3.81738,
0.256,-12.6629,-5.34753,-4.10062,-3.83265,
0.257,-12.7115,-5.36807,-4.11676,-3.84792,
0.258,-12.7601,-5.38863,-4.13291,-3.86319,
0.259,-12.8085,-5.40918,-4.14905,-3.87812,
0.26,-12.8565,-5.42973,-4.1652,-3.89208,
0.261,-12.9044,-5.45029,-4.18135,-3.90492,
0.262,-12.9524,-5.47085,-4.19751,-3.91648,
0.263,-13.0003,-5.49141,-4.21366,-3.92673,
0.264,-13.0482,-5.51197,-4.22982,-3.93573,
0.265,-13.0961,-5.53253,-4.24598,-3.94352,
0.266,-13.1439,-5.55308,-4.26214,-3.95015,
0.267,-13.1918,-5.57364,-4.2783,-3.95569,
0.268,-13.2397,-5.59419,-4.29446,-3.96011,
0.269,-13.2876,-5.61475,-4.31062,-3.96334,
0.27,-13.3354,-5.63531,-4.32679,-3.96526,
0.271,-13.3832,-5.65587,-4.34295,-3.96577,
0.272,-13.431,-5.67643,-4.35912,-3.96498,
0.273,-13.4787,-5.697,-4.37528,-3.96291,
0.274,-13.5264,-5.71755,-4.39145,-3.95947,
0.275,-13.5728,-5.73808,-4.40761,-3.95466,
0.276,-13.6187,-5.7586,-4.42377,-3.94866,
0.277,-13.6646,-5.77913,-4.43993,-3.9416,
0.278,-13.7104,-5.79963,-4.45608,-3.93356,
0.279,-13.7561,-5.82004,-4.47221,-3.92479,
0.28,-13.8018,-5.84044,-4.48796,-3.91526,
0.281,-13.8474,-5.86073,-4.5016,-3.905,
0.282,-13.8931,-5.88098,-4.51257,-3.89396,
0.283,-13.9387,-5.90123,-4.52096,-3.88206,
0.284,-13.9841,-5.92146,-4.52691,-3.86918,
0.285,-14.0239,-5.94165,-4.53042,-3.85508,
0.286,-14.061,-5.96181,-4.53141,-3.84001,
0.287,-14.0965,-5.98186,-4.52947,-3.82413,
0.288,-14.1287,-6.00177,-4.5249,-3.8078,
0.289,-14.1597,-6.02137,-4.51788,-3.79097,
0.29,-14.1899,-6.04047,-4.50878,-3.77367,
0.291,-14.2187,-6.0572,-4.49776,-3.75574,
0.292,-14.2402,-6.06914,-4.48487,-3.73701,
0.293,-14.2569,-6.07494,-4.47025,-3.71722,
0.294,-14.2636,-6.07516,-4.45403,-3.69674,
0.295,-14.2576,-6.07012,-4.43615,-3.67574,
0.296,-14.2414,-6.05997,-4.41669,-3.65452,
0.297,-14.2161,-6.04577,-4.39571,-3.63303,
0.298,-14.1842,-6.02779,-4.37319,-3.61122,
0.299,-14.1469,-6.00655,-4.34908,-3.58894,
0.3,-14.1042,-5.98287,-4.32344,-3.56582,
0.301,-14.0588,-5.95632,-4.29627,-3.54226,
0.302,-14.0107,-5.92743,-4.26771,-3.51854,
0.303,-13.9591,-5.89667,-4.23795,-3.49484,
0.304,-13.9049,-5.86434,-4.2073,-3.47107,
0.305,-13.8486,-5.83068,-4.17583,-3.44713,
0.306,-13.791,-5.79582,-4.14365,-3.42274,
0.307,-13.7322,-5.75994,-4.1112,-3.39782,
0.308,-13.6723,-5.72304,-4.07846,-3.37269,
0.309,-13.6118,-5.68511,-4.04529,-3.34765,
0.31,-13.551,-5.64617,-4.01166,-3.32257,
0.311,-13.4898,-5.60618,-3.97756,-3.29745,
0.312,-13.4281,-5.56517,-3.94293,-3.27206,
0.313,-13.3656,-5.52295,-3.90772,-3.2462,
0.314,-13.3023,-5.47938,-3.87188,-3.2202,
0.315,-13.2381,-5.43433,-3.83538,-3.19441,
0.316,-13.1726,-5.38743,-3.79819,-3.16862,
0.317,-13.1059,-5.33882,-3.76043,-3.14288,
0.318,-13.038,-5.28853,-3.72242,-3.117,
0.319,-12.9688,-5.23671,-3.68438,-3.09071,
0.32,-12.8979,-5.18338,-3.64621,-3.06435,
0.321,-12.825,-5.12861,-3.60833,-3.03824,
0.322,-12.7499,-5.07222,-3.57074,-3.01226,
0.323,-12.6724,-5.01486,-3.53308,-2.98638,
0.324,-12.5922,-4.95688,-3.4953,-2.96045,
0.325,-12.5093,-4.89794,-3.45731,-2.93421,
0.326,-12.4235,-4.83848,-3.41903,-2.90795,
0.327,-12.3345,-4.77966,-3.38024,-2.88192,
0.328,-12.2413,-4.72176,-3.34073,-2.85607,
0.329,-12.1435,-4.6646,-3.30017,-2.83045,
0.33,-12.0418,-4.60947,-3.25885,-2.80483,
0.331,-11.9354,-4.55739,-3.21728,-2.77895,
0.332,-11.8246,-4.50774,-3.17639,-2.75307,
0.333,-11.7085,-4.45992,-3.13668,-2.72738,
0.334,-11.5881,-4.41404,-3.09832,-2.70192,
0.335,-11.4639,-4.37003,-3.06134,-2.67672,
0.336,-11.3355,-4.32758,-3.02529,-2.65161,
0.337,-11.2024,-4.28626,-2.9898,-2.6263,
0.338,-11.066,-4.2458,-2.95481,-2.60088,
0.339,-10.9279,-4.20603,-2.92019,-2.57558,
0.34,-10.7894,-4.16668,-2.88583,-2.55046,
0.341,-10.6508,-4.12759,-2.85169,-2.5255,
0.342,-10.5147,-4.08845,-2.8177,-2.50047,
0.343,-10.3808,-4.04898,-2.78382,-2.47494,
0.344,-10.2497,-4.00902,-2.75014,-2.44843,
0.345,-10.1226,-3.96851,-2.71681,-2.4206,
0.346,-10.0011,-3.9273,-2.68406,-2.39148,
0.347,-9.8864,-3.88529,-2.65194,-2.36189,
0.348,-9.77953,-3.84248,-2.62051,-2.33397,
0.349,-9.6807,-3.79896,-2.58996,-2.30769,
0.35,-9.5897,-3.75467,-2.56022,-2.28187,
0.351,-9.50652,-3.70972,-2.53107,-2.25643,
0.352,-9.42775,-3.6641,-2.50236,-2.23127,
0.353,-9.35321,-3.61789,-2.47411,-2.20653,
0.354,-9.28275,-3.57137,-2.4462,-2.18224,
0.355,-9.21624,-3.52492,-2.41855,-2.15836,
0.356,-9.15334,-3.47811,-2.39111,-2.1346,
0.357,-9.09359,-3.43146,-2.36386,-2.11088,
0.358,-9.03615,-3.38559,-2.33668,-2.08737,
0.359,-8.98125,-3.34142,-2.30966,-2.06427,
0.36,-8.92841,-3.29798,-2.28282,-2.04155,
0.361,-8.87691,-3.25614,-2.25641,-2.01919,
0.362,-8.82562,-3.21643,-2.23048,-1.99704,
0.363,-8.7746,-3.17919,-2.20503,-1.97493,
0.364,-8.724,-3.1441,-2.18013,-1.953,
0.365,-8.67367,-3.1104,-2.15599,-1.9313,
0.366,-8.62361,-3.07824,-2.13246,-1.91003,
0.367,-8.57385,-3.04737,-2.10948,-1.88919,
0.368,-8.52435,-3.01776,-2.08688,-1.86876,
0.369,-8.47496,-2.98907,-2.06465,-1.8486,
0.37,-8.42543,-2.96114,-2.04274,-1.82858,
0.371,-8.37582,-2.9337,-2.02107,-1.80876,
0.372,-8.3261,-2.90689,-1.99957,-1.78917,
0.373,-8.27626,-2.88027,-1.97821,-1.77002,
0.374,-8.22615,-2.85372,-1.95697,-1.75127,
0.375,-8.17552,-2.82722,-1.9358,-1.73291,
0.376,-8.12429,-2.80064,-1.91459,-1.71479,
0.377,-8.07302,-2.77386,-1.89351,-1.69678,
0.378,-8.02138,-2.74688,-1.87253,-1.67883,
0.379,-7.96918,-2.71947,-1.85177,-1.66108,
0.38,-7.91662,-2.69165,-1.83143,-1.64354,
0.381,-7.86327,-2.6633,-1.81141,-1.62636,
0.382,-7.80882,-2.63434,-1.79179,-1.60953,
0.383,-7.75324,-2.60479,-1.77271,-1.59298,
0.384,-7.69647,-2.5748,-1.75423,-1.57658,
0.385,-7.63912,-2.54429,-1.73618,-1.5602,
0.386,-7.58046,-2.51308,-1.7185,-1.54382,
0.387,-7.52032,-2.48142,-1.70123,-1.52755,
0.388,-7.45928,-2.44933,-1.68424,-1.51139,
0.389,-7.39666,-2.4173,-1.66751,-1.49551,
0.39,-7.33234,-2.38495,-1.65103,-1.47989,
0.391,-7.26622,-2.35242,-1.63479,-1.46451,
0.392,-7.19809,-2.31988,-1.61865,-1.44927,
0.393,-7.12837,-2.28767,-1.60262,-1.43407,
0.394,-7.05658,-2.2558,-1.58675,-1.41889,
0.395,-6.98245,-2.22403,-1.57088,-1.40371,
0.396,-6.90705,-2.19268,-1.55496,-1.3886,
0.397,-6.82949,-2.16227,-1.53906,-1.37373,
0.398,-6.75014,-2.13354,-1.52329,-1.35909,
0.399,-6.66842,-2.10618,-1.50756,-1.34474,
0.4,-6.5846,-2.07981,-1.49194,-1.33063,
0.401,-6.49885,-2.05494,-1.4766,-1.31666,
0.402,-6.41174,-2.03169,-1.46143,-1.30276,
0.403,-6.32368,-2.01006,-1.44634,-1.28894,
0.404,-6.23519,-1.99015,-1.43149,-1.27518,
0.405,-6.14618,-1.97143,-1.41702,-1.2616,
0.406,-6.05539,-1.95343,-1.40276,-1.24834,
0.407,-5.96327,-1.93617,-1.38856,-1.23551,
0.408,-5.87049,-1.91975,-1.37449,-1.22314,
0.409,-5.77813,-1.90401,-1.36056,-1.21118,
0.41,-5.68799,-1.8889,-1.34662,-1.19958,
0.411,-5.60018,-1.8745,-1.33269,-1.18823,
0.412,-5.5153,-1.86067,-1.31883,-1.17706,
0.413,-5.43412,-1.84711,-1.30505,-1.166,
0.414,-5.35474,-1.83375,-1.2912,-1.15512,
0.415,-5.27719,-1.82061,-1.27748,-1.14445,
0.416,-5.20132,-1.80766,-1.26396,-1.1341,
0.417,-5.12693,-1.79479,-1.25054,-1.12411,
0.418,-5.05543,-1.78206,-1.23731,-1.1145,
0.419,-4.98648,-1.76934,-1.22443,-1.10525,
0.42,-4.91966,-1.75667,-1.21182,-1.09626,
0.421,-4.85426,-1.74421,-1.19944,-1.08747,
0.422,-4.79116,-1.73159,-1.18751,-1.07877,
0.423,-4.73155,-1.7188,-1.17598,-1.07014,
0.424,-4.67613,-1.7058,-1.1648,-1.06155,
0.425,-4.62728,-1.69263,-1.154,-1.05308,
0.426,-4.58354,-1.67928,-1.14374,-1.04472,
0.427,-4.54365,-1.6657,-1.13391,-1.03657,
0.428,-4.5076,-1.65223,-1.12441,-1.02871,
0.429,-4.47504,-1.6384,-1.11533,-1.02106,
0.43,-4.44493,-1.62429,-1.10687,-1.01364,
0.431,-4.41667,-1.60989,-1.09873,-1.00635,
0.432,-4.38987,-1.59533,-1.09092,-0.999095,
0.433,-4.36472,-1.58044,-1.08338,-0.991875,
0.434,-4.34061,-1.5654,-1.07607,-0.984564,
0.435,-4.31746,-1.55036,-1.06914,-0.977192,
0.436,-4.29513,-1.53542,-1.06234,-0.969763,
0.437,-4.27351,-1.52032,-1.05566,-0.962297,
0.438,-4.25244,-1.50513,-1.04911,-0.954847,
0.439,-4.23184,-1.48994,-1.04283,-0.947464,
0.44,-4.21179,-1.47475,-1.03661,-0.940232,
0.441,-4.19322,-1.46001,-1.03045,-0.933152,
0.442,-4.1751,-1.44534,-1.02438,-0.926227,
0.443,-4.15734,-1.43103,-1.0183,-0.919476,
0.444,-4.13989,-1.41711,-1.0124,-0.912797,
0.445,-4.12272,-1.40336,-1.00652,-0.906165,
0.446,-4.10553,-1.38994,-1.00062,-0.899569,
0.447,-4.08822,-1.37755,-0.994671,-0.892976,
0.448,-4.07082,-1.36575,-0.988836,-0.886471,
0.449,-4.05338,-1.35464,-0.983056,-0.880009,
0.45,-4.03591,-1.3443,-0.977286,-0.8737,
0.451,-4.01862,-1.3346,-0.971612,-0.867544,
0.452,-4.00162,-1.32583,-0.965967,-0.861609,
0.453,-3.98472,-1.3177,-0.960523,-0.856026,
0.454,-3.96771,-1.31007,-0.955237,-0.850713,
0.455,-3.95066,-1.30294,-0.950082,-0.845677,
0.456,-3.93351,-1.29653,-0.945004,-0.840928,
0.457,-3.91663,-1.29062,-0.940186,-0.836333,
0.458,-3.90082,-1.28515,-0.935571,-0.831889,
0.459,-3.88517,-1.27993,-0.931133,-0.827543,
0.46,-3.8697,-1.27487,-0.926945,-0.823257,
0.461,-3.85432,-1.27045,-0.922869,-0.818986,
0.462,-3.83889,-1.26621,-0.919023,-0.814766,
0.463,-3.82345,-1.26212,-0.915351,-0.810513,
0.464,-3.80803,-1.25817,-0.911759,-0.806285,
0.465,-3.79285,-1.25436,-0.908238,-0.802125,
0.466,-3.77803,-1.25067,-0.904871,-0.797989,
0.467,-3.76358,-1.24707,-0.901681,-0.793974,
0.468,-3.74924,-1.24353,-0.898496,-0.790147,
0.469,-3.73477,-1.24013,-0.895387,-0.786419,
0.47,-3.72021,-1.2372,-0.892311,-0.782814,
0.471,-3.70581,-1.23438,-0.889302,-0.779359,
0.472,-3.69131,-1.23162,-0.886476,-0.775958,
0.473,-3.67642,-1.22885,-0.883655,-0.772597,
0.474,-3.66129,-1.22608,-0.880824,-0.769255,
0.475,-3.64586,-1.22338,-0.878062,-0.765905,
0.476,-3.63024,-1.22083,-0.875457,-0.762509,
0.477,-3.61456,-1.21831,-0.872842,-0.759107,
0.478,-3.59916,-1.21578,-0.870313,-0.755678,
0.479,-3.58403,-1.2132,-0.867782,-0.752232,
0.48,-3.56862,-1.21057,-0.865442,-0.748774,
0.481,-3.55297,-1.20821,-0.863169,-0.745404,
0.482,-3.53701,-1.20609,-0.860896,-0.742019,
0.483,-3.52066,-1.20399,-0.858722,-0.738733,
0.484,-3.50389,-1.20186,-0.856751,-0.735578,
0.485,-3.48667,-1.19971,-0.854823,-0.732522,
0.486,-3.46888,-1.19752,-0.853021,-0.729559,
0.487,-3.45037,-1.19523,-0.851351,-0.726755,
0.488,-3.43132,-1.19286,-0.849942,-0.724012,
0.489,-3.41177,-1.19069,-0.848613,-0.721334,
0.49,-3.3917,-1.18883,-0.847411,-0.718743,
0.491,-3.37255,-1.18701,-0.846537,-0.716176,
0.492,-3.35434,-1.18514,-0.845762,-0.713632,
0.493,-3.33577,-1.18325,-0.845178,-0.711132,
0.494,-3.31688,-1.18151,-0.844697,-0.708652,
0.495,-3.29755,-1.1798,-0.844539,-0.706153,
0.496,-3.27788,-1.17799,-0.844514,-0.70371,
0.497,-3.25824,-1.17628,-0.84457,-0.701265,
0.498,-3.23891,-1.17503,-0.844706,-0.698835,
0.499,-3.21931,-1.17405,-0.845092,-0.696454,
0.5,-3.19964,-1.17309,-0.845544,-0.694117,
0.501,-3.17985,-1.1721,-0.846079,-0.691821,
0.502,-3.15999,-1.17105,-0.846704,-0.689675,
0.503,-3.14231,-1.17039,-0.847357,-0.687643,
0.504,-3.12493,-1.17017,-0.848205,-0.685741,
0.505,-3.10913,-1.17013,-0.849123,-0.683958,
0.506,-3.09376,-1.17025,-0.850068,-0.682324,
0.507,-3.0785,-1.17059,-0.85101,-0.680779,
0.508,-3.06337,-1.17099,-0.852089,-0.679312,
0.509,-3.04838,-1.17179,-0.853281,-0.677957,
0.51,-3.03418,-1.1731,-0.85448,-0.676642,
0.511,-3.02291,-1.17476,-0.855755,-0.67538,
0.512,-3.01233,-1.17641,-0.857052,-0.674137,
0.513,-3.00314,-1.17808,-0.858399,-0.672964,
0.514,-2.99533,-1.18027,-0.85989,-0.6718,
0.515,-2.98821,-1.18277,-0.861421,-0.670632,
0.516,-2.9826,-1.18548,-0.862959,-0.669506,
0.517,-2.97787,-1.18834,-0.864512,-0.668401,
0.518,-2.97389,-1.19121,-0.866226,-0.667308,
0.519,-2.97078,-1.19412,-0.867994,-0.666223,
0.52,-2.96837,-1.19726,-0.869807,-0.665179,
0.521,-2.96862,-1.20058,-0.871673,-0.664156,
0.522,-2.96897,-1.20395,-0.873571,-0.663168,
0.523,-2.96947,-1.20743,-0.875627,-0.662259,
0.524,-2.97039,-1.2108,-0.877747,-0.661412,
0.525,-2.97181,-1.21415,-0.879863,-0.660608,
0.526,-2.97374,-1.21748,-0.882046,-0.659848,
0.527,-2.97661,-1.22108,-0.884376,-0.659121,
0.528,-2.97972,-1.22465,-0.886734,-0.658454,
0.529,-2.98312,-1.22822,-0.889166,-0.657792,
0.53,-2.98666,-1.23183,-0.891602,-0.657124,
0.531,-2.99029,-1.23544,-0.894167,-0.656497,
0.532,-2.99534,-1.23908,-0.89682,-0.655868,
0.533,-3.0006,-1.24264,-0.899487,-0.655246,
0.534,-3.00596,-1.24619,-0.902125,-0.654611,
0.535,-3.01135,-1.24975,-0.90489,-0.654012,
0.536,-3.01679,-1.25335,-0.907714,-0.653429,
0.537,-3.02208,-1.25711,-0.910555,-0.652846,
0.538,-3.02735,-1.26097,-0.913426,-0.652306,
0.539,-3.0328,-1.26484,-0.916282,-0.651807,
0.54,-3.03837,-1.26876,-0.919217,-0.651344,
0.541,-3.04401,-1.27267,-0.922201,-0.6509,
0.542,-3.04974,-1.27659,-0.92521,-0.650543,
0.543,-3.05609,-1.28051,-0.928194,-0.650223,
0.544,-3.06261,-1.28443,-0.931216,-0.649925,
0.545,-3.06924,-1.28834,-0.934318,-0.649728,
0.546,-3.07589,-1.29233,-0.937468,-0.649593,
0.547,-3.08255,-1.29643,-0.940656,-0.64953,
0.548,-3.08924,-1.30052,-0.943878,-0.649511,
0.549,-3.09595,-1.30462,-0.94712,-0.649582,
0.55,-3.10268,-1.30877,-0.950482,-0.649687,
0.551,-3.10945,-1.31292,-0.953914,-0.64981,
0.552,-3.11625,-1.31713,-0.957392,-0.650004,
0.553,-3.12308,-1.32136,-0.960879,-0.650223,
0.554,-3.13055,-1.32561,-0.964481,-0.650468,
0.555,-3.13817,-1.32988,-0.968169,-0.650721,
0.556,-3.1458,-1.33418,-0.971934,-0.651004,
0.557,-3.15334,-1.3385,-0.975762,-0.651301,
0.558,-3.16096,-1.34296,-0.979652,-0.651586,
0.559,-3.16859,-1.34756,-0.983692,-0.651881,
0.56,-3.17626,-1.35221,-0.987826,-0.652213,
0.561,-3.18399,-1.35693,-0.99199,-0.652549,
0.562,-3.19179,-1.36168,-0.996263,-0.652898,
0.563,-3.19958,-1.36646,-1.00066,-0.653275,
0.564,-3.20739,-1.37135,-1.00516,-0.653687,
0.565,-3.21525,-1.37631,-1.00973,-0.654102,
0.566,-3.22314,-1.38132,-1.0145,-0.654555,
0.567,-3.23104,-1.38655,-1.01938,-0.655045,
0.568,-3.23895,-1.39188,-1.02429,-0.655562,
0.569,-3.24686,-1.39727,-1.02929,-0.656093,
0.57,-3.25478,-1.40278,-1.03436,-0.656682,
0.571,-3.26267,-1.40839,-1.03948,-0.657295,
0.572,-3.27056,-1.41408,-1.04461,-0.657912,
0.573,-3.27845,-1.41998,-1.04983,-0.658588,
0.574,-3.28635,-1.42597,-1.05506,-0.659292,
0.575,-3.29439,-1.43209,-1.06027,-0.660021,
0.576,-3.30261,-1.4384,-1.06554,-0.660761,
0.577,-3.31147,-1.44497,-1.07081,-0.661529,
0.578,-3.32042,-1.45169,-1.07605,-0.662331,
0.579,-3.32934,-1.45852,-1.08131,-0.663136,
0.58,-3.3382,-1.4655,-1.08656,-0.663935,
0.581,-3.34708,-1.47265,-1.09177,-0.664776,
0.582,-3.35597,-1.48009,-1.09697,-0.665628,
0.583,-3.36488,-1.48793,-1.10215,-0.666488,
0.584,-3.37377,-1.49594,-1.1073,-0.667354,
0.585,-3.38266,-1.50417,-1.11239,-0.668237,
0.586,-3.39157,-1.51259,-1.11744,-0.669154,
0.587,-3.4004,-1.52134,-1.12243,-0.670073,
0.588,-3.40927,-1.53034,-1.12734,-0.670997,
0.589,-3.41819,-1.53976,-1.13221,-0.671971,
0.59,-3.42716,-1.54945,-1.13707,-0.672967,
0.591,-3.43621,-1.55941,-1.14188,-0.673988,
0.592,-3.44534,-1.56957,-1.14665,-0.675025,
0.593,-3.45453,-1.58004,-1.15135,-0.676117,
0.594,-3.46376,-1.59091,-1.15603,-0.677239,
0.595,-3.47312,-1.60197,-1.16066,-0.678364,
0.596,-3.48259,-1.61324,-1.16523,-0.679539,
0.597,-3.4922,-1.62482,-1.16976,-0.680742,
0.598,-3.50192,-1.63684,-1.17429,-0.68197,
0.599,-3.51167,-1.64908,-1.1788,-0.683207,
0.6,-3.52147,-1.66155,-1.18331,-0.684485,
0.601,-3.53125,-1.67429,-1.18782,-0.685792,
0.602,-3.5411,-1.6875,-1.19233,-0.687094,
0.603,-3.55133,-1.70091,-1.19686,-0.688409,
0.604,-3.56161,-1.71454,-1.2014,-0.689742,
0.605,-3.57199,-1.72839,-1.20592,-0.691077,
0.606,-3.58266,-1.74238,-1.21046,-0.692416,
0.607,-3.59394,-1.75632,-1.21502,-0.693751,
0.608,-3.60532,-1.77039,-1.2196,-0.695109,
0.609,-3.61682,-1.78453,-1.22418,-0.696478,
0.61,-3.62835,-1.79862,-1.22878,-0.697842,
0.611,-3.63999,-1.81263,-1.23339,-0.699205,
0.612,-3.65174,-1.82659,-1.23805,-0.700594,
0.613,-3.66359,-1.84034,-1.24273,-0.701996,
0.614,-3.67555,-1.85377,-1.24742,-0.703409,
0.615,-3.68762,-1.86691,-1.25214,-0.704831,
0.616,-3.69981,-1.87951,-1.2569,-0.706266,
0.617,-3.71213,-1.89162,-1.26169,-0.707737,
0.618,-3.72462,-1.90319,-1.2665,-0.709231,
0.619,-3.73732,-1.91415,-1.27135,-0.710731,
0.62,-3.7502,-1.92453,-1.27624,-0.712257,
0.621,-3.76331,-1.93439,-1.28116,-0.713823,
0.622,-3.77654,-1.94382,-1.28612,-0.715417,
0.623,-3.78992,-1.95292,-1.2911,-0.717035,
0.624,-3.80346,-1.96163,-1.29615,-0.718676,
0.625,-3.81803,-1.97013,-1.30123,-0.720361,
0.626,-3.83277,-1.97846,-1.30635,-0.722073,
0.627,-3.8477,-1.98663,-1.31152,-0.723805,
0.628,-3.86282,-1.99468,-1.31675,-0.725586,
0.629,-3.87814,-2.00257,-1.32204,-0.727405,
0.63,-3.89395,-2.01033,-1.32739,-0.729249,
0.631,-3.91004,-2.01792,-1.33282,-0.731144,
0.632,-3.92634,-2.02537,-1.33832,-0.733076,
0.633,-3.94288,-2.03268,-1.34389,-0.735041,
0.634,-3.95961,-2.03987,-1.34955,-0.737063,
0.635,-3.97657,-2.04697,-1.35528,-0.739116,
0.636,-3.99397,-2.05397,-1.36108,-0.741187,
0.637,-4.01198,-2.06086,-1.36697,-0.743303,
0.638,-4.03034,-2.06766,-1.37292,-0.745424,
0.639,-4.04892,-2.07436,-1.37895,-0.747568,
0.64,-4.06772,-2.08098,-1.38505,-0.749723,
0.641,-4.08745,-2.08752,-1.39124,-0.751861,
0.642,-4.10782,-2.094,-1.3975,-0.754008,
0.643,-4.12837,-2.10044,-1.40386,-0.756141,
0.644,-4.14948,-2.10684,-1.41031,-0.758244,
0.645,-4.1711,-2.1133,-1.41685,-0.760325,
0.646,-4.19288,-2.11979,-1.42346,-0.762373,
0.647,-4.21495,-2.12627,-1.43014,-0.764376,
0.648,-4.2373,-2.13274,-1.43689,-0.766356,
0.649,-4.25996,-2.13918,-1.4437,-0.768308,
0.65,-4.28304,-2.1456,-1.45059,-0.770228,
0.651,-4.30737,-2.15199,-1.45756,-0.772124,
0.652,-4.33232,-2.15835,-1.46462,-0.77401,
0.653,-4.3577,-2.16468,-1.47177,-0.775887,
0.654,-4.38342,-2.17098,-1.479,-0.777756,
0.655,-4.40939,-2.17724,-1.4863,-0.77962,
0.656,-4.43576,-2.18346,-1.49365,-0.781494,
0.657,-4.46251,-2.18965,-1.50104,-0.78338,
0.658,-4.48974,-2.19579,-1.50844,-0.785278,
0.659,-4.51811,-2.20192,-1.51585,-0.787188,
0.66,-4.54726,-2.20803,-1.52326,-0.78912,
0.661,-4.57741,-2.21412,-1.53066,-0.791076,
0.662,-4.60783,-2.22019,-1.53804,-0.79306,
0.663,-4.63808,-2.22624,-1.54537,-0.795074,
0.664,-4.66841,-2.23227,-1.55264,-0.79712,
0.665,-4.69889,-2.23829,-1.55982,-0.799216,
0.666,-4.72942,-2.24429,-1.56688,-0.801355,
0.667,-4.7593,-2.25028,-1.57377,-0.803541,
0.668,-4.78967,-2.25626,-1.58048,-0.805802,
0.669,-4.81956,-2.26222,-1.58701,-0.808147,
0.67,-4.84901,-2.26818,-1.59338,-0.810591,
0.671,-4.87797,-2.27413,-1.5996,-0.813156,
0.672,-4.90655,-2.28008,-1.60567,-0.81587,
0.673,-4.93474,-2.28602,-1.6116,-0.818751,
0.674,-4.96274,-2.29195,-1.61742,-0.821817,
0.675,-4.99064,-2.29789,-1.62314,-0.825119,
0.676,-5.01858,-2.30384,-1.62877,-0.82879,
0.677,-5.04694,-2.30981,-1.63431,-0.832626,
0.678,-5.07581,-2.3158,-1.63976,-0.836348,
0.679,-5.10492,-2.32181,-1.64513,-0.839806,
0.68,-5.13426,-2.32784,-1.65044,-0.842981,
0.681,-5.16423,-2.33388,-1.65568,-0.845919,
0.682,-5.19415,-2.33995,-1.66087,-0.848665,
0.683,-5.22431,-2.34604,-1.66599,-0.851264,
0.684,-5.2547,-2.35215,-1.67107,-0.853772,
0.685,-5.2858,-2.35831,-1.67612,-0.856212,
0.686,-5.31722,-2.36446,-1.68112,-0.858598,
0.687,-5.34873,-2.37061,-1.6861,-0.860957,
0.688,-5.37864,-2.37679,-1.69105,-0.863307,
0.689,-5.40897,-2.38301,-1.69599,-0.865654,
0.69,-5.44065,-2.38927,-1.70091,-0.868019,
0.691,-5.47364,-2.39556,-1.70581,-0.870389,
0.692,-5.507,-2.40185,-1.71072,-0.872766,
0.693,-5.54047,-2.40817,-1.71562,-0.875159,
0.694,-5.57595,-2.41455,-1.72052,-0.877556,
0.695,-5.61315,-2.42097,-1.72542,-0.879957,
0.696,-5.65165,-2.42745,-1.73034,-0.882368,
0.697,-5.69143,-2.43399,-1.73526,-0.884778,
0.698,-5.73227,-2.4406,-1.7402,-0.887188,
0.699,-5.7734,-2.44728,-1.74516,-0.8896,
0.7,-5.81471,-2.45402,-1.75014,-0.892003,
0.701,-5.85621,-2.46085,-1.75514,-0.894401,
0.702,-5.89792,-2.46774,-1.76016,-0.896792,
0.703,-5.94,-2.47472,-1.76519,-0.899171,
0.704,-5.98274,-2.48178,-1.77025,-0.901525,
0.705,-6.02581,-2.48892,-1.77533,-0.903836,
0.706,-6.06858,-2.49615,-1.78043,-0.906116,
0.707,-6.11175,-2.50348,-1.78554,-0.908401,
0.708,-6.15631,-2.5109,-1.79066,-0.910695,
0.709,-6.20478,-2.51842,-1.79577,-0.912998,
0.71,-6.26003,-2.52604,-1.80089,-0.915295,
0.711,-6.3256,-2.53377,-1.80601,-0.917575,
0.712,-6.40144,-2.54161,-1.81114,-0.91984,
0.713,-6.46831,-2.54956,-1.81628,-0.9221,
0.714,-6.44401,-2.55763,-1.82143,-0.924364,
0.715,-4.98432,-2.56582,-1.8266,-0.926633,
0.716,-2.44723,-2.57414,-1.83179,-0.928925,
0.717,-2.02743,-2.58258,-1.837,-0.931229,
0.718,-1.49958,-2.59115,-1.84224,-0.933554,
0.719,-1.09727,-2.59985,-1.84751,-0.935904,
0.72,-0.999168,-2.60868,-1.85281,-0.938277,
0.721,-0.970618,-2.61764,-1.85815,-0.940687,
0.722,-0.948306,-2.62674,-1.86354,-0.943135,
0.723,-0.929643,-2.63597,-1.86897,-0.945617,
0.724,-0.917778,-2.64533,-1.87445,-0.948148,
0.725,-0.91154,-2.65481,-1.87998,-0.950722,
0.726,-0.90749,-2.66442,-1.88559,-0.953335,
0.727,-0.904664,-2.67414,-1.89127,-0.955981,
0.728,-0.902512,-2.68399,-1.89703,-0.958652,
0.729,-0.900871,-2.69394,-1.9029,-0.96133,
0.73,-0.899548,-2.70395,-1.90887,-0.964026,
0.731,-0.898496,-2.71402,-1.91496,-0.96674,
0.732,-0.897653,-2.72411,-1.92116,-0.969459,
0.733,-0.897016,-2.73423,-1.92751,-0.972177,
0.734,-0.896577,-2.74435,-1.93399,-0.974891,
0.735,-0.89628,-2.75447,-1.94061,-0.977595,
0.736,-0.896039,-2.76459,-1.94736,-0.980288,
0.737,-0.895845,-2.77457,-1.95422,-0.982966,
0.738,-0.895695,-2.78463,-1.96114,-0.985631,
0.739,-0.895584,-2.79476,-1.9681,-0.98829,
0.74,-0.895502,-2.80497,-1.97504,-0.990943,
0.741,-0.895452,-2.81521,-1.98192,-0.993596,
0.742,-0.895446,-2.82541,-1.98871,-0.996254,
0.743,-0.895493,-2.83555,-1.99541,-0.998918,
0.744,-0.895631,-2.84556,-2.00198,-1.00159,
0.745,-0.895892,-2.85542,-2.00841,-1.00427,
0.746,-0.896214,-2.8651,-2.0147,-1.00697,
0.747,-0.896597,-2.8746,-2.02083,-1.00969,
0.748,-0.89704,-2.88397,-2.02681,-1.01244,
0.749,-0.89754,-2.89314,-2.03263,-1.01522,
0.75,-0.89809,-2.9021,-2.03829,-1.01803,
0.751,-0.898688,-2.91082,-2.04381,-1.02087,
0.752,-0.899365,-2.91931,-2.04921,-1.02375,
0.753,-0.900078,-2.92756,-2.05448,-1.02667,
0.754,-0.90082,-2.93556,-2.05964,-1.02963,
0.755,-0.901588,-2.9433,-2.06471,-1.03264,
0.756,-0.902376,-2.95081,-2.06967,-1.0357,
0.757,-0.903182,-2.95809,-2.07456,-1.03881,
0.758,-0.904001,-2.96514,-2.07937,-1.04197,
0.759,-0.904834,-2.97199,-2.08411,-1.0452,
0.76,-0.905684,-2.97865,-2.08879,-1.04848,
0.761,-0.90655,-2.98513,-2.09341,-1.05181,
0.762,-0.907429,-2.99145,-2.09798,-1.0552,
0.763,-0.908316,-2.99762,-2.1025,-1.05863,
0.764,-0.909211,-3.00367,-2.10697,-1.0621,
0.765,-0.910111,-3.0096,-2.11141,-1.06561,
0.766,-0.911017,-3.01542,-2.11581,-1.06914,
0.767,-0.911925,-3.02115,-2.12016,-1.07269,
0.768,-0.912834,-3.02679,-2.12449,-1.07622,
0.769,-0.913747,-3.03235,-2.12879,-1.07973,
0.77,-0.914653,-3.03784,-2.13307,-1.0832,
0.771,-0.915562,-3.04326,-2.13733,-1.08662,
0.772,-0.916473,-3.04863,-2.14159,-1.08997,
0.773,-0.917387,-3.05394,-2.14584,-1.09326,
0.774,-0.918305,-3.0592,-2.15009,-1.09651,
0.775,-0.919226,-3.06442,-2.15434,-1.09972,
0.776,-0.920151,-3.0696,-2.1586,-1.10287,
0.777,-0.921082,-3.07472,-2.16286,-1.106,
0.778,-0.922017,-3.07984,-2.16713,-1.10909,
0.779,-0.922953,-3.08496,-2.17139,-1.11216,
0.78,-0.92389,-3.09006,-2.17564,-1.11521,
0.781,-0.924827,-3.09514,-2.1799,-1.11825,
0.782,-0.925765,-3.1002,-2.18414,-1.12128,
0.783,-0.926704,-3.10523,-2.18838,-1.1243,
0.784,-0.927622,-3.11024,-2.19261,-1.12731,
0.785,-0.928511,-3.11522,-2.19683,-1.13032,
0.786,-0.929404,-3.12018,-2.20103,-1.13332,
0.787,-0.9303,-3.12511,-2.20521,-1.13634,
0.788,-0.931197,-3.13002,-2.20938,-1.13939,
0.789,-0.932095,-3.13491,-2.21354,-1.14246,
0.79,-0.932994,-3.13977,-2.2177,-1.14557,
0.791,-0.933893,-3.14462,-2.22184,-1.14873,
0.792,-0.934793,-3.14945,-2.22598,-1.15195,
0.793,-0.935695,-3.15427,-2.23011,-1.15523,
0.794,-0.936597,-3.15907,-2.23423,-1.15858,
0.795,-0.937501,-3.16386,-2.23834,-1.16201,
0.796,-0.938406,-3.16864,-2.24244,-1.16553,
0.797,-0.939312,-3.1734,-2.24652,-1.16913,
0.798,-0.94022,-3.17816,-2.2506,-1.17281,
0.799,-0.941125,-3.1829,-2.25467,-1.17655,
0.8,-0.942026,-3.18763,-2.25873,-1.18032,
0.801,-0.942926,-3.19236,-2.26278,-1.1841,
0.802,-0.943814,-3.19708,-2.26683,-1.18788,
0.803,-0.944576,-3.2018,-2.27088,-1.19165,
0.804,-0.945225,-3.20652,-2.27492,-1.1954,
0.805,-0.945762,-3.21124,-2.27896,-1.19911,
0.806,-0.946179,-3.21596,-2.283,-1.20277,
0.807,-0.94647,-3.22067,-2.28703,-1.20639,
0.808,-0.946641,-3.22539,-2.29107,-1.20996,
0.809,-0.946661,-3.23012,-2.2951,-1.2135,
0.81,-0.946516,-3.23487,-2.29913,-1.21699,
0.811,-0.94619,-3.23964,-2.30316,-1.22044,
0.812,-0.945673,-3.24442,-2.3072,-1.22386,
0.813,-0.944967,-3.2492,-2.31123,-1.22726,
0.814,-0.944114,-3.254,-2.31527,-1.23065,
0.815,-0.943032,-3.25881,-2.31931,-1.23404,
0.816,-0.942117,-3.26362,-2.32336,-1.23746,
0.817,-0.941382,-3.26841,-2.3274,-1.24091,
0.818,-0.941514,-3.27322,-2.33146,-1.2444,
0.819,-0.942457,-3.27802,-2.33552,-1.24792,
0.82,-0.943376,-3.28284,-2.33958,-1.25144,
0.821,-0.94429,-3.28767,-2.34365,-1.25492,
0.822,-0.945351,-3.29251,-2.34771,-1.25835,
0.823,-0.946393,-3.29736,-2.35178,-1.26169,
0.824,-0.9474,-3.30224,-2.35586,-1.26496,
0.825,-0.948397,-3.30713,-2.35994,-1.26814,
0.826,-0.949308,-3.31201,-2.36403,-1.27127,
0.827,-0.950136,-3.31692,-2.36814,-1.27437,
0.828,-0.950966,-3.32186,-2.37226,-1.27744,
0.829,-0.951797,-3.32681,-2.37639,-1.28051,
0.83,-0.95263,-3.33178,-2.38052,-1.2836,
0.831,-0.953462,-3.33678,-2.38466,-1.2867,
0.832,-0.954282,-3.34179,-2.38883,-1.28984,
0.833,-0.955185,-3.34684,-2.39299,-1.29305,
0.834,-0.956112,-3.35192,-2.39717,-1.29633,
0.835,-0.957036,-3.35703,-2.40136,-1.29972,
0.836,-0.957955,-3.36217,-2.40555,-1.30323,
0.837,-0.958869,-3.3673,-2.40977,-1.30687,
0.838,-0.959752,-3.37245,-2.414,-1.31064,
0.839,-0.960614,-3.37756,-2.41825,-1.31452,
0.84,-0.961469,-3.38271,-2.42251,-1.31848,
0.841,-0.962296,-3.3879,-2.42679,-1.32249,
0.842,-0.963101,-3.39314,-2.43108,-1.3265,
0.843,-0.963892,-3.39843,-2.43538,-1.33045,
0.844,-0.964673,-3.40374,-2.43968,-1.33431,
0.845,-0.965446,-3.4091,-2.44399,-1.33811,
0.846,-0.966212,-3.41449,-2.44831,-1.34184,
0.847,-0.966974,-3.41991,-2.45264,-1.34552,
0.848,-0.96773,-3.42534,-2.45697,-1.34917,
0.849,-0.968482,-3.43079,-2.46129,-1.35282,
0.85,-0.96923,-3.43625,-2.46559,-1.35646,
0.851,-0.969973,-3.44172,-2.46987,-1.36012,
0.852,-0.970714,-3.44718,-2.47411,-1.36379,
0.853,-0.971452,-3.45263,-2.47829,-1.36748,
0.854,-0.972187,-3.45808,-2.48243,-1.37121,
0.855,-0.972919,-3.4635,-2.48652,-1.37495,
0.856,-0.973648,-3.46889,-2.49056,-1.37869,
0.857,-0.974374,-3.47426,-2.49456,-1.38239,
0.858,-0.975097,-3.47958,-2.49851,-1.386,
0.859,-0.975816,-3.48487,-2.50241,-1.38947,
0.86,-0.976533,-3.49012,-2.50627,-1.39283,
0.861,-0.977247,-3.49534,-2.51009,-1.39607,
0.862,-0.977958,-3.50053,-2.51387,-1.39923,
0.863,-0.978665,-3.5057,-2.51761,-1.40233,
0.864,-0.979369,-3.51084,-2.52132,-1.4054,
0.865,-0.98007,-3.51595,-2.52499,-1.40846,
0.866,-0.980768,-3.52104,-2.52864,-1.41154,
0.867,-0.981464,-3.52611,-2.53226,-1.41466,
0.868,-0.982156,-3.53117,-2.53585,-1.41784,
0.869,-0.982845,-3.53621,-2.53941,-1.42109,
0.87,-0.983531,-3.54124,-2.54295,-1.42442,
0.871,-0.984216,-3.54627,-2.54646,-1.42782,
0.872,-0.9849,-3.55131,-2.54994,-1.43127,
0.873,-0.985599,-3.55634,-2.55339,-1.43474,
0.874,-0.986302,-3.56136,-2.55682,-1.43819,
0.875,-0.987001,-3.56637,-2.56021,-1.44155,
0.876,-0.987673,-3.57138,-2.56358,-1.44479,
0.877,-0.988333,-3.57639,-2.56692,-1.4479,
0.878,-0.98899,-3.58138,-2.57024,-1.4509,
0.879,-0.989644,-3.58638,-2.57353,-1.4538,
0.88,-0.990292,-3.59137,-2.57679,-1.45664,
0.881,-0.990943,-3.59637,-2.58004,-1.45944,
0.882,-0.991602,-3.60138,-2.58326,-1.46222,
0.883,-0.992258,-3.6064,-2.58645,-1.46498,
0.884,-0.992912,-3.61144,-2.58963,-1.46774,
0.885,-0.993562,-3.61649,-2.59278,-1.47051,
0.886,-0.994216,-3.62155,-2.59592,-1.47331,
0.887,-0.994869,-3.62663,-2.59904,-1.47614,
0.888,-0.99552,-3.63173,-2.60215,-1.47902,
0.889,-0.996168,-3.63685,-2.60525,-1.48196,
0.89,-0.996813,-3.64199,-2.60833,-1.48497,
0.891,-0.997455,-3.64716,-2.6114,-1.48806,
0.892,-0.998095,-3.65235,-2.61446,-1.49121,
0.893,-0.998731,-3.65757,-2.61751,-1.49443,
0.894,-0.999369,-3.66282,-2.62054,-1.49769,
0.895,-1.00001,-3.6681,-2.62356,-1.50099,
0.896,-1.00066,-3.67341,-2.62656,-1.5043,
0.897,-1.0013,-3.67874,-2.62956,-1.50758,
0.898,-1.00194,-3.68411,-2.63255,-1.51084,
0.899,-1.00257,-3.68952,-2.63552,-1.51405,
0.9,-1.0032,-3.69494,-2.63849,-1.51721,
0.901,-1.00383,-3.70039,-2.64145,-1.52031,
0.902,-1.00445,-3.70589,-2.64439,-1.52337,
0.903,-1.00507,-3.71142,-2.64733,-1.52638,
0.904,-1.00569,-3.717,-2.65026,-1.52933,
0.905,-1.00631,-3.72261,-2.65319,-1.53225,
0.906,-1.00692,-3.72826,-2.65611,-1.53512,
0.907,-1.00753,-3.73394,-2.65902,-1.53794,
0.908,-1.00814,-3.73964,-2.66193,-1.54069,
0.909,-1.00874,-3.74537,-2.66483,-1.54338,
0.91,-1.00934,-3.75118,-2.66772,-1.546,
0.911,-1.00993,-3.75688,-2.6706,-1.54855,
0.912,-1.01053,-3.76245,-2.67348,-1.55103,
0.913,-1.01111,-3.76829,-2.67635,-1.55344,
0.914,-1.0117,-3.77454,-2.67922,-1.55578,
0.915,-1.01228,-3.78128,-2.68208,-1.55808,
0.916,-1.01286,-3.78864,-2.68493,-1.56033,
0.917,-1.0134,-3.79697,-2.68779,-1.56253,
0.918,-1.01392,-3.80633,-2.69064,-1.56469,
0.919,-1.01443,-3.81396,-2.69349,-1.56683,
0.92,-1.01494,-3.81336,-2.69635,-1.56894,
0.921,-1.01544,-3.79878,-2.6992,-1.57103,
0.922,-1.01594,-3.74418,-2.70206,-1.57311,
0.923,-1.01642,-3.39503,-2.70491,-1.57518,
0.924,-1.01691,-1.10687,-2.70777,-1.57724,
0.925,-1.01737,-0.723469,-2.71063,-1.57929,
0.926,-1.01782,-0.569276,-2.71348,-1.58132,
0.927,-1.01825,-0.506653,-2.71633,-1.58334,
0.928,-1.01866,-0.514588,-2.71919,-1.58536,
0.929,-1.01905,-0.513902,-2.72204,-1.58737,
0.93,-1.01944,-0.516424,-2.7249,-1.58935,
0.931,-1.01984,-0.519111,-2.72775,-1.59132,
0.932,-1.02022,-0.521118,-2.7306,-1.59326,
0.933,-1.02059,-0.52209,-2.73345,-1.59517,
0.934,-1.02096,-0.522377,-2.7363,-1.59705,
0.935,-1.02132,-0.52174,-2.73915,-1.5989,
0.936,-1.02167,-0.520186,-2.742,-1.60072,
0.937,-1.02201,-0.517913,-2.74486,-1.60251,
0.938,-1.02235,-0.515197,-2.74773,-1.60428,
0.939,-1.02269,-0.512477,-2.7506,-1.60602,
0.94,-1.02302,-0.509883,-2.75346,-1.60775,
0.941,-1.02335,-0.507716,-2.75633,-1.60946,
0.942,-1.02367,-0.505943,-2.75919,-1.61116,
0.943,-1.02399,-0.504591,-2.76206,-1.61285,
0.944,-1.02431,-0.50362,-2.76493,-1.61453,
0.945,-1.02462,-0.502974,-2.7678,-1.61621,
0.946,-1.02492,-0.502592,-2.77068,-1.61788,
0.947,-1.02522,-0.502458,-2.77357,-1.61955,
0.948,-1.02552,-0.502501,-2.77645,-1.62122,
0.949,-1.02582,-0.502648,-2.77934,-1.62288,
0.95,-1.02611,-0.502872,-2.78223,-1.62454,
0.951,-1.02639,-0.503155,-2.78512,-1.62619,
0.952,-1.02668,-0.503481,-2.78801,-1.62783,
0.953,-1.02696,-0.50384,-2.79091,-1.62945,
0.954,-1.02723,-0.504223,-2.79381,-1.63104,
0.955,-1.02751,-0.504623,-2.79672,-1.63258,
0.956,-1.0278,-0.505039,-2.79962,-1.63405,
0.957,-1.02809,-0.505466,-2.80253,-1.63543,
0.958,-1.02838,-0.5059,-2.80544,-1.63668,
0.959,-1.02868,-0.506338,-2.80836,-1.63775,
0.96,-1.02897,-0.50678,-2.81128,-1.6386,
0.961,-1.02927,-0.507225,-2.81423,-1.63916,
0.962,-1.02957,-0.507671,-2.81718,-1.63935,
0.963,-1.02987,-0.508119,-2.82013,-1.63906,
0.964,-1.03016,-0.508568,-2.82308,-1.63819,
0.965,-1.03046,-0.509017,-2.82603,-1.63656,
0.966,-1.03076,-0.509467,-2.82899,-1.63393,
0.967,-1.03105,-0.509917,-2.83196,-1.62998,
0.968,-1.03135,-0.510367,-2.83494,-1.62419,
0.969,-1.03164,-0.510836,-2.83792,-1.61574,
0.97,-1.03193,-0.511328,-2.84092,-1.60339,
0.971,-1.03222,-0.511837,-2.84392,-1.58526,
0.972,-1.0325,-0.512357,-2.84694,-1.55907,
0.973,-1.03279,-0.512886,-2.84998,-1.5239,
0.974,-1.03308,-0.513421,-2.85304,-1.48335,
0.975,-1.03336,-0.51396,-2.85612,-1.44406,
0.976,-1.03364,-0.514502,-2.85922,-1.40972,
0.977,-1.03391,-0.515045,-2.86235,-1.38104,
0.978,-1.03418,-0.515591,-2.86551,-1.35749,
0.979,-1.03445,-0.516136,-2.86869,-1.33862,
0.98,-1.03472,-0.516682,-2.87191,-1.3242,
0.981,-1.03498,-0.517228,-2.87515,-1.31386,
0.982,-1.03524,-0.517772,-2.87842,-1.30694,
0.983,-1.0355,-0.518316,-2.88173,-1.3025,
0.984,-1.03575,-0.518859,-2.88507,-1.29968,
0.985,-1.036,-0.519401,-2.88844,-1.2979,
0.986,-1.03625,-0.519942,-2.89184,-1.29681,
0.987,-1.03649,-0.520481,-2.89526,-1.2962,
0.988,-1.03672,-0.52102,-2.89871,-1.29592,
0.989,-1.03696,-0.521557,-2.90218,-1.29587,
0.99,-1.03718,-0.522093,-2.90566,-1.29601,
0.991,-1.03741,-0.522627,-2.90915,-1.29629,
0.992,-1.03762,-0.52316,-2.91264,-1.29675,
0.993,-1.03784,-0.523692,-2.91613,-1.29745,
0.994,-1.03805,-0.524222,-2.91962,-1.29843,
0.995,-1.03825,-0.524751,-2.92308,-1.29964,
0.996,-1.03845,-0.525279,-2.92653,-1.301,
0.997,-1.03865,-0.525805,-2.92993,-1.30247,
0.998,-1.03884,-0.526329,-2.93329,-1.30402,
0.999,-1.03903,-0.526852,-2.9366,-1.30561,
1,-1.03921,-0.527373,-2.93986,-1.30726,


==> 04999_load_displacement_Miehe.csv <==
Time,04999_4global,04999_5global,04999_6global
0,,,
0.0001,,,
0.0002,,,
0.0003,,,
0.0004,,,
0.0005,,,
0.0006,,,
0.0007,,,
0.0008,,,
0.0009,,,
0.001,,60.6989,
0.0011,,66.7186,
0.0012,,72.7814,
0.0013,,78.8428,
0.0014,,84.8995,
0.0015,,90.9505,
0.0016,,96.9943,
0.0017,,103.035,
0.0018,,109.071,
0.0019,,115.105,
0.002,,121.134,
0.0021,,127.16,
0.0022,,133.181,
0.0023,,139.198,
0.0024,,145.209,
0.0025,,151.214,
0.0026,,157.214,
0.0027,,163.207,
0.0028,,169.195,
0.0029,,175.175,
0.003,,181.149,
0.0031,,187.116,
0.0032,,193.075,
0.0033,,199.026,
0.0034,,204.969,
0.0035,,210.903,
0.0036,,216.829,
0.0037,,222.746,
0.0038,,228.653,
0.0039,,234.55,
0.004,,240.437,
0.0041,,246.313,
0.0042,,252.179,
0.0043,,258.033,
0.0044,,263.875,
0.0045,,269.704,
0.0046,,275.521,
0.0047,,281.325,
0.0048,,287.115,
0.0049,,292.891,
0.005,,298.652,
0.0051,,347.562,
0.0052,,354.602,
0.0053,,361.369,
0.0054,,368.141,
0.0055,,374.917,
0.0056,,381.688,
0.0057,,388.454,
0.0058,,395.214,
0.0059,,401.968,
0.006,,408.716,
0.0061,,415.458,
0.0062,,422.191,
0.0063,,428.917,
0.0064,,435.637,
0.0065,,442.348,
0.0066,,449.048,
0.0067,,455.74,
0.0068,,462.425,
0.0069,,469.104,
0.007,,475.776,
0.0071,,482.441,
0.0072,,489.1,
0.0073,,495.751,
0.0074,,502.391,
0.0075,,509.019,
0.0076,,515.638,
0.0077,,522.248,
0.0078,,528.847,
0.0079,,535.436,
0.008,,542.015,
0.0081,,548.582,
0.0082,,555.141,
0.0083,,561.688,
0.0084,,568.225,
0.0085,,574.752,
0.0086,,581.268,
0.0087,,587.772,
0.0088,,594.266,
0.0089,,600.751,
0.009,,607.227,
0.0091,,613.694,
0.0092,,620.152,
0.0093,,626.601,
0.0094,,633.041,
0.0095,,639.471,
0.0096,,645.892,
0.0097,,652.304,
0.0098,,658.706,
0.0099,,665.098,
0.01,,671.481,
0.0101,,677.854,
0.0102,,684.217,
0.0103,,690.571,
0.0104,,696.915,
0.0105,,703.248,
0.0106,,709.572,
0.0107,,715.886,
0.0108,,722.19,
0.0109,,728.484,
0.011,,734.767,
0.0111,,741.041,
0.0112,,747.304,
0.0113,,753.557,
0.0114,,759.8,
0.0115,,766.034,
0.0116,,772.256,
0.0117,,778.468,
0.0118,,784.67,
0.0119,,790.862,
0.012,,797.044,
0.0121,,803.216,
0.0122,,809.377,
0.0123,,815.528,
0.0124,,821.669,
0.0125,,827.8,
0.0126,,833.92,
0.0127,,840.031,
0.0128,,846.132,
0.0129,,852.222,
0.013,,858.303,
0.0131,,864.373,
0.0132,,870.434,
0.0133,,876.485,
0.0134,,882.527,
0.0135,,888.558,
0.0136,,894.58,
0.0137,,900.593,
0.0138,,906.596,
0.0139,,912.59,
0.014,,918.575,
0.0141,,924.55,
0.0142,,930.516,
0.0143,,936.473,
0.0144,,942.422,
0.0145,,948.361,
0.0146,,954.292,
0.0147,,960.215,
0.0148,,966.129,
0.0149,,972.034,
0.015,,977.932,
0.0151,,983.822,
0.0152,,989.703,
0.0153,,995.577,
0.0154,,1001.44,
0.0155,,1007.3,
0.0156,,1013.15,
0.0157,,1019,
0.0158,,1024.83,
0.0159,,1030.66,
0.016,,1036.49,
0.0161,,1042.3,
0.0162,,1048.11,
0.0163,,1053.92,
0.0164,,1059.72,
0.0165,,1065.51,
0.0166,,1071.3,
0.0167,,1077.08,
0.0168,,1082.85,
0.0169,,1088.62,
0.017,,1094.39,
0.0171,,1100.15,
0.0172,,1105.9,
0.0173,,1111.65,
0.0174,,1117.4,
0.0175,,1123.14,
0.0176,,1128.88,
0.0177,,1134.61,
0.0178,,1140.34,
0.0179,,1146.07,
0.018,,1151.79,
0.0181,,1157.51,
0.0182,,1163.23,
0.0183,,1168.94,
0.0184,,1174.65,
0.0185,,1180.36,
0.0186,,1186.07,
0.0187,,1191.78,
0.0188,,1197.48,
0.0189,,1203.18,
0.019,,1208.88,
0.0191,,1214.58,
0.0192,,1220.27,
0.0193,,1225.97,
0.0194,,1231.67,
0.0195,,1237.36,
0.0196,,1243.05,
0.0197,,1248.75,
0.0198,,1254.44,
0.0199,,1260.13,
0.02,,1265.82,
0.0201,,1271.52,
0.0202,,1277.21,
0.0203,,1282.9,
0.0204,,1288.6,
0.0205,,1294.29,
0.0206,,1299.99,
0.0207,,1305.69,
0.0208,,1311.38,
0.0209,,1317.08,
0.021,,1322.79,
0.0211,,1328.49,
0.0212,,1334.19,
0.0213,,1339.9,
0.0214,,1345.61,
0.0215,,1351.32,
0.0216,,1357.03,
0.0217,,1362.74,
0.0218,,1368.46,
0.0219,,1374.18,
0.022,,1379.9,
0.0221,,1385.63,
0.0222,,1391.35,
0.0223,,1397.08,
0.0224,,1402.82,
0.0225,,1408.55,
0.0226,,1414.29,
0.0227,,1420.03,
0.0228,,1425.78,
0.0229,,1431.52,
0.023,,1437.27,
0.0231,,1443.03,
0.0232,,1448.78,
0.0233,,1454.54,
0.0234,,1460.3,
0.0235,,1466.06,
0.0236,,1471.82,
0.0237,,1477.59,
0.0238,,1483.35,
0.0239,,1489.11,
0.024,,1494.87,
0.0241,,1500.63,
0.0242,,1506.38,
0.0243,,1512.13,
0.0244,,1517.85,
0.0245,,1523.56,
0.0246,,1529.23,
0.0247,,1534.83,
0.0248,,1540.32,
0.0249,,1545.58,
0.025,,1550.29,
0.0251,,1553.33,
0.0252,,1549.44,
0.0253,,1523.79,
0.0254,,1517.25,
0.0255,,1512.89,
0.0256,,1507.56,
0.0257,,1494.87,
0.0258,,1490.02,
0.0259,,1487.62,
0.026,,1485.27,
0.0261,,1473.5,
0.0262,,1469.8,
0.0263,,1467.66,
0.0264,,1464.64,
0.0265,,1454.24,
0.0266,,1450.02,
0.0267,,1446.76,
0.0268,,1442.8,
0.0269,,1433.14,
0.027,,1429.69,
0.0271,,1426.56,
0.0272,,1421.95,
0.0273,,1413.16,
0.0274,,1409.85,
0.0275,,1406.17,
0.0276,,1400.48,
0.0277,,1392.58,
0.0278,,1388.95,
0.0279,,1385.09,
0.028,,1376.98,
0.0281,,1370.46,
0.0282,,1366.41,
0.0283,,1361.68,
0.0284,,1352.59,
0.0285,,1347.21,
0.0286,,1342.65,
0.0287,,1335.77,
0.0288,,1328.14,
0.0289,,1324.23,
0.029,,1318.96,
0.0291,,1310.05,
0.0292,,1303.7,
0.0293,,1299.31,
0.0294,,1292.07,
0.0295,,1283.77,
0.0296,,1279.38,
0.0297,,1273.23,
0.0298,,1263.65,
0.0299,,1257.02,
0.03,,1251.89,


==> 04999_load_displacement_l_shaped.csv <==
Loading,04999_1global,04999_2global,04999_3global,04999_4global,04999_5global
0,,,,,
0.001,,,,,
0.002,,,,,
0.003,,,,,
0.004,,,,,
0.005,,,,,
0.006,69.5764,32.916,7.96264,0.956983,
0.007,81.1674,38.3999,9.28895,1.11611,
0.008,92.7594,43.8844,10.6156,1.27539,
0.009,104.35,49.3684,11.942,1.4346,
0.01,115.939,54.8517,13.2682,1.59374,
0.011,127.525,60.3344,14.5943,1.75279,
0.012,139.11,65.8164,15.9201,1.91174,
0.013,150.693,71.2976,17.2456,2.07059,
0.014,162.273,76.7779,18.5709,2.22932,
0.015,173.85,82.2572,19.8959,2.38792,
0.016,185.425,87.7356,21.2205,2.54639,
0.017,196.996,93.2128,22.5448,2.70472,
0.018,208.565,98.6889,23.8688,2.8629,
0.019,220.129,104.164,25.1923,3.02091,
0.02,231.691,109.637,26.5154,3.17876,
0.021,243.248,115.11,27.8381,3.33642,
0.022,254.801,120.58,29.1604,3.49389,
0.023,266.35,126.05,30.4821,3.65117,
0.024,277.895,131.517,31.8034,3.80823,
0.025,289.435,136.983,33.1241,3.96508,
0.026,300.97,142.448,34.4443,4.1217,
0.027,312.5,147.91,35.7639,4.27808,
0.028,324.025,153.371,37.0829,4.43422,
0.029,335.544,158.83,38.4013,4.5901,
0.03,347.058,164.286,39.7191,4.74572,
0.031,358.566,169.741,41.0362,4.90107,
0.032,370.068,175.194,42.3526,5.05613,
0.033,381.564,180.644,43.6683,5.2109,
0.034,393.053,186.092,44.9833,5.36537,
0.035,404.536,191.538,46.2976,5.51953,
0.036,416.012,196.981,47.6111,5.67338,
0.037,427.481,202.422,48.9238,5.82689,
0.038,438.943,207.86,50.2357,5.98006,
0.039,450.398,213.296,51.5467,6.13289,
0.04,461.845,218.729,52.8569,6.28536,
0.041,473.285,224.159,54.1662,6.43746,
0.042,484.716,229.587,55.4746,6.58919,
0.043,496.14,235.011,56.7821,6.74054,
0.044,507.555,240.433,58.0886,6.8915,
0.045,518.962,245.851,59.3942,7.04205,
0.046,530.36,251.267,60.6987,7.19219,
0.047,541.749,256.679,62.0023,7.34191,
0.048,553.129,262.088,63.3048,7.4912,
0.049,564.5,267.494,64.6063,7.64005,
0.05,575.862,272.896,65.9067,7.78846,
0.051,587.214,278.295,67.206,7.93641,
0.052,598.556,283.691,68.5042,8.08389,
0.053,609.888,289.083,69.8013,8.2309,
0.054,621.211,294.471,71.0972,8.37742,
0.055,632.523,299.856,72.3919,8.52345,
0.056,643.824,305.237,73.6854,8.66898,
0.057,655.115,310.614,74.9776,8.814,
0.058,666.395,315.987,76.2687,8.9585,
0.059,677.664,321.356,77.5584,9.10247,
0.06,688.922,326.721,78.8469,9.2459,
0.061,700.168,332.082,80.1341,9.38879,
0.062,711.403,337.439,81.4199,9.53112,
0.063,722.627,342.792,82.7044,9.67288,
0.064,733.838,348.141,83.9875,9.81408,
0.065,745.037,353.485,85.2692,9.95469,
0.066,756.225,358.824,86.5495,10.0947,
0.067,767.399,364.16,87.8283,10.2341,
0.068,778.562,369.49,89.1057,10.3729,
0.069,789.711,374.817,90.3816,10.5111,
0.07,800.848,380.138,91.6561,10.6487,
0.071,811.971,385.455,92.929,10.7856,
0.072,823.082,390.767,94.2003,10.9219,
0.073,834.179,396.074,95.4701,11.0576,
0.074,845.262,401.376,96.7383,11.1925,
0.075,856.332,406.673,98.005,11.3268,
0.076,867.388,411.966,99.27,11.4605,
0.077,878.43,417.253,100.533,11.5934,
0.078,889.457,422.535,101.795,11.7256,
0.079,900.471,427.812,103.055,11.8572,
0.08,911.47,433.083,104.313,11.988,
0.081,922.454,438.349,105.57,12.1181,
0.082,933.423,443.61,106.825,12.2475,
0.083,944.378,448.866,108.078,12.3761,
0.084,955.317,454.115,109.329,12.504,
0.085,966.241,459.36,110.579,12.6311,
0.086,977.15,464.598,111.826,12.7575,
0.087,988.043,469.831,113.072,12.883,
0.088,998.92,475.059,114.316,13.0078,
0.089,1009.78,480.28,115.558,13.1319,
0.09,1020.63,485.496,116.798,13.2551,
0.091,1031.46,490.705,118.037,13.3775,
0.092,1042.27,495.909,119.273,13.4991,
0.093,1053.07,501.106,120.507,13.6198,
0.094,1063.85,506.298,121.74,13.7398,
0.095,1074.61,511.483,122.97,13.8589,
0.096,1085.36,516.663,124.199,13.9771,
0.097,1096.09,521.836,125.425,14.0945,
0.098,1106.8,527.002,126.649,14.211,
0.099,1117.49,532.163,127.872,14.3267,
0.1,1128.17,537.316,129.092,14.4414,
0.101,1138.83,542.464,130.31,14.5553,
0.102,1149.47,547.605,131.526,14.6683,
0.103,1160.1,552.739,132.739,14.7804,
0.104,1170.71,557.867,133.951,14.8915,
0.105,1181.29,562.988,135.16,15.0018,
0.106,1191.87,568.102,136.368,15.1111,
0.107,1202.42,573.209,137.573,15.2194,
0.108,1212.95,578.31,138.775,15.3268,
0.109,1223.47,583.404,139.976,15.4333,
0.11,1233.96,588.491,141.174,15.5388,
0.111,1244.44,593.57,142.37,15.6433,
0.112,1254.9,598.643,143.564,15.7469,
0.113,1265.34,603.709,144.755,15.8494,
0.114,1275.76,608.767,145.944,15.951,
0.115,1286.16,613.819,147.131,16.0516,
0.116,1296.55,618.863,148.315,16.1511,
0.117,1306.91,623.899,149.497,16.2497,
0.118,1317.25,628.929,150.676,16.3472,
0.119,1327.57,633.951,151.853,16.4436,
0.12,1337.88,638.965,153.028,16.5391,
0.121,1348.16,643.972,154.2,16.6334,
0.122,1358.42,648.972,155.369,16.7268,
0.123,1368.67,653.964,156.536,16.819,
0.124,1378.89,658.948,157.701,16.9102,
0.125,1389.09,663.925,158.863,17.0003,
0.126,1399.28,668.894,160.023,17.0893,
0.127,1409.44,673.855,161.179,17.1773,
0.128,1419.58,678.809,162.334,17.2641,
0.129,1429.7,683.754,163.486,17.3498,
0.13,1439.8,688.692,164.635,17.4344,
0.131,1449.88,693.622,165.781,17.5178,
0.132,1459.93,698.543,166.925,17.6002,
0.133,1469.97,703.457,168.066,17.6814,
0.134,1479.99,708.363,169.205,17.7614,
0.135,1489.98,713.26,170.341,17.8403,
0.136,1499.95,718.15,171.474,17.918,
0.137,1509.9,723.031,172.604,17.9946,
0.138,1519.83,727.904,173.732,18.0699,
0.139,1529.74,732.768,174.857,18.1441,
0.14,1539.63,737.625,175.979,18.2171,
0.141,1549.49,742.473,177.098,18.2889,
0.142,1559.34,747.312,178.215,18.3595,
0.143,1569.16,752.144,179.328,18.4289,
0.144,1578.95,756.966,180.439,18.4971,
0.145,1588.73,761.78,181.547,18.564,
0.146,1598.48,766.586,182.653,18.6297,
0.147,1608.22,771.383,183.755,18.6942,
0.148,1617.92,776.172,184.854,18.7574,
0.149,1627.61,780.951,185.951,18.8194,
0.15,1637.28,785.722,187.044,18.8801,
0.151,1646.92,790.485,188.135,18.9395,
0.152,1656.54,795.238,189.223,18.9976,
0.153,1666.13,799.983,190.308,19.0545,
0.154,1675.71,804.719,191.389,19.1101,
0.155,1685.26,809.446,192.468,19.1644,
0.156,1694.79,814.164,193.544,19.2174,
0.157,1704.29,818.873,194.617,19.269,
0.158,1713.77,823.574,195.686,19.3194,
0.159,1723.23,828.265,196.753,19.3684,
0.16,1732.67,832.947,197.817,19.4161,
0.161,1742.08,837.62,198.877,19.4625,
0.162,1751.47,842.284,199.935,19.5075,
0.163,1760.84,846.939,200.989,19.5512,
0.164,1770.18,851.585,202.041,19.5935,
0.165,1779.5,856.221,203.089,19.6344,
0.166,1788.8,860.849,204.134,19.674,
0.167,1798.07,865.467,205.176,19.7122,
0.168,1807.32,870.076,206.214,19.7491,
0.169,1816.55,874.675,207.25,19.7845,
0.17,1825.75,879.265,208.282,19.8185,
0.171,1834.93,883.846,209.311,19.8512,
0.172,1844.09,888.417,210.337,19.8824,
0.173,1853.22,892.979,211.36,19.9122,
0.174,1862.33,897.532,212.38,19.9406,
0.175,1871.41,902.075,213.396,19.9676,
0.176,1880.47,906.608,214.409,19.9932,
0.177,1889.51,911.132,215.419,20.0173,
0.178,1898.52,915.647,216.425,20.0399,
0.179,1907.51,920.152,217.428,20.0612,
0.18,1916.48,924.647,218.428,20.0809,
0.181,1925.42,929.133,219.425,20.0992,
0.182,1934.33,933.609,220.418,20.1161,
0.183,1943.23,938.075,221.408,20.1314,
0.184,1952.1,942.532,222.394,20.1453,
0.185,1960.94,946.979,223.378,20.1577,
0.186,1969.76,951.416,224.357,20.1686,
0.187,1978.56,955.843,225.334,20.178,
0.188,1987.34,960.261,226.307,20.1859,
0.189,1996.08,964.669,227.277,20.1923,
0.19,2004.81,969.067,228.243,20.1971,
0.191,2013.51,973.455,229.206,20.2005,
0.192,2022.19,977.833,230.165,20.2023,
0.193,2030.84,982.202,231.121,20.2026,
0.194,2039.47,986.561,232.073,20.2014,
0.195,2048.07,990.909,233.022,20.1986,
0.196,2056.65,995.248,233.968,20.1943,
0.197,2065.21,999.577,234.91,20.1884,
0.198,2073.74,1003.9,235.849,20.181,
0.199,2082.25,1008.2,236.784,20.172,
0.2,2090.74,1012.5,237.715,20.1614,
0.201,2099.2,1016.79,238.644,20.1493,
0.202,2107.63,1021.07,239.568,20.1355,
0.203,2116.04,1025.34,240.489,20.1202,
0.204,2124.43,1029.6,241.407,20.1033,
0.205,2132.79,1033.85,242.321,20.0848,
0.206,2141.13,1038.09,243.231,20.0647,
0.207,2149.45,1042.31,244.138,20.043,
0.208,2157.74,1046.53,245.041,20.0197,
0.209,2166.01,1050.74,245.941,19.9948,
0.21,2174.25,1054.94,246.837,19.9682,
0.211,2182.47,1059.13,247.729,19.9401,
0.212,2190.66,1063.31,248.618,19.9103,
0.213,2198.83,1067.47,249.503,19.8788,
0.214,2206.98,1071.63,250.385,19.8457,
0.215,2215.1,1075.78,251.263,19.811,
0.216,2223.2,1079.92,252.137,19.7746,
0.217,2231.27,1084.04,253.008,19.7366,
0.218,2239.32,1088.16,253.875,19.6969,
0.219,2247.35,1092.27,254.738,19.6555,
0.22,2255.35,1096.36,255.598,19.6125,
0.221,2263.33,1100.45,256.454,19.5678,
0.222,2271.28,1104.52,257.306,19.5214,
0.223,2279.21,1108.59,258.155,19.4733,
0.224,2287.12,1112.64,258.999,19.4235,
0.225,2295,1116.69,259.841,19.3721,
0.226,2302.86,1120.72,260.678,19.3189,
0.227,2310.69,1124.75,261.512,19.2641,
0.228,2318.5,1128.76,262.342,19.2075,
0.229,2326.29,1132.77,263.168,19.1492,
0.23,2334.05,1136.76,263.991,19.0892,
0.231,2341.79,1140.74,264.81,19.0275,
0.232,2349.51,1144.72,265.625,18.9641,
0.233,2357.2,1148.68,266.436,18.8989,
0.234,2364.87,1152.63,267.244,18.832,
0.235,2372.51,1156.57,268.048,18.7634,
0.236,2380.14,1160.5,268.848,18.693,
0.237,2387.73,1164.43,269.644,18.6209,
0.238,2395.31,1168.34,270.436,18.547,
0.239,2402.86,1172.24,271.225,18.4714,
0.24,2410.39,1176.13,272.01,18.394,
0.241,2417.89,1180.01,272.791,18.3149,
0.242,2425.38,1183.88,273.568,18.234,
0.243,2432.83,1187.74,274.342,18.1513,
0.244,2440.27,1191.59,275.111,18.0668,
0.245,2447.68,1195.43,275.877,17.9806,
0.246,2455.07,1199.25,276.639,17.8926,
0.247,2462.44,1203.07,277.397,17.8028,
0.248,2469.78,1206.88,278.151,17.7112,
0.249,2477.1,1210.68,278.902,17.6178,
0.25,2484.39,1214.47,279.649,17.5226,
0.251,2491.67,1218.24,280.391,17.4256,
0.252,2498.92,1222.01,281.13,17.3268,
0.253,2506.14,1225.76,281.865,17.2262,
0.254,2513.35,1229.51,282.597,17.1238,
0.255,2520.53,1233.25,283.324,17.0195,
0.256,2527.69,1236.97,284.047,16.9135,
0.257,2534.82,1240.69,284.767,16.8056,
0.258,2541.94,1244.39,285.483,16.6959,
0.259,2549.03,1248.09,286.194,16.5843,
0.26,2556.1,1251.77,286.902,16.471,
0.261,2563.14,1255.44,287.606,16.3558,
0.262,2570.17,1259.11,288.307,16.2387,
0.263,2577.17,1262.76,289.003,16.1198,
0.264,2584.14,1266.4,289.695,15.999,
0.265,2591.1,1270.04,290.384,15.8764,
0.266,2598.03,1273.66,291.068,15.752,
0.267,2604.95,1277.27,291.749,15.6257,
0.268,2611.84,1280.87,292.426,15.4975,
0.269,2618.7,1284.47,293.098,15.3674,
0.27,2625.55,1288.05,293.767,15.2355,
0.271,2632.37,1291.62,294.432,15.1017,
0.272,2639.17,1295.18,295.093,14.9661,
0.273,2645.95,1298.73,295.75,14.8285,
0.274,2652.71,1302.27,296.404,14.6891,
0.275,2659.45,1305.8,297.053,14.5478,
0.276,2666.16,1309.32,297.698,14.4046,
0.277,2672.86,1312.83,298.34,14.2595,
0.278,2679.53,1316.33,298.977,14.1125,
0.279,2686.18,1319.82,299.61,13.9636,
0.28,2692.81,1323.3,300.24,13.8128,
0.281,2699.41,1326.77,300.866,13.6601,
0.282,2706,1330.23,301.487,13.5055,
0.283,2712.56,1333.68,302.105,13.349,
0.284,2719.11,1337.12,302.719,13.1906,
0.285,2725.63,1340.55,303.329,13.0303,
0.286,2732.13,1343.97,303.934,12.868,
0.287,2738.61,1347.38,304.536,12.7038,
0.288,2745.07,1350.78,305.134,12.5377,
0.289,2751.51,1354.17,305.728,12.3697,
0.29,2757.92,1357.55,306.318,12.1997,
0.291,2764.32,1360.92,306.904,12.0279,
0.292,2770.7,1364.28,307.486,11.854,
0.293,2777.05,1367.63,308.064,11.6783,
0.294,2783.39,1370.97,308.639,11.5005,
0.295,2789.7,1374.29,309.209,11.3209,
0.296,2795.99,1377.61,309.775,11.1393,
0.297,2802.27,1380.92,310.337,10.9557,
0.298,2808.52,1384.22,310.895,10.7702,
0.299,2814.75,1387.51,311.45,10.5828,
0.3,2820.96,1390.79,312,10.3934,
0.299,2808.37,1384.8,310.469,10.1342,
0.298,2799.29,1380.27,309.466,10.117,
0.297,2790.2,1375.74,308.461,10.0989,
0.296,2781.11,1371.2,307.456,10.0807,
0.295,2772.01,1366.67,306.45,10.0624,
0.294,2762.91,1362.13,305.444,10.0438,
0.293,2753.81,1357.59,304.438,10.0252,
0.292,2744.71,1353.06,303.431,10.0063,
0.291,2735.6,1348.52,302.424,9.98734,
0.29,2726.49,1343.98,301.417,9.96819,
0.289,2717.38,1339.44,300.409,9.94889,
0.288,2708.26,1334.9,299.401,9.92942,
0.287,2699.14,1330.35,298.392,9.90981,
0.286,2690.02,1325.81,297.384,9.89004,
0.285,2680.9,1321.26,296.375,9.87011,
0.284,2671.77,1316.72,295.365,9.85003,
0.283,2662.64,1312.17,294.356,9.8298,
0.282,2653.51,1307.62,293.346,9.80942,
0.281,2644.37,1303.08,292.336,9.78889,
0.28,2635.23,1298.53,291.325,9.7682,
0.279,2626.09,1293.98,290.314,9.74736,
0.278,2616.95,1289.43,289.303,9.72638,
0.277,2607.8,1284.87,288.291,9.70524,
0.276,2598.65,1280.32,287.279,9.68395,
0.275,2589.5,1275.77,286.267,9.66252,
0.274,2580.34,1271.21,285.255,9.64094,
0.273,2571.18,1266.66,284.242,9.61921,
0.272,2562.02,1262.1,283.229,9.59733,
0.271,2552.86,1257.54,282.216,9.57531,
0.27,2543.69,1252.98,281.202,9.55314,
0.269,2534.52,1248.42,280.188,9.53082,
0.268,2525.35,1243.86,279.173,9.50836,
0.267,2516.18,1239.3,278.159,9.48576,
0.266,2507,1234.74,277.144,9.46301,
0.265,2497.82,1230.18,276.129,9.44012,
0.264,2488.64,1225.61,275.113,9.41708,
0.263,2479.45,1221.05,274.097,9.39391,
0.262,2470.26,1216.48,273.081,9.37059,
0.261,2461.07,1211.92,272.065,9.34713,
0.26,2451.88,1207.35,271.048,9.32353,
0.259,2442.68,1202.78,270.031,9.29979,
0.258,2433.49,1198.21,269.014,9.27591,
0.257,2424.28,1193.64,267.996,9.25189,
0.256,2415.08,1189.07,266.978,9.22774,
0.255,2405.87,1184.5,265.96,9.20344,
0.254,2396.67,1179.93,264.942,9.17901,
0.253,2387.45,1175.36,263.923,9.15444,
0.252,2378.24,1170.78,262.904,9.12973,
0.251,2369.02,1166.21,261.885,9.10489,
0.25,2359.8,1161.63,260.865,9.07992,
0.249,2350.58,1157.06,259.845,9.0548,
0.248,2341.36,1152.48,258.825,9.02956,
0.247,2332.13,1147.9,257.805,9.00418,
0.246,2322.9,1143.32,256.784,8.97867,
0.245,2313.67,1138.74,255.763,8.95302,
0.244,2304.44,1134.16,254.742,8.92724,
0.243,2295.2,1129.58,253.72,8.90133,
0.242,2285.96,1125,252.698,8.87529,
0.241,2276.72,1120.41,251.676,8.84912,
0.24,2267.47,1115.83,250.654,8.82282,
0.239,2258.23,1111.24,249.631,8.79639,
0.238,2248.98,1106.66,248.608,8.76983,
0.237,2239.73,1102.07,247.585,8.74314,
0.236,2230.47,1097.49,246.562,8.71633,
0.235,2221.22,1092.9,245.538,8.68938,
0.234,2211.96,1088.31,244.514,8.66231,
0.233,2202.7,1083.72,243.49,8.63512,
0.232,2193.43,1079.13,242.465,8.60779,
0.231,2184.17,1074.54,241.44,8.58035,
0.23,2174.9,1069.95,240.415,8.55278,
0.229,2165.63,1065.35,239.39,8.52508,
0.228,2156.35,1060.76,238.364,8.49726,
0.227,2147.08,1056.17,237.339,8.46932,
0.226,2137.8,1051.57,236.313,8.44125,
0.225,2128.52,1046.98,235.286,8.41306,
0.224,2119.24,1042.38,234.26,8.38475,
0.223,2109.95,1037.78,233.233,8.35632,
0.222,2100.67,1033.19,232.206,8.32777,
0.221,2091.38,1028.59,231.178,8.2991,
0.22,2082.09,1023.99,230.151,8.27031,
0.219,2072.79,1019.39,229.123,8.24141,
0.218,2063.5,1014.79,228.095,8.21238,
0.217,2054.2,1010.18,227.066,8.18323,
0.216,2044.9,1005.58,226.038,8.15397,
0.215,2035.59,1000.98,225.009,8.12459,
0.214,2026.29,996.376,223.98,8.0951,
0.213,2016.98,991.772,222.951,8.06549,
0.212,2007.67,987.166,221.921,8.03576,
0.211,1998.36,982.561,220.891,8.00592,
0.21,1989.04,977.954,219.861,7.97597,
0.209,1979.73,973.347,218.831,7.9459,
0.208,1970.41,968.739,217.8,7.91572,
0.207,1961.09,964.13,216.77,7.88543,
0.206,1951.77,959.521,215.739,7.85503,
0.205,1942.44,954.911,214.707,7.82451,
0.204,1933.11,950.3,213.676,7.79388,
0.203,1923.78,945.688,212.644,7.76315,
0.202,1914.45,941.076,211.612,7.7323,
0.201,1905.12,936.463,210.58,7.70134,
0.2,1895.78,931.85,209.548,7.67028,
0.199,1886.45,927.236,208.515,7.63911,
0.198,1877.11,922.621,207.482,7.60783,
0.197,1867.77,918.005,206.449,7.57644,
0.196,1858.42,913.389,205.416,7.54494,
0.195,1849.08,908.772,204.383,7.51334,
0.194,1839.73,904.155,203.349,7.48164,
0.193,1830.38,899.537,202.315,7.44983,
0.192,1821.03,894.918,201.281,7.41791,
0.191,1811.67,890.299,200.246,7.38589,
0.19,1802.32,885.679,199.212,7.35377,
0.189,1792.96,881.058,198.177,7.32155,
0.188,1783.6,876.436,197.142,7.28922,
0.187,1774.24,871.814,196.107,7.25679,
0.186,1764.87,867.192,195.071,7.22426,
0.185,1755.51,862.569,194.035,7.19163,
0.184,1746.14,857.945,193,7.1589,
0.183,1736.77,853.32,191.963,7.12607,
0.182,1727.4,848.695,190.927,7.09314,
0.181,1718.02,844.069,189.891,7.06011,
0.18,1708.65,839.443,188.854,7.02699,
0.179,1699.27,834.816,187.817,6.99376,
0.178,1689.89,830.188,186.78,6.96044,
0.177,1680.51,825.56,185.743,6.92703,
0.176,1671.13,820.931,184.705,6.89351,
0.175,1661.74,816.302,183.667,6.85991,
0.174,1652.35,811.672,182.629,6.8262,
0.173,1642.96,807.041,181.591,6.79241,
0.172,1633.57,802.41,180.553,6.75852,
0.171,1624.18,797.779,179.514,6.72453,
0.17,1614.79,793.146,178.476,6.69046,
0.169,1605.39,788.513,177.437,6.65629,
0.168,1595.99,783.88,176.398,6.62203,
0.167,1586.59,779.246,175.358,6.58768,
0.166,1577.19,774.611,174.319,6.55324,
0.165,1567.79,769.976,173.279,6.51871,
0.164,1558.39,765.34,172.239,6.48409,
0.163,1548.98,760.704,171.199,6.44938,
0.162,1539.57,756.067,170.159,6.41458,
0.161,1530.16,751.43,169.119,6.37969,
0.16,1520.75,746.792,168.078,6.34472,
0.159,1511.34,742.153,167.037,6.30966,
0.158,1501.92,737.514,165.996,6.27452,
0.157,1492.5,732.875,164.955,6.23928,
0.156,1483.08,728.235,163.914,6.20397,
0.155,1473.66,723.594,162.872,6.16857,
0.154,1464.24,718.953,161.83,6.13308,
0.153,1454.82,714.311,160.789,6.09751,
0.152,1445.39,709.669,159.747,6.06186,
0.151,1435.97,705.026,158.704,6.02613,
0.15,1426.54,700.383,157.662,5.99031,
0.149,1417.11,695.739,156.619,5.95442,
0.148,1407.68,691.095,155.577,5.91844,
0.147,1398.24,686.45,154.534,5.88238,
0.146,1388.81,681.805,153.491,5.84624,
0.145,1379.37,677.159,152.447,5.81003,
0.144,1369.94,672.513,151.404,5.77373,
0.143,1360.5,667.866,150.361,5.73736,
0.142,1351.06,663.219,149.317,5.70091,
0.141,1341.61,658.571,148.273,5.66438,
0.14,1332.17,653.923,147.229,5.62777,
0.139,1322.72,649.275,146.185,5.59109,
0.138,1313.28,644.625,145.14,5.55434,
0.137,1303.83,639.976,144.096,5.51751,
0.136,1294.38,635.326,143.051,5.4806,
0.135,1284.93,630.675,142.006,5.44362,
0.134,1275.48,626.024,140.961,5.40657,
0.133,1266.02,621.373,139.916,5.36944,
0.132,1256.57,616.721,138.871,5.33225,
0.131,1247.11,612.068,137.825,5.29498,
0.13,1237.65,607.416,136.78,5.25764,
0.129,1228.19,602.762,135.734,5.22023,
0.128,1218.73,598.109,134.688,5.18275,
0.127,1209.27,593.454,133.642,5.1452,
0.126,1199.8,588.8,132.596,5.10758,
0.125,1190.34,584.145,131.55,5.06989,
0.124,1180.87,579.489,130.503,5.03213,
0.123,1171.4,574.834,129.456,4.99431,
0.122,1161.93,570.177,128.41,4.95642,
0.121,1152.46,565.521,127.363,4.91847,
0.12,1142.99,560.864,126.316,4.88044,
0.119,1133.52,556.206,125.269,4.84236,
0.118,1124.04,551.548,124.221,4.80421,
0.117,1114.57,546.89,123.174,4.76599,
0.116,1105.09,542.231,122.126,4.72771,
0.115,1095.61,537.572,121.078,4.68937,
0.114,1086.13,532.912,120.031,4.65097,
0.113,1076.65,528.252,118.983,4.6125,
0.112,1067.17,523.592,117.935,4.57397,
0.111,1057.69,518.931,116.886,4.53538,
0.11,1048.2,514.27,115.838,4.49673,
0.109,1038.72,509.609,114.789,4.45802,
0.108,1029.23,504.947,113.741,4.41926,
0.107,1019.74,500.285,112.692,4.38043,
0.106,1010.25,495.622,111.643,4.34154,
0.105,1000.76,490.959,110.594,4.3026,
0.104,991.27,486.296,109.545,4.2636,
0.103,981.777,481.632,108.496,4.22454,
0.102,972.283,476.968,107.447,4.18543,
0.101,962.789,472.304,106.397,4.14626,
0.1,953.293,467.639,105.348,4.10704,
0.099,943.796,462.974,104.298,4.06776,
0.098,934.298,458.309,103.248,4.02843,
0.097,924.799,453.643,102.198,3.98905,
0.096,915.298,448.977,101.148,3.94961,
0.095,905.797,444.311,100.098,3.91012,
0.094,896.295,439.644,99.0478,3.87058,
0.093,886.792,434.977,97.9974,3.83099,
0.092,877.287,430.31,96.9469,3.79135,
0.091,867.782,425.642,95.8964,3.75165,
0.09,858.276,420.974,94.8457,3.71191,
0.089,848.769,416.306,93.7949,3.67212,
0.088,839.26,411.637,92.7441,3.63228,
0.087,829.751,406.968,91.6931,3.59239,
0.086,820.241,402.299,90.642,3.55245,
0.085,810.73,397.629,89.5908,3.51247,
0.084,801.218,392.96,88.5395,3.47244,
0.083,791.705,388.29,87.4882,3.43237,
0.082,782.191,383.619,86.4367,3.39225,
0.081,772.676,378.949,85.3851,3.35208,
0.08,763.161,374.278,84.3335,3.31188,
0.079,753.644,369.606,83.2817,3.27162,
0.078,744.127,364.935,82.2299,3.23133,
0.077,734.609,360.263,81.178,3.19099,
0.076,725.09,355.591,80.126,3.15061,
0.075,715.57,350.919,79.0739,3.11019,
0.074,706.049,346.246,78.0217,3.06973,
0.073,696.528,341.574,76.9694,3.02923,
0.072,687.005,336.901,75.917,2.98868,
0.071,677.482,332.227,74.8646,2.9481,
0.07,667.959,327.554,73.8121,2.90748,
0.069,658.434,322.88,72.7595,2.86682,
0.068,648.909,318.206,71.7068,2.82613,
0.067,639.382,313.532,70.654,2.78539,
0.066,629.856,308.857,69.6012,2.74462,
0.065,620.328,304.182,68.5483,2.70382,
0.064,610.8,299.508,67.4953,2.66298,
0.063,601.271,294.832,66.4422,2.6221,
0.062,591.741,290.157,65.3891,2.58119,
0.061,582.211,285.481,64.3359,2.54024,
0.06,572.68,280.806,63.2826,2.49927,
0.059,563.148,276.13,62.2292,2.45826,
0.058,553.615,271.453,61.1758,2.41721,
0.057,544.082,266.777,60.1223,2.37614,
0.056,534.549,262.1,59.0688,2.33503,
0.055,525.015,257.424,58.0152,2.29389,
0.054,515.48,252.747,56.9615,2.25273,
0.053,505.944,248.069,55.9077,2.21153,
0.052,496.408,243.392,54.8539,2.17031,
0.051,486.872,238.714,53.8001,2.12905,
0.05,477.335,234.037,52.7461,2.08777,
0.049,467.797,229.359,51.6922,2.04646,
0.048,458.259,224.681,50.6381,2.00513,
0.047,448.72,220.002,49.584,1.96376,
0.046,439.181,215.324,48.5299,1.92237,
0.045,429.641,210.645,47.4757,1.88096,
0.044,420.1,205.967,46.4214,1.83952,
0.043,410.56,201.288,45.3671,1.79806,
0.042,401.018,196.609,44.3128,1.75657,
0.041,391.477,191.93,43.2584,1.71507,
0.04,381.935,187.25,42.2039,1.67353,
0.039,372.392,182.571,41.1494,1.63198,
0.038,362.849,177.891,40.0949,1.59041,
0.037,353.305,173.212,39.0403,1.54881,
0.036,343.761,168.532,37.9857,1.50719,
0.035,334.217,163.852,36.931,1.46556,
0.034,324.673,159.172,35.8763,1.4239,
0.033,315.127,154.491,34.8215,1.38223,
0.032,305.582,149.811,33.7668,1.34054,
0.031,296.036,145.131,32.7119,1.29883,
0.03,286.49,140.45,31.6571,1.2571,
0.029,276.944,135.769,30.6022,1.21535,
0.028,267.397,131.089,29.5472,1.17359,
0.027,257.85,126.408,28.4923,1.13182,
0.026,248.302,121.727,27.4373,1.09003,
0.025,238.755,117.046,26.3822,1.04822,
0.024,229.207,112.365,25.3272,1.00641,
0.023,219.659,107.684,24.2721,0.964573,
0.022,210.11,103.002,23.217,0.922729,
0.021,200.561,98.3208,22.1619,0.880872,
0.02,191.012,93.6394,21.1067,0.839003,
0.019,181.463,88.9579,20.0515,0.797123,
0.018,171.914,84.2763,18.9963,0.755232,
0.017,162.364,79.5946,17.9411,0.713332,
0.016,152.814,74.9129,16.8858,0.671422,
0.015,143.264,70.2311,15.8305,0.629502,
0.014,133.714,65.5493,14.7753,0.587575,
0.013,124.164,60.8674,13.72,0.545639,
0.012,114.613,56.1855,12.6646,0.503696,
0.011,105.063,51.5035,11.6093,0.461746,
0.01,95.512,46.8215,10.554,0.41979,
0.009,85.9611,42.1395,9.49859,0.377828,
0.008,76.4102,37.4574,8.44322,0.335861,
0.007,66.8591,32.7753,7.38784,0.293889,
0.006,57.308,28.0932,6.33245,0.251913,
0.005,47.7568,23.411,5.27706,0.209933,
0.004,38.2055,18.7288,4.22165,0.167951,
0.003,28.6542,14.0466,3.16625,0.125965,
0.002,19.1028,9.36443,2.11083,0.0839782,
0.001,9.55141,4.68222,1.05542,0.0419895,
0,9.55142E-07,4.68222E-07,1.05542E-07,4.19942E-09,
-0.001,-12.3885,-5.55896,-1.45716,-0.269275,
-0.002,-24.777,-11.1179,-2.91432,-0.538551,
-0.003,-37.1655,-16.6769,-4.37148,-0.807827,
-0.004,-49.554,-22.2358,-5.82864,-1.07711,
-0.005,-61.9426,-27.7948,-7.28581,-1.34638,
-0.006,-74.3311,-33.3538,-8.74299,-1.61567,
-0.007,-86.7197,-38.9128,-10.2002,-1.88495,
-0.008,-99.1084,-44.4718,-11.6574,-2.15424,
-0.009,-111.497,-50.0309,-13.1146,-2.42354,
-0.01,-123.886,-55.5899,-14.5718,-2.69284,
-0.011,-136.275,-61.149,-16.029,-2.96214,
-0.012,-148.663,-66.7081,-17.4862,-3.23146,
-0.013,-161.052,-72.2672,-18.9435,-3.50078,
-0.014,-173.441,-77.8264,-20.4007,-3.7701,
-0.015,-185.83,-83.3856,-21.858,-4.03944,
-0.016,-198.22,-88.9448,-23.3153,-4.30879,
-0.017,-210.609,-94.5041,-24.7726,-4.57814,
-0.018,-222.998,-100.063,-26.23,-4.84751,
-0.019,-235.388,-105.623,-27.6874,-5.11688,
-0.02,-247.777,-111.182,-29.1447,-5.38627,
-0.021,-260.167,-116.742,-30.6022,-5.65567,
-0.022,-272.556,-122.301,-32.0596,-5.92508,
-0.023,-284.946,-127.861,-33.5171,-6.19451,
-0.024,-297.336,-133.42,-34.9746,-6.46395,
-0.025,-309.727,-138.98,-36.4321,-6.73341,
-0.026,-322.117,-144.54,-37.8897,-7.00288,
-0.027,-334.507,-150.099,-39.3472,-7.27236,
-0.028,-346.898,-155.659,-40.8049,-7.54187,
-0.029,-359.289,-161.219,-42.2625,-7.81139,
-0.03,-371.68,-166.779,-43.7202,-8.08093,
-0.031,-384.071,-172.339,-45.178,-8.35049,
-0.032,-396.462,-177.899,-46.6357,-8.62006,
-0.033,-408.854,-183.459,-48.0936,-8.88966,
-0.034,-421.245,-189.02,-49.5514,-9.15928,
-0.035,-433.637,-194.58,-51.0093,-9.42892,
-0.036,-446.029,-200.14,-52.4673,-9.69858,
-0.037,-458.421,-205.701,-53.9253,-9.96826,
-0.038,-470.814,-211.262,-55.3833,-10.238,
-0.039,-483.207,-216.822,-56.8414,-10.5077,
-0.04,-495.6,-222.383,-58.2995,-10.7775,
-0.041,-507.993,-227.944,-59.7577,-11.0472,
-0.042,-520.386,-233.505,-61.2159,-11.317,
-0.043,-532.78,-239.066,-62.6742,-11.5869,
-0.044,-545.174,-244.627,-64.1326,-11.8567,
-0.045,-557.568,-250.189,-65.591,-12.1266,
-0.046,-569.962,-255.75,-67.0495,-12.3965,
-0.047,-582.357,-261.311,-68.508,-12.6665,
-0.048,-594.752,-266.873,-69.9666,-12.9364,
-0.049,-607.147,-272.435,-71.4252,-13.2064,
-0.05,-619.543,-277.997,-72.8839,-13.4765,
-0.051,-631.938,-283.559,-74.3427,-13.7465,
-0.052,-644.334,-289.121,-75.8015,-14.0166,
-0.053,-656.731,-294.683,-77.2604,-14.2868,
-0.054,-669.128,-300.245,-78.7194,-14.5569,
-0.055,-681.525,-305.808,-80.1784,-14.8271,
-0.056,-693.922,-311.371,-81.6375,-15.0973,
-0.057,-706.32,-316.933,-83.0967,-15.3676,
-0.058,-718.718,-322.496,-84.556,-15.6379,
-0.059,-731.116,-328.059,-86.0153,-15.9082,
-0.06,-743.515,-333.622,-87.4747,-16.1786,
-0.061,-755.914,-339.186,-88.9342,-16.449,
-0.062,-768.313,-344.749,-90.3937,-16.7195,
-0.063,-780.713,-350.313,-91.8534,-16.99,
-0.064,-793.113,-355.877,-93.3131,-17.2605,
-0.065,-805.513,-361.441,-94.7729,-17.5311,
-0.066,-817.914,-367.005,-96.2328,-17.8017,
-0.067,-830.316,-372.569,-97.6927,-18.0723,
-0.068,-842.717,-378.133,-99.1528,-18.343,
-0.069,-855.119,-383.698,-100.613,-18.6138,
-0.07,-867.522,-389.263,-102.073,-18.8845,
-0.071,-879.925,-394.828,-103.534,-19.1554,
-0.072,-892.328,-400.393,-104.994,-19.4262,
-0.073,-904.731,-405.958,-106.454,-19.6971,
-0.074,-917.136,-411.523,-107.915,-19.9681,
-0.075,-929.54,-417.089,-109.376,-20.2391,
-0.076,-941.945,-422.655,-110.837,-20.5102,
-0.077,-954.351,-428.221,-112.297,-20.7813,
-0.078,-966.757,-433.787,-113.758,-21.0524,
-0.079,-979.163,-439.353,-115.219,-21.3236,
-0.08,-991.57,-444.92,-116.681,-21.5949,
-0.081,-1003.98,-450.487,-118.142,-21.8662,
-0.082,-1016.38,-456.053,-119.603,-22.1375,
-0.083,-1028.79,-461.621,-121.065,-22.4089,
-0.084,-1041.2,-467.188,-122.526,-22.6804,
-0.085,-1053.61,-472.755,-123.988,-22.9519,
-0.086,-1066.02,-478.323,-125.45,-23.2234,
-0.087,-1078.43,-483.891,-126.912,-23.4951,
-0.088,-1090.84,-489.459,-128.374,-23.7667,
-0.089,-1103.25,-495.028,-129.836,-24.0384,
-0.09,-1115.66,-500.596,-131.298,-24.3102,
-0.091,-1128.08,-506.165,-132.761,-24.5821,
-0.092,-1140.49,-511.734,-134.223,-24.854,
-0.093,-1152.9,-517.303,-135.686,-25.1259,
-0.094,-1165.32,-522.873,-137.149,-25.3979,
-0.095,-1177.73,-528.443,-138.612,-25.67,
-0.096,-1190.15,-534.013,-140.075,-25.9421,
-0.097,-1202.56,-539.583,-141.538,-26.2143,
-0.098,-1214.98,-545.153,-143.001,-26.4866,
-0.099,-1227.4,-550.724,-144.464,-26.7589,
-0.1,-1239.81,-556.295,-145.928,-27.0313,
-0.101,-1252.23,-561.866,-147.391,-27.3037,
-0.102,-1264.65,-567.437,-148.855,-27.5762,
-0.103,-1277.07,-573.009,-150.319,-27.8488,
-0.104,-1289.49,-578.581,-151.783,-28.1214,
-0.105,-1301.91,-584.153,-153.247,-28.3941,
-0.106,-1314.33,-589.725,-154.712,-28.6669,
-0.107,-1326.75,-595.298,-156.176,-28.9397,
-0.108,-1339.17,-600.871,-157.641,-29.2126,
-0.109,-1351.6,-606.444,-159.105,-29.4856,
-0.11,-1364.02,-612.018,-160.57,-29.7586,
-0.111,-1376.44,-617.591,-162.035,-30.0317,
-0.112,-1388.87,-623.165,-163.5,-30.3049,
-0.113,-1401.29,-628.739,-164.965,-30.5781,
-0.114,-1413.72,-634.314,-166.431,-30.8515,
-0.115,-1426.15,-639.889,-167.896,-31.1248,
-0.116,-1438.58,-645.464,-169.362,-31.3983,
-0.117,-1451,-651.039,-170.828,-31.6718,
-0.118,-1463.43,-656.615,-172.294,-31.9455,
-0.119,-1475.86,-662.191,-173.76,-32.2191,
-0.12,-1488.29,-667.767,-175.227,-32.4929,
-0.121,-1500.72,-673.344,-176.693,-32.7667,
-0.122,-1513.16,-678.92,-178.16,-33.0406,
-0.123,-1525.59,-684.498,-179.626,-33.3146,
-0.124,-1538.02,-690.075,-181.093,-33.5887,
-0.125,-1550.45,-695.653,-182.56,-33.8628,
-0.126,-1562.89,-701.231,-184.028,-34.1371,
-0.127,-1575.33,-706.809,-185.495,-34.4114,
-0.128,-1587.76,-712.388,-186.963,-34.6858,
-0.129,-1600.2,-717.967,-188.431,-34.9602,
-0.13,-1612.64,-723.546,-189.898,-35.2348,
-0.131,-1625.07,-729.126,-191.367,-35.5094,
-0.132,-1637.51,-734.706,-192.835,-35.7841,
-0.133,-1649.95,-740.286,-194.303,-36.0589,
-0.134,-1662.4,-745.866,-195.772,-36.3338,
-0.135,-1674.84,-751.447,-197.241,-36.6087,
-0.136,-1687.28,-757.028,-198.71,-36.8838,
-0.137,-1699.72,-762.61,-200.179,-37.1589,
-0.138,-1712.17,-768.192,-201.648,-37.4342,
-0.139,-1724.61,-773.774,-203.118,-37.7095,
-0.14,-1737.06,-779.357,-204.587,-37.9849,
-0.141,-1749.5,-784.94,-206.057,-38.2603,
-0.142,-1761.95,-790.523,-207.527,-38.5359,
-0.143,-1774.4,-796.106,-208.997,-38.8116,
-0.144,-1786.85,-801.69,-210.468,-39.0873,
-0.145,-1799.3,-807.275,-211.938,-39.3632,
-0.146,-1811.75,-812.859,-213.409,-39.6391,
-0.147,-1824.2,-818.444,-214.88,-39.9152,
-0.148,-1836.66,-824.03,-216.351,-40.1913,
-0.149,-1849.11,-829.616,-217.822,-40.4675,
-0.15,-1861.56,-835.202,-219.294,-40.7438,
-0.151,-1874.02,-840.788,-220.766,-41.0202,
-0.152,-1886.48,-846.375,-222.238,-41.2967,
-0.153,-1898.93,-851.962,-223.71,-41.5733,
-0.154,-1911.39,-857.55,-225.182,-41.85,
-0.155,-1923.85,-863.138,-226.655,-42.1268,
-0.156,-1936.31,-868.726,-228.127,-42.4037,
-0.157,-1948.77,-874.315,-229.6,-42.6807,
-0.158,-1961.23,-879.904,-231.073,-42.9578,
-0.159,-1973.7,-885.493,-232.547,-43.2349,
-0.16,-1986.16,-891.083,-234.02,-43.5122,
-0.161,-1998.62,-896.674,-235.494,-43.7896,
-0.162,-2011.09,-902.264,-236.968,-44.0671,
-0.163,-2023.56,-907.855,-238.442,-44.3447,
-0.164,-2036.02,-913.447,-239.916,-44.6224,
-0.165,-2048.49,-919.039,-241.391,-44.9002,
-0.166,-2060.96,-924.631,-242.866,-45.1781,
-0.167,-2073.43,-930.224,-244.341,-45.4561,
-0.168,-2085.91,-935.817,-245.816,-45.7342,
-0.169,-2098.38,-941.41,-247.292,-46.0125,
-0.17,-2110.85,-947.004,-248.767,-46.2908,
-0.171,-2123.33,-952.599,-250.243,-46.5692,
-0.172,-2135.8,-958.194,-251.719,-46.8478,
-0.173,-2148.28,-963.789,-253.196,-47.1264,
-0.174,-2160.76,-969.384,-254.672,-47.4052,
-0.175,-2173.24,-974.981,-256.149,-47.6841,
-0.176,-2185.72,-980.577,-257.626,-47.963,
-0.177,-2198.2,-986.174,-259.103,-48.2421,
-0.178,-2210.68,-991.771,-260.581,-48.5214,
-0.179,-2223.16,-997.369,-262.058,-48.8007,
-0.18,-2235.65,-1002.97,-263.536,-49.0801,
-0.181,-2248.13,-1008.57,-265.014,-49.3597,
-0.182,-2260.62,-1014.17,-266.493,-49.6393,
-0.183,-2273.11,-1019.76,-267.971,-49.9191,
-0.184,-2285.6,-1025.36,-269.45,-50.199,
-0.185,-2298.09,-1030.97,-270.929,-50.479,
-0.186,-2310.58,-1036.57,-272.409,-50.7591,
-0.187,-2323.07,-1042.17,-273.888,-51.0394,
-0.188,-2335.57,-1047.77,-275.368,-51.3197,
-0.189,-2348.06,-1053.37,-276.848,-51.6002,
-0.19,-2360.56,-1058.97,-278.328,-51.8808,
-0.191,-2373.05,-1064.58,-279.809,-52.1616,
-0.192,-2385.55,-1070.18,-281.29,-52.4424,
-0.193,-2398.05,-1075.79,-282.771,-52.7234,
-0.194,-2410.55,-1081.39,-284.252,-53.0045,
-0.195,-2423.05,-1087,-285.734,-53.2857,
-0.196,-2435.56,-1092.6,-287.216,-53.567,
-0.197,-2448.06,-1098.21,-288.698,-53.8485,
-0.198,-2460.56,-1103.81,-290.18,-54.13,
-0.199,-2473.07,-1109.42,-291.663,-54.4118,
-0.2,-2485.58,-1115.03,-293.145,-54.6936,
-0.199,-2473.23,-1109.49,-291.697,-54.4285,
-0.198,-2460.72,-1103.88,-290.214,-54.1466,
-0.197,-2448.22,-1098.27,-288.731,-53.8649,
-0.196,-2435.71,-1092.66,-287.249,-53.5833,
-0.195,-2423.2,-1087.06,-285.767,-53.3018,
-0.194,-2410.7,-1081.45,-284.285,-53.0204,
-0.193,-2398.2,-1075.85,-282.803,-52.7391,
-0.192,-2385.7,-1070.24,-281.322,-52.458,
-0.191,-2373.2,-1064.64,-279.841,-52.177,
-0.19,-2360.7,-1059.03,-278.36,-51.8961,
-0.189,-2348.2,-1053.43,-276.879,-51.6154,
-0.188,-2335.71,-1047.83,-275.399,-51.3347,
-0.187,-2323.21,-1042.22,-273.919,-51.0542,
-0.186,-2310.72,-1036.62,-272.439,-50.7738,
-0.185,-2298.23,-1031.02,-270.959,-50.4935,
-0.184,-2285.73,-1025.42,-269.48,-50.2133,
-0.183,-2273.24,-1019.82,-268,-49.9333,
-0.182,-2260.75,-1014.22,-266.521,-49.6534,
-0.181,-2248.27,-1008.62,-265.043,-49.3735,
-0.18,-2235.78,-1003.02,-263.564,-49.0938,
-0.179,-2223.29,-997.422,-262.086,-48.8142,
-0.178,-2210.81,-991.823,-260.608,-48.5348,
-0.177,-2198.32,-986.225,-259.13,-48.2554,
-0.176,-2185.84,-980.628,-257.653,-47.9762,
-0.175,-2173.36,-975.031,-256.175,-47.697,
-0.174,-2160.88,-969.434,-254.698,-47.418,
-0.173,-2148.4,-963.838,-253.221,-47.1391,
-0.172,-2135.92,-958.242,-251.745,-46.8603,
-0.171,-2123.44,-952.647,-250.268,-46.5816,
-0.17,-2110.97,-947.052,-248.792,-46.303,
-0.169,-2098.49,-941.457,-247.316,-46.0246,
-0.168,-2086.02,-935.863,-245.841,-45.7462,
-0.167,-2073.55,-930.269,-244.365,-45.4679,
-0.166,-2061.07,-924.676,-242.89,-45.1898,
-0.165,-2048.6,-919.083,-241.415,-44.9117,
-0.164,-2036.13,-913.491,-239.94,-44.6338,
-0.163,-2023.66,-907.899,-238.465,-44.356,
-0.162,-2011.19,-902.307,-236.991,-44.0782,
-0.161,-1998.73,-896.716,-235.516,-43.8006,
-0.16,-1986.26,-891.125,-234.042,-43.5231,
-0.159,-1973.8,-885.535,-232.569,-43.2457,
-0.158,-1961.33,-879.945,-231.095,-42.9683,
-0.157,-1948.87,-874.355,-229.622,-42.6911,
-0.156,-1936.41,-868.766,-228.148,-42.414,
-0.155,-1923.95,-863.177,-226.675,-42.137,
-0.154,-1911.48,-857.589,-225.203,-41.86,
-0.153,-1899.03,-852,-223.73,-41.5832,
-0.152,-1886.57,-846.413,-222.258,-41.3065,
-0.151,-1874.11,-840.825,-220.785,-41.0299,
-0.15,-1861.65,-835.238,-219.313,-40.7533,
-0.149,-1849.2,-829.652,-217.842,-40.4769,
-0.148,-1836.74,-824.066,-216.37,-40.2006,
-0.147,-1824.29,-818.48,-214.899,-39.9243,
-0.146,-1811.84,-812.894,-213.427,-39.6481,
-0.145,-1799.38,-807.309,-211.956,-39.3721,
-0.144,-1786.93,-801.724,-210.486,-39.0961,
-0.143,-1774.48,-796.14,-209.015,-38.8202,
-0.142,-1762.03,-790.556,-207.545,-38.5445,
-0.141,-1749.58,-784.972,-206.074,-38.2688,
-0.14,-1737.14,-779.389,-204.604,-37.9932,
-0.139,-1724.69,-773.806,-203.134,-37.7176,
-0.138,-1712.24,-768.223,-201.665,-37.4422,
-0.137,-1699.8,-762.641,-200.195,-37.1669,
-0.136,-1687.35,-757.059,-198.726,-36.8916,
-0.135,-1674.91,-751.477,-197.256,-36.6165,
-0.134,-1662.47,-745.896,-195.787,-36.3414,
-0.133,-1650.02,-740.315,-194.319,-36.0664,
-0.132,-1637.58,-734.734,-192.85,-35.7915,
-0.131,-1625.14,-729.154,-191.381,-35.5167,
-0.13,-1612.7,-723.574,-189.913,-35.2419,
-0.129,-1600.26,-717.994,-188.445,-34.9673,
-0.128,-1587.83,-712.415,-186.977,-34.6927,
-0.127,-1575.39,-706.835,-185.509,-34.4182,
-0.126,-1562.95,-701.257,-184.041,-34.1438,
-0.125,-1550.52,-695.678,-182.574,-33.8695,
-0.124,-1538.08,-690.1,-181.107,-33.5952,
-0.123,-1525.65,-684.522,-179.639,-33.321,
-0.122,-1513.21,-678.945,-178.172,-33.0469,
-0.121,-1500.78,-673.368,-176.706,-32.7729,
-0.12,-1488.35,-667.791,-175.239,-32.499,
-0.119,-1475.92,-662.214,-173.772,-32.2251,
-0.118,-1463.49,-656.638,-172.306,-31.9514,
-0.117,-1451.06,-651.062,-170.84,-31.6776,
-0.116,-1438.63,-645.486,-169.374,-31.404,
-0.115,-1426.2,-639.91,-167.908,-31.1304,
-0.114,-1413.77,-634.335,-166.442,-30.857,
-0.113,-1401.34,-628.76,-164.976,-30.5835,
-0.112,-1388.92,-623.186,-163.511,-30.3102,
-0.111,-1376.49,-617.611,-162.046,-30.0369,
-0.11,-1364.07,-612.037,-160.581,-29.7637,
-0.109,-1351.64,-606.463,-159.115,-29.4906,
-0.108,-1339.22,-600.89,-157.651,-29.2175,
-0.107,-1326.8,-595.317,-156.186,-28.9446,
-0.106,-1314.37,-589.744,-154.721,-28.6716,
-0.105,-1301.95,-584.171,-153.257,-28.3988,
-0.104,-1289.53,-578.598,-151.792,-28.126,
-0.103,-1277.11,-573.026,-150.328,-27.8533,
-0.102,-1264.69,-567.454,-148.864,-27.5806,
-0.101,-1252.27,-561.883,-147.4,-27.308,
-0.1,-1239.85,-556.311,-145.936,-27.0355,
-0.099,-1227.43,-550.74,-144.473,-26.763,
-0.098,-1215.02,-545.169,-143.009,-26.4906,
-0.097,-1202.6,-539.598,-141.546,-26.2183,
-0.096,-1190.18,-534.028,-140.083,-25.946,
-0.095,-1177.77,-528.457,-138.619,-25.6738,
-0.094,-1165.35,-522.887,-137.156,-25.4017,
-0.093,-1152.94,-517.318,-135.693,-25.1296,
-0.092,-1140.52,-511.748,-134.231,-24.8575,
-0.091,-1128.11,-506.179,-132.768,-24.5856,
-0.09,-1115.7,-500.61,-131.305,-24.3137,
-0.089,-1103.28,-495.041,-129.843,-24.0418,
-0.088,-1090.87,-489.472,-128.381,-23.77,
-0.087,-1078.46,-483.904,-126.918,-23.4983,
-0.086,-1066.05,-478.335,-125.456,-23.2266,
-0.085,-1053.64,-472.767,-123.994,-22.9549,
-0.084,-1041.23,-467.199,-122.533,-22.6834,
-0.083,-1028.82,-461.632,-121.071,-22.4118,
-0.082,-1016.41,-456.064,-119.609,-22.1404,
-0.081,-1004,-450.497,-118.148,-21.8689,
-0.08,-991.595,-444.93,-116.686,-21.5976,
-0.079,-979.187,-439.363,-115.225,-21.3263,
-0.078,-966.78,-433.797,-113.764,-21.055,
-0.077,-954.374,-428.23,-112.303,-20.7838,
-0.076,-941.968,-422.664,-110.841,-20.5126,
-0.075,-929.562,-417.098,-109.381,-20.2415,
-0.074,-917.157,-411.532,-107.92,-19.9704,
-0.073,-904.752,-405.967,-106.459,-19.6994,
-0.072,-892.348,-400.401,-104.998,-19.4284,
-0.071,-879.944,-394.836,-103.538,-19.1575,
-0.07,-867.541,-389.271,-102.077,-18.8866,
-0.069,-855.138,-383.706,-100.617,-18.6158,
-0.068,-842.735,-378.141,-99.1568,-18.345,
-0.067,-830.333,-372.576,-97.6966,-18.0742,
-0.066,-817.931,-367.012,-96.2365,-17.8035,
-0.065,-805.53,-361.447,-94.7765,-17.5329,
-0.064,-793.129,-355.883,-93.3166,-17.2622,
-0.063,-780.728,-350.319,-91.8568,-16.9917,
-0.062,-768.328,-344.755,-90.3971,-16.7211,
-0.061,-755.928,-339.192,-88.9374,-16.4506,
-0.06,-743.529,-333.628,-87.4778,-16.1801,
-0.059,-731.13,-328.065,-86.0183,-15.9097,
-0.058,-718.731,-322.502,-84.5589,-15.6393,
-0.057,-706.332,-316.939,-83.0995,-15.369,
-0.056,-693.934,-311.376,-81.6402,-15.0987,
-0.055,-681.536,-305.813,-80.181,-14.8284,
-0.054,-669.139,-300.25,-78.7219,-14.5582,
-0.053,-656.742,-294.688,-77.2628,-14.2879,
-0.052,-644.345,-289.125,-75.8038,-14.0178,
-0.051,-631.949,-283.563,-74.3449,-13.7476,
-0.05,-619.552,-278.001,-72.8861,-13.4775,
-0.049,-607.156,-272.439,-71.4273,-13.2075,
-0.048,-594.761,-266.877,-69.9686,-12.9374,
-0.047,-582.366,-261.315,-68.5099,-12.6674,
-0.046,-569.97,-255.753,-67.0513,-12.3974,
-0.045,-557.576,-250.192,-65.5927,-12.1275,
-0.044,-545.181,-244.63,-64.1343,-11.8575,
-0.043,-532.787,-239.069,-62.6758,-11.5876,
-0.042,-520.393,-233.508,-61.2175,-11.3178,
-0.041,-507.999,-227.947,-59.7592,-11.0479,
-0.04,-495.606,-222.386,-58.3009,-10.7781,
-0.039,-483.213,-216.825,-56.8427,-10.5083,
-0.038,-470.82,-211.264,-55.3845,-10.2386,
-0.037,-458.427,-205.703,-53.9264,-9.96884,
-0.036,-446.034,-200.143,-52.4684,-9.69913,
-0.035,-433.642,-194.582,-51.0104,-9.42944,
-0.034,-421.25,-189.022,-49.5524,-9.15977,
-0.033,-408.858,-183.461,-48.0945,-8.89012,
-0.032,-396.466,-177.901,-46.6366,-8.6205,
-0.031,-384.075,-172.341,-45.1788,-8.35089,
-0.03,-371.683,-166.78,-43.721,-8.08131,
-0.029,-359.292,-161.22,-42.2633,-7.81175,
-0.028,-346.901,-155.66,-40.8055,-7.5422,
-0.027,-334.51,-150.1,-39.3479,-7.27267,
-0.026,-322.12,-144.541,-37.8902,-7.00316,
-0.025,-309.729,-138.981,-36.4326,-6.73367,
-0.024,-297.339,-133.421,-34.9751,-6.46419,
-0.023,-284.948,-127.861,-33.5175,-6.19473,
-0.022,-272.558,-122.302,-32.06,-5.92529,
-0.021,-260.168,-116.742,-30.6025,-5.65586,
-0.02,-247.779,-111.183,-29.1451,-5.38644,
-0.019,-235.389,-105.623,-27.6877,-5.11704,
-0.018,-222.999,-100.064,-26.2303,-4.84764,
-0.017,-210.61,-94.5045,-24.7729,-4.57826,
-0.016,-198.221,-88.9452,-23.3155,-4.30889,
-0.015,-185.831,-83.3859,-21.8582,-4.03954,
-0.014,-173.442,-77.8267,-20.4009,-3.77019,
-0.013,-161.053,-72.2675,-18.9436,-3.50085,
-0.012,-148.664,-66.7083,-17.4863,-3.23152,
-0.011,-136.275,-61.1492,-16.0291,-2.9622,
-0.01,-123.886,-55.5901,-14.5719,-2.69288,
-0.009,-111.497,-50.031,-13.1146,-2.42357,
-0.008,-99.1086,-44.4719,-11.6574,-2.15427,
-0.007,-86.7199,-38.9129,-10.2002,-1.88497,
-0.006,-74.3313,-33.3539,-8.74302,-1.61568,
-0.005,-61.9427,-27.7949,-7.28583,-1.3464,
-0.004,-49.5541,-22.2359,-5.82866,-1.07711,
-0.003,-37.1655,-16.6769,-4.37149,-0.807831,
-0.002,-24.777,-11.1179,-2.91432,-0.538552,
-0.001,-12.3885,-5.55896,-1.45716,-0.269276,
0,9.55072E-07,4.68222E-07,1.05542E-07,4.19907E-09,
0.001,9.55142,4.68222,1.05542,0.0419899,
0.002,19.1028,9.36444,2.11084,0.0839796,
0.003,28.6542,14.0467,3.16625,0.125969,
0.004,38.2056,18.7289,4.22167,0.167956,
0.005,47.757,23.4111,5.27708,0.209942,
0.006,57.3082,28.0932,6.33248,0.251926,
0.007,66.8595,32.7754,7.38788,0.293907,
0.008,76.4106,37.4575,8.44327,0.335884,
0.009,85.9617,42.1397,9.49866,0.377857,
0.01,95.5127,46.8217,10.554,0.419826,
0.011,105.064,51.5038,11.6094,0.46179,
0.012,114.614,56.1858,12.6647,0.503748,
0.013,124.165,60.8678,13.7201,0.5457,
0.014,133.716,65.5497,14.7754,0.587645,
0.015,143.266,70.2316,15.8307,0.629584,
0.016,152.816,74.9135,16.886,0.671514,
0.017,162.366,79.5953,17.9413,0.713436,
0.018,171.916,84.277,18.9965,0.755349,
0.019,181.466,88.9587,20.0518,0.797253,
0.02,191.015,93.6403,21.107,0.839147,
0.021,200.565,98.3218,22.1622,0.881031,
0.022,210.114,103.003,23.2174,0.922903,
0.023,219.662,107.685,24.2725,0.964764,
0.024,229.211,112.366,25.3276,1.00661,
0.025,238.759,117.047,26.3827,1.04845,
0.026,248.307,121.728,27.4378,1.09027,
0.027,257.855,126.41,28.4928,1.13208,
0.028,267.403,131.091,29.5478,1.17388,
0.029,276.95,135.771,30.6028,1.21566,
0.03,286.497,140.452,31.6577,1.25742,
0.031,296.043,145.133,32.7127,1.29917,
0.032,305.589,149.813,33.7675,1.3409,
0.033,315.135,154.494,34.8224,1.38262,
0.034,324.681,159.174,35.8772,1.42432,
0.035,334.226,163.855,36.9319,1.466,
0.036,343.771,168.535,37.9867,1.50766,
0.037,353.315,173.215,39.0413,1.5493,
0.038,362.859,177.895,40.096,1.59093,
0.039,372.403,182.574,41.1506,1.63253,
0.04,381.946,187.254,42.2051,1.67411,
0.041,391.489,191.934,43.2597,1.71567,
0.042,401.031,196.613,44.3141,1.75721,
0.043,410.573,201.292,45.3685,1.79873,
0.044,420.115,205.971,46.4229,1.84022,
0.045,429.655,210.65,47.4772,1.88169,
0.046,439.196,215.329,48.5315,1.92314,
0.047,448.736,220.008,49.5857,1.96456,
0.048,458.275,224.686,50.6399,2.00596,
0.049,467.814,229.364,51.694,2.04733,
0.05,477.353,234.042,52.748,2.08867,
0.051,486.891,238.72,53.802,2.12999,
0.052,496.428,243.398,54.856,2.17128,
0.053,505.965,248.076,55.9099,2.21254,
0.054,515.501,252.753,56.9637,2.25378,
0.055,525.037,257.43,58.0175,2.29499,
0.056,534.572,262.107,59.0712,2.33616,
0.057,544.106,266.784,60.1248,2.37731,
0.058,553.64,271.461,61.1784,2.41843,
0.059,563.173,276.138,62.2319,2.45951,
0.06,572.706,280.814,63.2853,2.50056,
0.061,582.238,285.49,64.3387,2.54159,
0.062,591.769,290.166,65.392,2.58258,
0.063,601.299,294.841,66.4452,2.62353,
0.064,610.829,299.517,67.4984,2.66445,
0.065,620.359,304.192,68.5515,2.70534,
0.066,629.887,308.867,69.6045,2.74619,
0.067,639.415,313.542,70.6574,2.78701,
0.068,648.942,318.216,71.7103,2.82779,
0.069,658.468,322.891,72.7631,2.86854,
0.07,667.994,327.565,73.8158,2.90925,
0.071,677.519,332.239,74.8684,2.94992,
0.072,687.043,336.912,75.921,2.99055,
0.073,696.566,341.586,76.9735,3.03115,
0.074,706.089,346.259,78.0258,3.0717,
0.075,715.611,350.932,79.0781,3.11222,
0.076,725.132,355.604,80.1304,3.15269,
0.077,734.652,360.277,81.1825,3.19313,
0.078,744.171,364.949,82.2345,3.23352,
0.079,753.69,369.621,83.2865,3.27387,
0.08,763.207,374.292,84.3384,3.31418,
0.081,772.724,378.964,85.3901,3.35445,
0.082,782.24,383.635,86.4418,3.39467,
0.083,791.755,388.305,87.4934,3.43485,
0.084,801.269,392.976,88.5449,3.47499,
0.085,810.782,397.646,89.5963,3.51508,
0.086,820.295,402.316,90.6476,3.55512,
0.087,829.806,406.985,91.6988,3.59512,
0.088,839.316,411.655,92.75,3.63507,
0.089,848.826,416.324,93.801,3.67497,
0.09,858.334,420.992,94.8519,3.71483,
0.091,867.842,425.661,95.9027,3.75464,
0.092,877.349,430.329,96.9534,3.7944,
0.093,886.854,434.997,98.004,3.83411,
0.094,896.359,439.664,99.0545,3.87377,
0.095,905.862,444.331,100.105,3.91338,
0.096,915.365,448.998,101.155,3.95293,
0.097,924.867,453.665,102.205,3.99244,
0.098,934.367,458.331,103.255,4.0319,
0.099,943.867,462.997,104.305,4.0713,
0.1,953.365,467.662,105.355,4.11065,
0.101,962.862,472.327,106.405,4.14994,
0.102,972.359,476.992,107.455,4.18918,
0.103,981.854,481.657,108.504,4.22837,
0.104,991.348,486.321,109.553,4.2675,
0.105,1000.84,490.984,110.603,4.30657,
0.106,1010.33,495.648,111.652,4.34559,
0.107,1019.82,500.311,112.701,4.38456,
0.108,1029.31,504.974,113.75,4.42346,
0.109,1038.8,509.636,114.799,4.46231,
0.11,1048.29,514.298,115.847,4.50109,
0.111,1057.77,518.959,116.896,4.53982,
0.112,1067.26,523.621,117.944,4.57849,
0.113,1076.74,528.281,118.992,4.6171,
0.114,1086.23,532.942,120.041,4.65565,
0.115,1095.71,537.602,121.089,4.69414,
0.116,1105.19,542.262,122.136,4.73256,
0.117,1114.67,546.921,123.184,4.77092,
0.118,1124.14,551.58,124.232,4.80922,
0.119,1133.62,556.238,125.279,4.84746,
0.12,1143.09,560.896,126.327,4.88563,
0.121,1152.57,565.554,127.374,4.92374,
0.122,1162.04,570.211,128.421,4.96179,
0.123,1171.51,574.868,129.468,4.99976,
0.124,1180.98,579.525,130.515,5.03768,
0.125,1190.45,584.181,131.561,5.07552,
0.126,1199.92,588.836,132.608,5.1133,
0.127,1209.38,593.491,133.654,5.15101,
0.128,1218.85,598.146,134.701,5.18865,
0.129,1228.31,602.8,135.747,5.22622,
0.13,1237.77,607.454,136.793,5.26373,
0.131,1247.23,612.108,137.838,5.30116,
0.132,1256.69,616.76,138.884,5.33852,
0.133,1266.15,621.413,139.93,5.37582,
0.134,1275.6,626.065,140.975,5.41304,
0.135,1285.06,630.717,142.02,5.45019,
0.136,1294.51,635.368,143.065,5.48726,
0.137,1303.96,640.019,144.11,5.52427,
0.138,1313.41,644.669,145.155,5.5612,
0.139,1322.86,649.319,146.199,5.59805,
0.14,1332.31,653.968,147.244,5.63483,
0.141,1341.76,658.617,148.288,5.67154,
0.142,1351.2,663.265,149.332,5.70817,
0.143,1360.64,667.913,150.376,5.74472,
0.144,1370.08,672.56,151.42,5.7812,
0.145,1379.52,677.207,152.463,5.8176,
0.146,1388.96,681.854,153.507,5.85392,
0.147,1398.4,686.5,154.55,5.89016,
0.148,1407.83,691.145,155.593,5.92633,
0.149,1417.27,695.79,156.636,5.96241,
0.15,1426.7,700.434,157.679,5.99842,
0.151,1436.13,705.078,158.722,6.03434,
0.152,1445.56,709.722,159.764,6.07018,
0.153,1454.99,714.364,160.806,6.10595,
0.154,1464.41,719.007,161.848,6.14162,
0.155,1473.84,723.649,162.89,6.17722,
0.156,1483.26,728.29,163.932,6.21273,
0.157,1492.68,732.931,164.974,6.24816,
0.158,1502.1,737.571,166.015,6.28351,
0.159,1511.52,742.211,167.056,6.31877,
0.16,1520.93,746.85,168.097,6.35394,
0.161,1530.35,751.489,169.138,6.38903,
0.162,1539.76,756.127,170.179,6.42403,
0.163,1549.17,760.764,171.219,6.45894,
0.164,1558.58,765.401,172.26,6.49377,
0.165,1567.98,770.038,173.3,6.52851,
0.166,1577.39,774.674,174.34,6.56316,
0.167,1586.79,779.309,175.379,6.59772,
0.168,1596.2,783.944,176.419,6.63219,
0.169,1605.6,788.578,177.458,6.66657,
0.17,1614.99,793.212,178.498,6.70086,
0.171,1624.39,797.845,179.537,6.73506,
0.172,1633.79,802.477,180.575,6.76917,
0.173,1643.18,807.109,181.614,6.80318,
0.174,1652.57,811.741,182.652,6.8371,
0.175,1661.96,816.371,183.69,6.87093,
0.176,1671.35,821.002,184.728,6.90467,
0.177,1680.73,825.631,185.766,6.9383,
0.178,1690.12,830.26,186.804,6.97185,
0.179,1699.5,834.888,187.841,7.0053,
0.18,1708.88,839.516,188.878,7.03865,
0.181,1718.26,844.143,189.915,7.07191,
0.182,1727.63,848.77,190.952,7.10506,
0.183,1737.01,853.396,191.989,7.13812,
0.184,1746.38,858.021,193.025,7.17109,
0.185,1755.75,862.646,194.061,7.20395,
0.186,1765.12,867.27,195.097,7.23671,
0.187,1774.48,871.894,196.133,7.26938,
0.188,1783.85,876.516,197.169,7.30194,
0.189,1793.21,881.139,198.204,7.3344,
0.19,1802.57,885.76,199.239,7.36676,
0.191,1811.93,890.381,200.274,7.39902,
0.192,1821.29,895.001,201.309,7.43118,
0.193,1830.64,899.621,202.343,7.46323,
0.194,1839.99,904.24,203.377,7.49518,
0.195,1849.35,908.859,204.411,7.52703,
0.196,1858.69,913.476,205.445,7.55877,
0.197,1868.04,918.093,206.479,7.5904,
0.198,1877.39,922.71,207.512,7.62193,
0.199,1886.73,927.325,208.545,7.65336,
0.2,1896.07,931.94,209.578,7.68467,
0.201,1905.41,936.555,210.611,7.71588,
0.202,1914.74,941.169,211.643,7.74698,
0.203,1924.08,945.782,212.676,7.77797,
0.204,1933.41,950.394,213.708,7.80886,
0.205,1942.74,955.006,214.739,7.83963,
0.206,1952.07,959.617,215.771,7.87029,
0.207,1961.39,964.227,216.802,7.90085,
0.208,1970.72,968.836,217.833,7.93129,
0.209,1980.04,973.445,218.864,7.96162,
0.21,1989.36,978.054,219.895,7.99184,
0.211,1998.67,982.661,220.925,8.02194,
0.212,2007.99,987.268,221.955,8.05193,
0.213,2017.3,991.874,222.985,8.08181,
0.214,2026.61,996.479,224.015,8.11157,
0.215,2035.92,1001.08,225.044,8.14122,
0.216,2045.23,1005.69,226.073,8.17075,
0.217,2054.53,1010.29,227.102,8.20017,
0.218,2063.83,1014.89,228.131,8.22947,
0.219,2073.13,1019.5,229.159,8.25866,
0.22,2082.43,1024.1,230.187,8.28772,
0.221,2091.72,1028.7,231.215,8.31667,
0.222,2101.01,1033.3,232.243,8.3455,
0.223,2110.3,1037.9,233.27,8.37421,
0.224,2119.59,1042.49,234.298,8.4028,
0.225,2128.88,1047.09,235.325,8.43127,
0.226,2138.16,1051.69,236.351,8.45962,
0.227,2147.44,1056.28,237.378,8.48784,
0.228,2156.72,1060.88,238.404,8.51595,
0.229,2166,1065.47,239.43,8.54393,
0.23,2175.27,1070.07,240.455,8.5718,
0.231,2184.54,1074.66,241.481,8.59953,
0.232,2193.81,1079.25,242.506,8.62715,
0.233,2203.08,1083.84,243.531,8.65463,
0.234,2212.34,1088.43,244.555,8.682,
0.235,2221.6,1093.02,245.58,8.70924,
0.236,2230.86,1097.61,246.604,8.73635,
0.237,2240.12,1102.2,247.628,8.76333,
0.238,2249.38,1106.79,248.651,8.79019,
0.239,2258.63,1111.37,249.674,8.81692,
0.24,2267.88,1115.96,250.697,8.84352,
0.241,2277.13,1120.54,251.72,8.87,
0.242,2286.37,1125.13,252.743,8.89634,
0.243,2295.61,1129.71,253.765,8.92256,
0.244,2304.85,1134.29,254.787,8.94864,
0.245,2314.09,1138.88,255.808,8.97459,
0.246,2323.33,1143.46,256.83,9.00041,
0.247,2332.56,1148.04,257.851,9.0261,
0.248,2341.79,1152.62,258.872,9.05166,
0.249,2351.02,1157.19,259.892,9.07708,
0.25,2360.24,1161.77,260.912,9.10238,
0.251,2369.46,1166.35,261.932,9.12753,
0.252,2378.68,1170.92,262.952,9.15255,
0.253,2387.9,1175.5,263.971,9.17744,
0.254,2397.12,1180.07,264.991,9.20219,
0.255,2406.33,1184.65,266.009,9.22681,
0.256,2415.54,1189.22,267.028,9.25128,
0.257,2424.75,1193.79,268.046,9.27562,
0.258,2433.95,1198.36,269.064,9.29983,
0.259,2443.15,1202.93,270.082,9.32389,
0.26,2452.35,1207.5,271.099,9.34782,
0.261,2461.55,1212.07,272.116,9.3716,
0.262,2470.74,1216.64,273.133,9.39525,
0.263,2479.93,1221.2,274.15,9.41875,
0.264,2489.12,1225.77,275.166,9.44212,
0.265,2498.31,1230.34,276.182,9.46534,
0.266,2507.49,1234.9,277.197,9.48842,
0.267,2516.67,1239.46,278.213,9.51136,
0.268,2525.85,1244.03,279.228,9.53416,
0.269,2535.02,1248.59,280.242,9.55681,
0.27,2544.2,1253.15,281.257,9.57932,
0.271,2553.37,1257.71,282.271,9.60168,
0.272,2562.53,1262.27,283.285,9.6239,
0.273,2571.7,1266.82,284.298,9.64597,
0.274,2580.86,1271.38,285.311,9.6679,
0.275,2590.02,1275.94,286.324,9.68967,
0.276,2599.18,1280.49,287.337,9.71131,
0.277,2608.33,1285.05,288.349,9.73279,
0.278,2617.48,1289.6,289.361,9.75412,
0.279,2626.63,1294.15,290.373,9.77531,
0.28,2635.77,1298.7,291.384,9.79635,
0.281,2644.92,1303.25,292.395,9.81723,
0.282,2654.06,1307.8,293.406,9.83797,
0.283,2663.19,1312.35,294.416,9.85855,
0.284,2672.33,1316.9,295.426,9.87899,
0.285,2681.46,1321.45,296.436,9.89927,
0.286,2690.58,1325.99,297.446,9.9194,
0.287,2699.71,1330.54,298.455,9.93937,
0.288,2708.83,1335.08,299.463,9.95919,
0.289,2717.95,1339.62,300.472,9.97886,
0.29,2727.07,1344.17,301.48,9.99838,
0.291,2736.18,1348.71,302.488,10.0177,
0.292,2745.29,1353.25,303.495,10.0369,
0.293,2754.4,1357.79,304.503,10.056,
0.294,2763.51,1362.32,305.509,10.0749,
0.295,2772.61,1366.86,306.516,10.0936,
0.296,2781.71,1371.4,307.522,10.1122,
0.297,2790.81,1375.93,308.528,10.1306,
0.298,2799.9,1380.47,309.533,10.1488,
0.299,2808.99,1385,310.539,10.1669,
0.3,2818.08,1389.53,311.543,10.1849,
0.301,2827.08,1394.03,312.542,10.2025,
0.302,2833.33,1397.32,313.091,10.0096,
0.303,2839.48,1400.57,313.627,9.81348,
0.304,2845.6,1403.81,314.161,9.61609,
0.305,2851.71,1407.04,314.692,9.41682,
0.306,2857.8,1410.26,315.218,9.2156,
0.307,2863.87,1413.47,315.741,9.01241,
0.308,2869.92,1416.67,316.259,8.80724,
0.309,2875.95,1419.86,316.773,8.60009,
0.31,2881.96,1423.04,317.284,8.39096,
0.311,2887.95,1426.22,317.79,8.17984,
0.312,2893.92,1429.38,318.293,7.96673,
0.313,2899.87,1432.53,318.791,7.75163,
0.314,2905.81,1435.67,319.286,7.53454,
0.315,2911.72,1438.8,319.777,7.31546,
0.316,2917.61,1441.93,320.263,7.09437,
0.317,2923.48,1445.04,320.746,6.87129,
0.318,2929.34,1448.14,321.224,6.64621,
0.319,2935.17,1451.24,321.699,6.41912,
0.32,2940.98,1454.32,322.17,6.19003,
0.321,2946.78,1457.4,322.636,5.95892,
0.322,2952.56,1460.46,323.099,5.72581,
0.323,2958.31,1463.52,323.558,5.49068,
0.324,2964.05,1466.56,324.012,5.25354,
0.325,2969.77,1469.6,324.463,5.01438,
0.326,2975.47,1472.63,324.91,4.7732,
0.327,2981.15,1475.64,325.352,4.53,
0.328,2986.82,1478.65,325.791,4.28478,
0.329,2992.46,1481.65,326.226,4.03753,
0.33,2998.09,1484.64,326.657,3.78825,
0.331,3003.69,1487.62,327.083,3.53694,
0.332,3009.28,1490.59,327.506,3.2836,
0.333,3014.85,1493.55,327.925,3.02822,
0.334,3020.41,1496.5,328.34,2.77081,
0.335,3025.94,1499.44,328.751,2.51136,
0.336,3031.45,1502.37,329.158,2.24987,
0.337,3036.95,1505.3,329.56,1.98633,
0.338,3042.43,1508.21,329.959,1.72075,
0.339,3047.89,1511.11,330.354,1.45313,
0.34,3053.33,1514.01,330.745,1.18345,
0.341,3058.75,1516.89,331.132,0.911729,
0.342,3064.16,1519.77,331.515,0.637953,
0.343,3069.55,1522.64,331.894,0.362122,
0.344,3074.92,1525.5,332.269,0.0842353,
0.345,3080.27,1528.35,332.64,-0.19571,
0.346,3085.6,1531.18,333.007,-0.477715,
0.347,3090.92,1534.01,333.37,-0.761782,
0.348,3096.22,1536.84,333.729,-1.04791,
0.349,3101.5,1539.65,334.084,-1.33611,
0.35,3106.76,1542.45,334.435,-1.62637,
0.351,3112.01,1545.24,334.783,-1.9187,
0.352,3117.23,1548.03,335.126,-2.21311,
0.353,3122.44,1550.8,335.465,-2.50958,
0.354,3127.64,1553.57,335.8,-2.80814,
0.355,3132.81,1556.33,336.132,-3.10876,
0.356,3137.97,1559.08,336.459,-3.41147,
0.357,3143.11,1561.81,336.782,-3.71625,
0.358,3148.23,1564.54,337.102,-4.02312,
0.359,3153.33,1567.27,337.417,-4.33207,
0.36,3158.42,1569.98,337.728,-4.64311,
0.361,3163.49,1572.68,338.036,-4.95623,
0.362,3168.54,1575.38,338.339,-5.27144,
0.363,3173.58,1578.06,338.639,-5.58874,
0.364,3178.59,1580.74,338.935,-5.90814,
0.365,3183.59,1583.4,339.226,-6.22962,
0.366,3188.58,1586.06,339.514,-6.5532,
0.367,3193.54,1588.71,339.798,-6.87888,
0.368,3198.49,1591.35,340.077,-7.20666,
0.369,3203.42,1593.98,340.353,-7.53654,
0.37,3208.33,1596.61,340.625,-7.86851,
0.371,3213.23,1599.22,340.893,-8.2026,
0.372,3218.11,1601.83,341.157,-8.53878,
0.373,3222.97,1604.42,341.417,-8.87708,
0.374,3227.82,1607.01,341.673,-9.21748,
0.375,3232.65,1609.59,341.925,-9.55999,
0.376,3237.46,1612.16,342.173,-9.90461,
0.377,3242.26,1614.72,342.417,-10.2513,
0.378,3247.03,1617.28,342.657,-10.6002,
0.379,3251.8,1619.82,342.893,-10.9512,
0.38,3256.54,1622.36,343.126,-11.3042,
0.381,3261.27,1624.88,343.354,-11.6594,
0.382,3265.99,1627.4,343.579,-12.0168,
0.383,3270.68,1629.91,343.799,-12.3762,
0.384,3275.36,1632.41,344.016,-12.7378,
0.385,3280.03,1634.9,344.228,-13.1015,
0.386,3284.67,1637.39,344.437,-13.4673,
0.387,3289.3,1639.86,344.642,-13.8352,
0.388,3293.92,1642.33,344.842,-14.2053,
0.389,3298.52,1644.79,345.039,-14.5775,
0.39,3303.1,1647.24,345.232,-14.9518,
0.391,3307.67,1649.68,345.421,-15.3283,
0.392,3312.22,1652.11,345.606,-15.7069,
0.393,3316.75,1654.54,345.787,-16.0876,
0.394,3321.27,1656.95,345.965,-16.4705,
0.395,3325.77,1659.36,346.138,-16.8555,
0.396,3330.25,1661.76,346.307,-17.2427,
0.397,3334.72,1664.15,346.473,-17.632,
0.398,3339.18,1666.53,346.634,-18.0234,
0.399,3343.62,1668.9,346.792,-18.417,
0.4,3348.04,1671.27,346.945,-18.8127,
0.401,3352.44,1673.62,347.095,-19.2106,
0.402,3356.83,1675.97,347.241,-19.6106,
0.403,3361.21,1678.31,347.383,-20.0128,
0.404,3365.56,1680.64,347.521,-20.4171,
0.405,3369.91,1682.97,347.655,-20.8236,
0.406,3374.23,1685.28,347.785,-21.2322,
0.407,3378.54,1687.59,347.911,-21.643,
0.408,3382.84,1689.89,348.034,-22.056,
0.409,3387.12,1692.18,348.152,-22.4711,
0.41,3391.38,1694.46,348.267,-22.8883,
0.411,3395.63,1696.73,348.377,-23.3077,
0.412,3399.86,1699,348.484,-23.7293,
0.413,3404.08,1701.26,348.587,-24.153,
0.414,3408.28,1703.51,348.686,-24.5789,
0.415,3412.47,1705.75,348.781,-25.007,
0.416,3416.64,1707.98,348.872,-25.4372,
0.417,3420.79,1710.2,348.959,-25.8696,
0.418,3424.93,1712.42,349.042,-26.3042,
0.419,3429.06,1714.63,349.122,-26.7409,
0.42,3433.17,1716.83,349.197,-27.1798,
0.421,3437.26,1719.02,349.269,-27.6209,
0.422,3441.34,1721.21,349.337,-28.0642,
0.423,3445.4,1723.38,349.4,-28.5096,
0.424,3449.45,1725.55,349.46,-28.9572,
0.425,3453.48,1727.71,349.516,-29.407,
0.426,3457.49,1729.86,349.568,-29.8589,
0.427,3461.5,1732,349.617,-30.3131,
0.428,3465.48,1734.14,349.661,-30.7694,
0.429,3469.45,1736.27,349.701,-31.2279,
0.43,3473.41,1738.39,349.738,-31.6885,
0.431,3477.35,1740.5,349.771,-32.1514,
0.432,3481.27,1742.6,349.8,-32.6164,
0.433,3485.18,1744.7,349.825,-33.0837,
0.434,3489.08,1746.79,349.846,-33.5531,
0.435,3492.96,1748.87,349.863,-34.0247,
0.436,3496.82,1750.94,349.876,-34.4985,
0.437,3500.67,1753,349.885,-34.9745,
0.438,3504.5,1755.06,349.891,-35.4526,
0.439,3508.32,1757.11,349.893,-35.933,
0.44,3512.13,1759.15,349.89,-36.4155,
0.441,3515.92,1761.18,349.884,-36.9003,
0.442,3519.69,1763.21,349.874,-37.3872,
0.443,3523.45,1765.22,349.861,-37.8764,
0.444,3527.2,1767.23,349.843,-38.3677,
0.445,3530.92,1769.23,349.821,-38.8612,
0.446,3534.64,1771.23,349.796,-39.357,
0.447,3538.34,1773.21,349.767,-39.8549,
0.448,3542.02,1775.19,349.733,-40.355,
0.449,3545.69,1777.16,349.696,-40.8574,
0.45,3549.35,1779.12,349.655,-41.3619,
0.451,3552.99,1781.08,349.611,-41.8686,
0.452,3556.61,1783.02,349.562,-42.3776,
0.453,3560.22,1784.96,349.509,-42.8887,
0.454,3563.81,1786.89,349.453,-43.4021,
0.455,3567.39,1788.82,349.393,-43.9176,
0.456,3570.96,1790.73,349.329,-44.4354,
0.457,3574.51,1792.64,349.261,-44.9554,
0.458,3578.04,1794.54,349.189,-45.4776,
0.459,3581.56,1796.44,349.113,-46.002,
0.46,3585.07,1798.32,349.034,-46.5286,
0.461,3588.56,1800.2,348.951,-47.0574,
0.462,3592.03,1802.07,348.863,-47.5885,
0.463,3595.49,1803.93,348.772,-48.1217,
0.464,3598.94,1805.79,348.677,-48.6572,
0.465,3602.37,1807.63,348.579,-49.1949,
0.466,3605.79,1809.47,348.476,-49.7348,
0.467,3609.19,1811.31,348.369,-50.2769,
0.468,3612.58,1813.13,348.259,-50.8212,
0.469,3615.95,1814.95,348.145,-51.3678,
0.47,3619.31,1816.76,348.027,-51.9166,
0.471,3622.65,1818.56,347.905,-52.4676,
0.472,3625.98,1820.35,347.779,-53.0208,
0.473,3629.3,1822.14,347.65,-53.5763,
0.474,3632.6,1823.92,347.516,-54.1339,
0.475,3635.88,1825.69,347.379,-54.6938,
0.476,3639.16,1827.45,347.238,-55.2559,
0.477,3642.41,1829.21,347.093,-55.8203,
0.478,3645.66,1830.96,346.944,-56.3869,
0.479,3648.88,1832.7,346.792,-56.9557,
0.48,3652.1,1834.44,346.635,-57.5267,
0.481,3655.3,1836.16,346.475,-58.1,
0.482,3658.48,1837.88,346.311,-58.6755,
0.483,3661.65,1839.59,346.143,-59.2532,
0.484,3664.81,1841.3,345.971,-59.8331,
0.485,3667.95,1842.99,345.796,-60.4153,
0.486,3671.07,1844.68,345.616,-60.9997,
0.487,3674.19,1846.37,345.433,-61.5864,
0.488,3677.29,1848.04,345.246,-62.1753,
0.489,3680.37,1849.71,345.055,-62.7664,
0.49,3683.44,1851.37,344.86,-63.3598,
0.491,3686.49,1853.02,344.661,-63.9554,
0.492,3689.53,1854.67,344.459,-64.5532,
0.493,3692.56,1856.3,344.253,-65.1533,
0.494,3695.57,1857.94,344.042,-65.7556,
0.495,3698.57,1859.56,343.828,-66.3602,
0.496,3701.55,1861.17,343.611,-66.9669,
0.497,3704.52,1862.78,343.389,-67.576,
0.498,3707.48,1864.38,343.164,-68.1873,
0.499,3710.42,1865.98,342.934,-68.8008,
0.5,3713.35,1867.57,342.701,-69.4165,
0.501,3716.26,1869.15,342.464,-70.0345,
0.502,3719.15,1870.72,342.224,-70.6548,
0.503,3722.04,1872.28,341.979,-71.2773,
0.504,3724.91,1873.84,341.731,-71.902,
0.505,3727.76,1875.39,341.478,-72.529,
0.506,3730.6,1876.93,341.222,-73.1583,
0.507,3733.43,1878.47,340.962,-73.7898,
0.508,3736.24,1880,340.699,-74.4235,
0.509,3739.04,1881.52,340.431,-75.0595,
0.51,3741.82,1883.04,340.16,-75.6977,
0.511,3744.59,1884.54,339.885,-76.3382,
0.512,3747.35,1886.04,339.606,-76.9809,
0.513,3750.09,1887.54,339.323,-77.6259,
0.514,3752.82,1889.02,339.036,-78.2731,
0.515,3755.53,1890.5,338.746,-78.9226,
0.516,3758.23,1891.97,338.452,-79.5744,
0.517,3760.91,1893.44,338.154,-80.2284,
0.518,3763.58,1894.89,337.852,-80.8846,
0.519,3766.24,1896.34,337.546,-81.5431,
0.52,3768.88,1897.79,337.237,-82.2039,
0.521,3771.51,1899.22,336.923,-82.8669,
0.522,3774.13,1900.65,336.606,-83.5322,
0.523,3776.73,1902.07,336.285,-84.1997,
0.524,3779.31,1903.49,335.96,-84.8695,
0.525,3781.88,1904.9,335.632,-85.5416,
0.526,3784.44,1906.3,335.299,-86.2159,
0.527,3786.99,1907.69,334.963,-86.8925,
0.528,3789.52,1909.08,334.623,-87.5713,
0.529,3792.03,1910.46,334.279,-88.2524,
0.53,3794.53,1911.83,333.932,-88.9357,
0.531,3797.02,1913.19,333.58,-89.6213,
0.532,3799.49,1914.55,333.225,-90.3092,
0.533,3801.95,1915.9,332.866,-90.9994,
0.534,3804.4,1917.25,332.503,-91.6918,
0.535,3806.83,1918.59,332.136,-92.3864,
0.536,3809.25,1919.92,331.766,-93.0833,
0.537,3811.65,1921.24,331.392,-93.7825,
0.538,3814.04,1922.56,331.014,-94.484,
0.539,3816.41,1923.87,330.632,-95.1877,
0.54,3818.77,1925.17,330.246,-95.8937,
0.541,3821.12,1926.46,329.856,-96.602,
0.542,3823.45,1927.75,329.463,-97.3125,
0.543,3825.76,1929.03,329.066,-98.0253,
0.544,3828.07,1930.31,328.665,-98.7404,
0.545,3830.36,1931.58,328.26,-99.4577,
0.546,3832.63,1932.84,327.852,-100.177,
0.547,3834.89,1934.09,327.439,-100.899,
0.548,3837.14,1935.34,327.023,-101.623,
0.549,3839.37,1936.58,326.603,-102.35,
0.55,3841.59,1937.81,326.179,-103.078,
0.551,3843.79,1939.04,325.752,-103.809,
0.552,3845.98,1940.26,325.321,-104.543,
0.553,3848.16,1941.47,324.885,-105.278,
0.554,3850.32,1942.68,324.446,-106.016,
0.555,3852.46,1943.88,324.004,-106.756,
0.556,3854.59,1945.07,323.557,-107.498,
0.557,3856.71,1946.26,323.107,-108.243,
0.558,3858.82,1947.43,322.653,-108.99,
0.559,3860.9,1948.61,322.195,-109.739,
0.56,3862.98,1949.77,321.733,-110.49,
0.561,3865.04,1950.93,321.267,-111.244,
0.562,3867.08,1952.08,320.798,-112,
0.563,3869.11,1953.23,320.325,-112.758,
0.564,3871.13,1954.36,319.848,-113.519,
0.565,3873.13,1955.5,319.367,-114.281,
0.566,3875.12,1956.62,318.883,-115.046,
0.567,3877.09,1957.74,318.395,-115.814,
0.568,3879.04,1958.85,317.902,-116.583,
0.569,3880.98,1959.95,317.407,-117.355,
0.57,3882.91,1961.05,316.907,-118.129,
0.571,3884.82,1962.14,316.403,-118.906,
0.572,3886.71,1963.23,315.896,-119.685,
0.573,3888.59,1964.3,315.385,-120.466,
0.574,3890.45,1965.37,314.87,-121.249,
0.575,3892.3,1966.44,314.352,-122.034,
0.576,3894.13,1967.49,313.829,-122.822,
0.577,3895.94,1968.55,313.303,-123.612,
0.578,3897.73,1969.59,312.773,-124.405,
0.579,3899.51,1970.63,312.239,-125.199,
0.58,3901.27,1971.66,311.702,-125.996,
0.581,3903.01,1972.68,311.16,-126.796,
0.582,3904.73,1973.7,310.615,-127.597,
0.583,3906.43,1974.71,310.066,-128.401,
0.584,3908.11,1975.71,309.514,-129.207,
0.585,3909.76,1976.71,308.957,-130.015,
0.586,3911.38,1977.7,308.397,-130.826,
0.587,3912.98,1978.68,307.833,-131.639,
0.588,3914.54,1979.66,307.265,-132.454,
0.589,3916.07,1980.63,306.694,-133.272,
0.59,3917.55,1981.6,306.119,-134.091,
0.591,3918.98,1982.55,305.539,-134.913,
0.592,3920.34,1983.51,304.957,-135.738,
0.593,3921.61,1984.45,304.37,-136.564,
0.594,3922.74,1985.39,303.78,-137.393,
0.595,3923.66,1986.32,303.185,-138.224,
0.596,3924.21,1987.24,302.587,-139.058,
0.597,3924.06,1988.16,301.986,-139.893,
0.598,3922.3,1989.07,301.38,-140.731,
0.599,3916.64,1989.98,300.771,-141.571,
0.6,3902.06,1990.88,300.158,-142.414,
0.601,3832.04,1991.78,299.541,-143.259,
0.602,3597.71,1992.67,298.921,-144.106,
0.603,3470.48,1993.55,298.297,-144.955,
0.604,3386.15,1994.43,297.669,-145.807,
0.605,3083.88,1995.31,297.037,-146.66,
0.606,2884.59,1996.17,296.402,-147.517,
0.607,2829.18,1997.03,295.762,-148.375,
0.608,2632.22,1997.88,295.12,-149.235,
0.609,2336.48,1998.73,294.473,-150.098,
0.61,2289.71,1999.57,293.823,-150.963,
0.611,2213.38,2000.4,293.169,-151.831,
0.612,2030.01,2001.22,292.511,-152.7,
0.613,1800.34,2002.04,291.849,-153.572,
0.614,1714.71,2002.85,291.184,-154.446,
0.615,1664.43,2003.65,290.516,-155.322,
0.616,1581.81,2004.44,289.843,-156.2,
0.617,1506.75,2005.23,289.167,-157.08,
0.618,1285.21,2006,288.487,-157.962,
0.619,1208.12,2006.77,287.804,-158.846,
0.62,1173.17,2007.53,287.117,-159.731,
0.621,1117.35,2008.28,286.427,-160.618,
0.622,1059.61,2009.02,285.733,-161.505,
0.623,1029.75,2009.73,285.036,-162.391,
0.624,913.927,2010.42,284.336,-163.273,
0.625,777.557,2011.06,283.632,-164.139,
0.626,747.453,2011.61,282.925,-164.924,
0.627,721.43,2011.99,282.215,-165.314,
0.628,677.274,2011.88,281.501,-165.943,
0.629,627.539,2010.47,280.781,-166.803,
0.63,619.224,2002.04,280.045,-167.147,
0.631,616.803,1966.46,279.242,-167.363,
0.632,614.606,1939.91,278.284,-168.119,
0.633,611.545,1923.49,275.911,-168.386,
0.634,605.798,1869.07,274.509,-168.546,
0.635,590.898,1836.71,273.135,-168.615,
0.636,528.385,1824.56,269.35,-168.704,
0.637,395.274,1756.81,268.174,-168.95,
0.638,371.303,1720.72,266.636,-168.88,
0.639,350.896,1698.32,264.119,-168.269,
0.64,317,1634.06,263.033,-168.378,
0.641,266.991,1584.87,261.376,-168.364,
0.642,247.3,1560.31,259.002,-167.807,
0.643,242.779,1528.05,258.552,-167.445,
0.644,240.87,1461.74,257.587,-166.824,
0.645,240.398,1437.99,255.083,-166.306,
0.646,240.31,1407.73,254.324,-166.153,
0.647,240.33,1368.8,253.174,-165.429,
0.648,240.396,1301.73,250.828,-164.522,
0.649,240.483,1277.96,250.388,-163.913,
0.65,240.572,1253.73,249.702,-162.776,
0.651,240.655,1223.54,247.126,-162.201,
0.652,240.728,1150.17,246.561,-161.723,
0.653,240.787,1128.84,245.889,-160.468,
0.654,240.824,1103.93,242.917,-159.511,
0.655,240.831,1086.41,241.994,-158.669,
0.656,240.792,1032.05,241.437,-157.068,
0.657,240.694,986.064,238.763,-156.148,
0.658,240.512,967.14,237.469,-155.428,
0.659,240.212,948.588,236.815,-153.978,
0.66,239.735,932.786,234.938,-152.97,
0.661,238.976,890.542,232.479,-151.866,
0.662,237.733,838.946,231.649,-150.214,
0.663,235.553,823.271,230.74,-149.075,
0.664,231.229,805.94,227.133,-147.868,
0.665,220.714,794.092,225.959,-146.119,
0.666,189.039,775.057,225.252,-145.021,
0.667,133.539,738.449,222.452,-143.842,
0.668,73.0576,694.942,219.785,-142.295,
0.669,35.3919,679.712,218.818,-141.196,
0.67,0.0481721,666.744,217.475,-139.764,
0.671,-23.656,658.47,213.419,-138.079,
0.672,-38.447,644.583,211.88,-136.889,
0.673,-46.0167,627.254,210.726,-135.343,
0.674,-47.6326,601.526,208.486,-133.658,
0.675,-48.1928,561.445,204.341,-132.445,
0.676,-48.5377,545.624,203.081,-130.849,
0.677,-48.8048,534.395,201.765,-129.09,
0.678,-49.0332,529.542,198.997,-127.932,
0.679,-49.2394,521.729,194.959,-126.322,
0.68,-49.432,507.757,193.598,-124.516,
0.681,-49.6164,498.563,192.183,-123.363,
0.682,-49.7956,492.737,189.455,-121.754,
0.683,-49.972,471.999,185.078,-120.054,
0.684,-50.1483,435.033,183.613,-118.919,
0.685,-50.326,420.721,182.128,-117.371,
0.686,-50.5062,412.658,179.849,-115.579,
0.687,-50.6901,408.609,175.008,-114.33,
0.688,-50.8788,403.676,173.224,-112.85,
0.689,-51.0733,394.7,171.676,-111.007,
0.69,-51.2748,382.808,169.86,-109.738,
0.691,-51.4847,380.041,165.765,-108.335,
0.692,-51.7045,379.453,162.555,-106.482,
0.693,-51.9362,379.297,161.053,-105.192,
0.694,-52.1825,379.295,159.524,-103.875,
0.695,-52.4463,378.153,157.436,-102.015,
0.696,-52.7322,374.425,152.569,-100.696,
0.697,-53.046,358.913,150.302,-99.4515,
0.698,-53.3956,321.439,148.87,-97.6152,
0.699,-53.7928,309.039,147.353,-96.247,
0.7,-54.2553,305.762,145.27,-95.0639,
0.701,-54.8107,302.912,140.447,-93.2725,
0.702,-55.5051,298.831,138.157,-91.8542,
0.703,-56.4197,291.55,136.782,-90.7421,
0.704,-57.712,279.237,135.376,-89.0109,
0.705,-59.7196,273.74,133.65,-87.561,
0.706,-63.2772,273.247,130.174,-86.525,
0.707,-70.6983,273.311,126.383,-84.8845,
0.708,-86.2224,273.517,124.815,-83.4111,
0.709,-104.609,273.776,123.613,-82.4199,
0.71,-125.413,274.059,122.284,-80.9281,
0.711,-146.738,274.355,120.75,-79.4023,
0.712,-168.404,274.661,117.365,-78.3879,
0.713,-188.233,274.979,113.734,-77.1276,
0.714,-199.574,275.32,112.167,-75.5022,
0.715,-206.232,275.703,111.127,-74.4151,
0.716,-212.224,276.174,109.951,-73.3835,
0.717,-219.128,276.811,108.617,-71.7781,
0.718,-227.533,277.84,107.045,-70.5761,
0.719,-237.009,279.491,102.801,-69.7049,
0.72,-246.831,280.645,100.503,-68.2645,
0.721,-254.401,281.094,99.1784,-66.9479,
0.722,-258.076,281.46,98.2936,-66.0894,
0.723,-259.253,281.822,97.2471,-64.9372,
0.724,-259.804,282.175,96.0666,-63.4978,
0.725,-260.228,282.515,95.1102,-62.5097,
0.726,-260.612,282.838,92.5983,-61.6576,
0.727,-260.981,283.142,88.8106,-60.2689,
0.728,-261.342,283.421,87.3167,-59.1312,
0.729,-261.7,283.668,86.3389,-58.3826,
0.73,-262.057,283.868,85.609,-57.2749,
0.731,-262.414,283.999,84.6482,-56.0293,
0.732,-262.77,284.021,83.6568,-55.1049,
0.733,-263.125,283.852,83.0974,-54.3472,
0.734,-263.481,283.298,82.0991,-53.1081,
0.735,-263.837,281.783,79.4066,-52.0889,
0.736,-264.192,276.787,76.1443,-51.3528,
0.737,-264.548,256.018,75.0308,-50.4471,
0.738,-264.903,228.866,74.1399,-49.3139,
0.739,-265.258,219.724,73.5956,-48.4228,
0.74,-265.614,217.078,72.8108,-47.757,
0.741,-265.969,215.188,71.8082,-46.752,
0.742,-266.324,212.801,71.3772,-45.8215,
0.743,-266.679,208.99,71.0042,-45.0293,
0.744,-267.034,202.172,70.4143,-44.3453,
0.745,-267.389,191.089,69.3293,-43.3151,
0.746,-267.744,186.547,67.2921,-42.5572,
0.747,-268.099,186.16,64.4619,-41.857,
0.748,-268.454,186.234,63.6748,-41.1354,
0.749,-268.809,186.424,62.8723,-40.1355,
0.75,-269.164,186.648,62.2307,-39.5136,
0.751,-269.519,186.881,61.7852,-38.8944,
0.752,-269.873,187.114,61.0814,-38.1788,
0.753,-270.228,187.346,60.1683,-37.1973,
0.754,-270.583,187.577,59.8487,-36.6719,
0.755,-270.937,187.807,59.6302,-36.1289,
0.756,-271.292,188.037,59.3366,-35.4688,
0.757,-271.646,188.266,58.8505,-34.5423,
0.758,-272,188.494,57.9928,-34.0325,
0.759,-272.355,188.722,57.437,-33.5195,
0.76,-272.709,188.95,57.307,-32.9289,
0.761,-273.063,189.177,57.2102,-32.0555,
0.762,-273.417,189.404,57.02,-31.6071,
0.763,-273.772,189.63,56.4117,-31.1845,
0.764,-274.126,189.856,54.1484,-30.6571,
0.765,-274.48,190.082,52.949,-29.8296,
0.766,-274.833,190.307,52.2774,-29.3158,
0.767,-275.187,190.532,51.4385,-28.9847,
0.768,-275.541,190.756,51.0811,-28.5247,
0.769,-275.895,190.979,50.652,-27.827,
0.77,-276.249,191.202,49.8316,-27.143,
0.771,-276.602,191.424,49.124,-26.8493,
0.772,-276.956,191.645,48.9413,-26.469,
0.773,-277.309,191.866,48.7813,-26.0248,
0.774,-277.663,192.086,48.5585,-25.2195,
0.775,-278.016,192.305,48.1672,-24.7902,
0.776,-278.37,192.522,47.4513,-24.5338,
0.777,-278.723,192.739,46.7885,-24.1738,
0.778,-279.076,192.955,46.6818,-23.6744,
0.779,-279.429,193.17,46.679,-22.9538,
0.78,-279.79,193.383,46.7102,-22.6274,
0.781,-280.156,193.595,46.754,-22.3844,
0.782,-280.525,193.805,46.8022,-22.0618,
0.783,-280.897,194.013,46.8525,-21.5783,
0.784,-281.27,194.219,46.9039,-20.9472,
0.785,-281.644,194.422,46.956,-20.616,
0.786,-282.019,194.622,47.0084,-20.4006,
0.787,-282.395,194.819,47.061,-20.1132,
0.788,-282.771,195.012,47.1133,-19.7106,
0.789,-283.148,195.199,47.1651,-19.1453,
0.79,-283.525,195.38,47.2156,-18.7509,
0.791,-283.902,195.553,47.2649,-18.5308,
0.792,-284.281,195.716,47.3129,-18.3072,
0.793,-284.659,195.865,47.3593,-17.9952,
0.794,-285.038,195.997,47.404,-17.5071,
0.795,-285.417,196.103,47.4466,-17.1751,
0.796,-285.797,196.175,47.4867,-16.8668,
0.797,-286.178,196.192,47.5237,-16.6727,
0.798,-286.559,196.119,47.5565,-16.4133,
0.799,-286.94,195.881,47.5835,-16.0831,
0.8,-287.322,195.298,47.6021,-15.7196,
0.801,-287.705,193.819,47.6078,-15.4673,
0.802,-288.088,188.992,47.5916,-15.2403,
0.803,-288.472,167.512,47.5336,-15.0984,
0.804,-288.857,142.039,47.3807,-14.8743,
0.805,-289.242,137.055,46.9392,-14.5437,
0.806,-289.628,135.273,45.3313,-14.2495,
0.807,-290.015,133.857,42.4858,-14.0283,
0.808,-290.402,132.26,41.5669,-13.7834,
0.809,-290.791,129.953,40.6376,-13.6461,
0.81,-291.18,126.173,39.7377,-13.4737,
0.811,-291.57,119.083,39.4864,-13.1837,
0.812,-291.961,108.6,39.2567,-12.871,
0.813,-292.353,106.783,38.9345,-12.692,
0.814,-292.747,107.926,38.432,-12.4665,
0.815,-293.141,108.161,37.5421,-12.2778,
0.816,-293.537,108.283,36.6889,-12.1726,
0.817,-293.934,108.405,36.5573,-11.9841,
0.818,-294.333,108.529,36.5715,-11.6508,
0.819,-294.734,108.655,36.6463,-11.4488,
0.82,-295.136,108.781,36.7982,-11.3225,
0.821,-295.54,108.907,37.0369,-11.1334,
0.822,-295.946,109.033,37.1404,-10.9297,
0.823,-296.354,109.159,37.184,-10.8414,
0.824,-296.763,109.285,37.2266,-10.6955,
0.825,-297.176,109.411,37.2696,-10.3619,
0.826,-297.59,109.537,37.3127,-10.1849,
0.827,-298.007,109.664,37.356,-10.0835,
0.828,-298.427,109.79,37.3992,-9.97016,
0.829,-298.851,109.915,37.4416,-9.79741,
0.83,-299.284,110.041,37.4835,-9.63999,
0.831,-299.727,110.167,37.5245,-9.55181,
0.832,-300.176,110.293,37.5646,-9.37045,
0.833,-300.633,110.418,37.6037,-9.05948,
0.834,-301.098,110.542,37.6419,-8.96681,
0.835,-301.573,110.667,37.6792,-8.87686,
0.836,-302.048,110.791,37.7155,-8.80088,
0.837,-302.531,110.916,37.7509,-8.7031,
0.838,-303.029,111.04,37.7853,-8.55452,
0.839,-303.544,111.164,37.8186,-8.42334,
0.84,-304.08,111.288,37.8508,-8.28953,
0.841,-304.643,111.41,37.8816,-8.01292,
0.842,-305.238,111.531,37.9108,-7.89599,
0.843,-305.876,111.648,37.938,-7.83148,
0.844,-306.569,111.764,37.9626,-7.75776,
0.845,-307.337,111.88,37.9837,-7.71191,
0.846,-308.209,111.994,38.0001,-7.65433,
0.847,-309.231,112.108,38.0094,-7.5511,
0.848,-310.48,112.219,38.0081,-7.41173,
0.849,-312.096,112.327,37.9893,-7.23935,
0.85,-314.358,112.434,37.938,-7.03745,
0.851,-317.515,112.54,37.8161,-6.94716,
0.852,-321.729,112.646,37.4953,-6.86212,
0.853,-330.772,112.751,36.3744,-6.82126,
0.854,-352.3,112.855,33.5684,-6.78191,
0.855,-352.468,112.958,32.3341,-6.73611,
0.856,-353.305,113.061,31.7005,-6.70411,
0.857,-352.477,113.162,30.6014,-6.65409,
0.858,-351.729,113.26,30.0511,-6.55147,
0.859,-350.963,113.356,29.8397,-6.33974,
0.86,-349.934,113.45,29.6201,-6.18233,
0.861,-348.404,113.543,29.3191,-6.10061,
0.862,-345.99,113.633,28.8075,-6.03795,
0.863,-341.98,113.722,27.8224,-6.00348,
0.864,-335.434,113.81,26.9328,-5.95814,
0.865,-327.373,113.895,26.8062,-5.91933,
0.866,-320.655,113.979,26.8218,-5.88115,
0.867,-316.113,114.061,26.8957,-5.85563,
0.868,-315.086,114.14,27.0423,-5.82763,
0.869,-315.306,114.216,27.3204,-5.76092,
0.87,-315.661,114.29,27.5682,-5.57815,
0.871,-316.021,114.36,27.6245,-5.50593,
0.872,-316.382,114.425,27.6571,-5.46593,
0.873,-316.743,114.486,27.6884,-5.4279,
0.874,-317.104,114.54,27.7195,-5.39108,
0.875,-317.465,114.588,27.7508,-5.36624,
0.876,-317.826,114.626,27.7821,-5.32642,
0.877,-318.187,114.653,27.8132,-5.26228,
0.878,-318.548,114.664,27.8442,-5.2208,
0.879,-318.909,114.655,27.875,-5.20406,
0.88,-319.27,114.618,27.9051,-5.17907,
0.881,-319.631,114.538,27.9347,-5.10745,
0.882,-319.992,114.394,27.9639,-4.95956,
0.883,-320.353,114.141,27.9926,-4.90926,
0.884,-320.714,113.682,28.0206,-4.87465,
0.885,-321.075,112.767,28.0478,-4.8454,
0.886,-321.436,110.525,28.0741,-4.81624,
0.887,-321.797,102.225,28.0998,-4.79589,
0.888,-322.158,78.7726,28.1247,-4.77492,
0.889,-322.519,65.3797,28.1489,-4.73802,
0.89,-322.88,62.9057,28.1724,-4.6828,
0.891,-323.241,61.8896,28.1951,-4.65957,
0.892,-323.602,61.0086,28.217,-4.65113,
0.893,-323.962,60.0979,28.238,-4.6388,
0.894,-324.323,59.0827,28.2579,-4.6119,
0.895,-324.684,57.7384,28.2765,-4.55457,
0.896,-325.045,55.755,28.2934,-4.45744,
0.897,-325.406,52.5287,28.3084,-4.42283,
0.898,-325.767,46.5662,28.3207,-4.39722,
0.899,-326.128,35.8103,28.3295,-4.36435,
0.9,-326.489,29.1683,28.3332,-4.33989,
0.901,-326.85,28.1802,28.3295,-4.31735,
0.902,-327.211,27.9944,28.314,-4.29184,
0.903,-327.571,27.952,28.2781,-4.27455,
0.904,-327.932,27.95,28.2022,-4.27126,
0.905,-328.293,27.9604,28.0312,-4.26602,
0.906,-328.654,27.9764,27.547,-4.26163,
0.907,-329.015,27.9948,25.7317,-4.26104,
0.908,-329.376,28.0142,23.3656,-4.25913,
0.909,-329.737,28.0341,22.6488,-4.2531,
0.91,-330.097,28.0541,22.0539,-4.24288,
0.911,-330.458,28.0742,20.9738,-4.24048,
0.912,-330.819,28.0942,20.3602,-4.23747,
0.913,-331.18,28.1149,20.1564,-4.22766,
0.914,-331.541,28.1376,19.9676,-4.19056,
0.915,-331.902,28.162,19.7504,-4.1285,
0.916,-332.262,28.1879,19.3701,-4.11005,
0.917,-332.623,28.2155,18.5572,-4.09442,
0.918,-332.984,28.2446,17.3181,-4.068,
0.919,-333.345,28.2752,16.9218,-4.05507,
0.92,-333.706,28.3065,16.8934,-4.05629,
0.921,-334.067,28.3383,16.9405,-4.05923,
0.922,-334.427,28.3711,17.046,-4.06268,
0.923,-334.788,28.4052,17.2442,-4.06636,
0.924,-335.149,28.4409,17.6123,-4.07056,
0.925,-335.51,28.4782,17.9064,-4.07557,
0.926,-335.871,28.5164,17.9607,-4.08033,
0.927,-336.231,28.5554,17.9842,-4.08533,
0.928,-336.592,28.5967,18.0048,-4.09124,
0.929,-336.953,28.6419,18.0248,-4.10038,
0.93,-337.314,28.6918,18.0447,-4.10933,
0.931,-337.674,28.7472,18.0646,-4.11564,
0.932,-338.035,28.8095,18.0845,-4.12193,
0.933,-338.396,28.8801,18.1044,-4.12892,
0.934,-338.757,28.9611,18.1242,-4.13857,
0.935,-339.117,29.0573,18.1438,-4.15444,
0.936,-339.478,29.174,18.1631,-4.17884,
0.937,-339.839,29.32,18.1821,-4.1899,
0.938,-340.2,29.5086,18.2006,-4.1961,
0.939,-340.56,29.7632,18.2186,-4.20117,
0.94,-340.921,30.1359,18.2363,-4.20582,
0.941,-341.282,30.6986,18.2537,-4.21025,
0.942,-341.643,31.6375,18.2709,-4.21453,
0.943,-342.003,33.3358,18.2878,-4.21864,
0.944,-342.364,36.3079,18.3044,-4.22247,
0.945,-342.725,38.8288,18.3203,-4.22578,
0.946,-343.085,39.3522,18.3356,-4.22785,
0.947,-343.446,39.4663,18.3504,-4.22585,
0.948,-343.807,39.5297,18.3645,-4.20627,
0.949,-344.168,39.58,18.3781,-4.19312,
0.95,-344.528,39.6262,18.3912,-4.1926,
0.951,-344.889,39.6714,18.4037,-4.18964,
0.952,-345.25,39.7163,18.4155,-4.16844,
0.953,-345.61,39.7612,18.4266,-4.13867,
0.954,-345.971,39.806,18.4368,-4.13887,
0.955,-346.332,39.8508,18.446,-4.14717,
0.956,-346.692,39.8956,18.454,-4.16239,
0.957,-347.053,39.9404,18.4604,-4.17762,
0.958,-347.414,39.9852,18.465,-4.18772,
0.959,-347.774,40.03,18.467,-4.19995,
0.96,-348.135,40.0738,18.4655,-4.21927,
0.961,-348.496,40.117,18.4591,-4.25274,
0.962,-348.856,40.1599,18.4453,-4.2715,
0.963,-349.217,40.2026,18.4194,-4.28331,
0.964,-349.577,40.2451,18.3721,-4.29629,
0.965,-349.938,40.2865,18.281,-4.31335,
0.966,-350.299,40.3274,18.0759,-4.34078,
0.967,-350.659,40.368,17.4417,-4.39115,
0.968,-351.02,40.4085,15.197,-4.45267,
0.969,-351.38,40.4489,13.4403,-4.46978,
0.97,-351.741,40.4886,12.7795,-4.47739,
0.971,-352.101,40.5238,12.2997,-4.48319,
0.972,-352.462,40.5549,11.4532,-4.48835,
0.973,-352.822,40.5831,10.3711,-4.49325,
0.974,-353.183,40.6069,10.0734,-4.49802,
0.975,-353.543,40.6276,9.89822,-4.50272,
0.976,-353.904,40.645,9.73669,-4.50738,
0.977,-354.264,40.6554,9.58469,-4.51202,
0.978,-354.625,40.6615,9.19806,-4.51664,
0.979,-354.985,40.6627,8.29875,-4.52126,
0.98,-355.346,40.6589,6.85435,-4.52589,
0.981,-355.706,40.6501,6.32219,-4.53052,
0.982,-356.067,40.6357,6.27231,-4.53516,
0.983,-356.427,40.615,6.29853,-4.53981,
0.984,-356.788,40.5865,6.3676,-4.54447,
0.985,-357.148,40.5485,6.49276,-4.54916,
0.986,-357.509,40.4982,6.71803,-4.55388,
0.987,-357.869,40.4316,7.13763,-4.55865,
0.988,-358.23,40.3425,7.61377,-4.56347,
0.989,-358.59,40.221,7.72355,-4.56839,
0.99,-358.951,40.05,7.7439,-4.57345,
0.991,-359.311,39.7976,7.75516,-4.57876,
0.992,-359.672,39.3964,7.76478,-4.58461,
0.993,-360.032,38.6843,7.77401,-4.59275,
0.994,-360.392,37.1504,7.78315,-4.61046,
0.995,-360.753,32.3901,7.79228,-4.62816,
0.996,-361.113,15.6087,7.80141,-4.63673,
0.997,-361.474,0.251584,7.81055,-4.63652,
0.998,-361.834,-1.57517,7.81968,-4.63035,
0.999,-362.195,-1.31464,7.82875,-4.61495,
1,-362.555,-1.66291,7.83774,-4.60576,


==> 0499_load_displacement_Miehe.csv <==
Time,0499_4global,0499_5global,0499_6global
0,,,
0.0001,,,
0.0002,,,
0.0003,,,
0.0004,,,
0.0005,,,
0.0006,,,
0.0007,,,
0.0008,,,
0.0009,,,
0.001,,60.6989,
0.0011,,66.7186,
0.0012,,72.7814,
0.0013,,78.8428,
0.0014,,84.8995,
0.0015,,90.9505,
0.0016,,96.9943,
0.0017,,103.035,
0.0018,,109.071,
0.0019,,115.105,
0.002,,121.134,
0.0021,,127.16,
0.0022,,133.181,
0.0023,,139.198,
0.0024,,145.209,
0.0025,,151.214,
0.0026,,157.214,
0.0027,,163.207,
0.0028,,169.195,
0.0029,,175.175,
0.003,,181.149,
0.0031,,187.116,
0.0032,,193.075,
0.0033,,199.026,
0.0034,,204.969,
0.0035,,210.903,
0.0036,,216.829,
0.0037,,222.746,
0.0038,,228.653,
0.0039,,234.55,
0.004,,240.437,
0.0041,,246.313,
0.0042,,252.179,
0.0043,,258.033,
0.0044,,263.875,
0.0045,,269.704,
0.0046,,275.521,
0.0047,,281.325,
0.0048,,287.115,
0.0049,,292.891,
0.005,,298.652,
0.0051,,347.175,
0.0052,,354.212,
0.0053,,360.972,
0.0054,,367.735,
0.0055,,374.504,
0.0056,,381.267,
0.0057,,388.025,
0.0058,,394.778,
0.0059,,401.524,
0.006,,408.264,
0.0061,,414.997,
0.0062,,421.722,
0.0063,,428.44,
0.0064,,435.15,
0.0065,,441.849,
0.0066,,448.538,
0.0067,,455.221,
0.0068,,461.898,
0.0069,,468.568,
0.007,,475.23,
0.0071,,481.887,
0.0072,,488.536,
0.0073,,495.177,
0.0074,,501.803,
0.0075,,508.422,
0.0076,,515.031,
0.0077,,521.629,
0.0078,,528.217,
0.0079,,534.794,
0.008,,541.36,
0.0081,,547.916,
0.0082,,554.462,
0.0083,,560.996,
0.0084,,567.521,
0.0085,,574.035,
0.0086,,580.536,
0.0087,,587.027,
0.0088,,593.508,
0.0089,,599.98,
0.009,,606.443,
0.0091,,612.897,
0.0092,,619.342,
0.0093,,625.777,
0.0094,,632.202,
0.0095,,638.618,
0.0096,,645.025,
0.0097,,651.421,
0.0098,,657.808,
0.0099,,664.185,
0.01,,670.552,
0.0101,,676.909,
0.0102,,683.256,
0.0103,,689.593,
0.0104,,695.92,
0.0105,,702.236,
0.0106,,708.542,
0.0107,,714.838,
0.0108,,721.124,
0.0109,,727.398,
0.011,,733.662,
0.0111,,739.916,
0.0112,,746.159,
0.0113,,752.392,
0.0114,,758.614,
0.0115,,764.825,
0.0116,,771.025,
0.0117,,777.215,
0.0118,,783.394,
0.0119,,789.562,
0.012,,795.719,
0.0121,,801.866,
0.0122,,808.001,
0.0123,,814.126,
0.0124,,820.24,
0.0125,,826.343,
0.0126,,832.436,
0.0127,,838.518,
0.0128,,844.589,
0.0129,,850.649,
0.013,,856.698,
0.0131,,862.737,
0.0132,,868.765,
0.0133,,874.782,
0.0134,,880.789,
0.0135,,886.785,
0.0136,,892.771,
0.0137,,898.746,
0.0138,,904.711,
0.0139,,910.666,
0.014,,916.61,
0.0141,,922.543,
0.0142,,928.467,
0.0143,,934.38,
0.0144,,940.284,
0.0145,,946.177,
0.0146,,952.06,
0.0147,,957.935,
0.0148,,963.798,
0.0149,,969.653,
0.015,,975.497,
0.0151,,981.332,
0.0152,,987.157,
0.0153,,992.973,
0.0154,,998.78,
0.0155,,1004.58,
0.0156,,1010.37,
0.0157,,1016.15,
0.0158,,1021.92,
0.0159,,1027.68,
0.016,,1033.43,
0.0161,,1039.17,
0.0162,,1044.91,
0.0163,,1050.63,
0.0164,,1056.35,
0.0165,,1062.06,
0.0166,,1067.76,
0.0167,,1073.45,
0.0168,,1079.14,
0.0169,,1084.81,
0.017,,1090.48,
0.0171,,1096.13,
0.0172,,1101.78,
0.0173,,1107.42,
0.0174,,1113.05,
0.0175,,1118.67,
0.0176,,1124.28,
0.0177,,1129.88,
0.0178,,1135.47,
0.0179,,1141.05,
0.018,,1146.62,
0.0181,,1152.17,
0.0182,,1157.72,
0.0183,,1163.24,
0.0184,,1168.75,
0.0185,,1174.24,
0.0186,,1179.7,
0.0187,,1185.14,
0.0188,,1190.53,
0.0189,,1195.88,
0.019,,1201.17,
0.0191,,1206.35,
0.0192,,1211.38,
0.0193,,1216.14,
0.0194,,1220.34,
0.0195,,1223.1,
0.0196,,1221.21,
0.0197,,1209.29,
0.0198,,1198.31,
0.0199,,1192.86,
0.02,,1184.96,
0.0201,,1177.89,
0.0202,,1174.21,
0.0203,,1168.1,
0.0204,,1160.52,
0.0205,,1156.56,
0.0206,,1151.9,
0.0207,,1145.26,
0.0208,,1141.25,
0.0209,,1136.36,
0.021,,1130.1,
0.0211,,1125.76,
0.0212,,1120.96,
0.0213,,1115.05,
0.0214,,1110.75,
0.0215,,1106.18,
0.0216,,1099.76,
0.0217,,1095.42,
0.0218,,1090.71,
0.0219,,1083.91,
0.022,,1079.15,
0.0221,,1074.15,
0.0222,,1067.64,
0.0223,,1062.33,
0.0224,,1057.1,
0.0225,,1050.64,
0.0226,,1044.85,
0.0227,,1039.34,
0.0228,,1032.63,
0.0229,,1026.5,
0.023,,1020.57,
0.0231,,1013.53,
0.0232,,1007.14,
0.0233,,1000.77,
0.0234,,993.445,
0.0235,,986.75,
0.0236,,979.922,
0.0237,,972.434,
0.0238,,965.436,
0.0239,,958.242,
0.024,,950.659,
0.0241,,943.299,
0.0242,,935.684,
0.0243,,927.939,
0.0244,,920.368,
0.0245,,912.311,
0.0246,,904.198,
0.0247,,896.636,
0.0248,,888.166,
0.0249,,879.626,
0.025,,871.952,
0.0251,,863.094,
0.0252,,854.732,
0.0253,,846.351,
0.0254,,837.121,
0.0255,,828.663,
0.0256,,819.867,
0.0257,,810.296,
0.0258,,800.951,
0.0259,,791.565,
0.026,,781.24,
0.0261,,771.337,
0.0262,,761.026,
0.0263,,749.822,
0.0264,,738.991,
0.0265,,727.301,
0.0266,,714.69,
0.0267,,701.795,
0.0268,,687.503,
0.0269,,671.986,
0.027,,654.556,
0.0271,,634.254,
0.0272,,618.315,
0.0273,,605.618,
0.0274,,595.13,
0.0275,,585.998,
0.0276,,578.127,
0.0277,,571.791,
0.0278,,565.249,
0.0279,,559.404,
0.028,,553.204,
0.0281,,550.867,
0.0282,,550.536,
0.0283,,550.493,
0.0284,,551.053,
0.0285,,551.954,
0.0286,,552.989,
0.0287,,554.084,
0.0288,,555.21,
0.0289,,556.387,
0.029,,557.585,
0.0291,,558.802,
0.0292,,560.051,
0.0293,,561.303,
0.0294,,562.549,
0.0295,,563.805,
0.0296,,565.037,
0.0297,,566.236,
0.0298,,567.404,
0.0299,,568.484,
0.03,,569.491,


==> 0499_load_displacement_l_shaped.csv <==
Loading,0499_1global,0499_2global,0499_3global,0499_4global,0499_5global
0,,,,,
0.001,,,,,
0.002,,,,,
0.003,,,,,
0.004,,,,,
0.005,,,,,
0.006,13.812,2.38179,,-0.0151798,
0.007,16.1119,2.77761,,-0.0180642,
0.008,18.4123,3.17388,,-0.0207962,
0.009,20.7121,3.56993,,-0.0235922,
0.01,23.0113,3.96572,,-0.026461,
0.011,25.3098,4.36122,,-0.0294113,
0.012,27.6076,4.7564,,-0.0324518,
0.013,29.9045,5.15123,,-0.0355912,
0.014,32.2004,5.54569,,-0.0388383,
0.015,34.4954,5.93973,,-0.0422018,
0.016,36.7893,6.33334,,-0.0456904,
0.017,39.082,6.72647,,-0.0493127,
0.018,41.3735,7.1191,,-0.0530776,
0.019,43.6638,7.5112,,-0.0569936,
0.02,45.9526,7.90274,,-0.0610696,
0.021,48.24,8.29369,,-0.0653141,
0.022,50.5259,8.68401,,-0.069736,
0.023,52.8102,9.07367,,-0.0743438,
0.024,55.0928,9.46266,,-0.0791463,
0.025,57.3737,9.85093,,-0.0841521,
0.026,59.6527,10.2385,,-0.08937,
0.027,61.9299,10.6252,,-0.0948084,
0.028,64.2051,11.0111,,-0.100476,
0.029,66.4783,11.3963,,-0.106382,
0.03,68.7494,11.7805,,-0.112534,
0.031,71.0183,12.1638,,-0.118942,
0.032,73.2849,12.5463,,-0.125614,
0.033,75.5492,12.9277,,-0.132558,
0.034,77.8111,13.3082,,-0.139783,
0.035,80.0706,13.6877,,-0.147298,
0.036,82.3275,14.0661,,-0.155112,
0.037,84.5818,14.4435,,-0.163232,
0.038,86.8334,14.8197,,-0.171668,
0.039,89.0823,15.1948,,-0.180428,
0.04,91.3283,15.5688,,-0.189521,
0.041,93.5714,15.9415,,-0.198955,
0.042,95.8116,16.313,,-0.208738,
0.043,98.0487,16.6833,,-0.218881,
0.044,100.283,17.0523,,-0.22939,
0.045,102.514,17.42,,-0.240274,
0.046,104.741,17.7864,,-0.251543,
0.047,106.966,18.1514,,-0.263204,
0.048,109.186,18.515,,-0.275265,
0.049,111.404,18.8771,,-0.287737,
0.05,113.618,19.2378,,-0.300626,
0.051,115.828,19.5971,,-0.313941,
0.052,118.035,19.9548,,-0.327692,
0.053,120.238,20.3109,,-0.341886,
0.054,122.437,20.6656,,-0.356531,
0.055,124.632,21.0186,,-0.371636,
0.056,126.824,21.37,,-0.38721,
0.057,129.011,21.7197,,-0.403261,
0.058,131.194,22.0677,,-0.419798,
0.059,133.374,22.4141,,-0.436828,
0.06,135.549,22.7587,,-0.454359,
0.061,137.72,23.1015,,-0.472402,
0.062,139.886,23.4426,,-0.490963,
0.063,142.048,23.7818,,-0.510051,
0.064,144.206,24.1192,,-0.529674,
0.065,146.359,24.4547,,-0.549841,
0.066,148.507,24.7883,,-0.57056,
0.067,150.651,25.12,,-0.591839,
0.068,152.791,25.4497,,-0.613686,
0.069,154.925,25.7775,,-0.63611,
0.07,157.055,26.1032,,-0.659119,
0.071,159.179,26.4269,,-0.682721,
0.072,161.299,26.7486,,-0.706924,
0.073,163.414,27.0681,,-0.731736,
0.074,165.524,27.3856,,-0.757166,
0.075,167.628,27.7009,,-0.783222,
0.076,169.728,28.014,,-0.809912,
0.077,171.822,28.3249,,-0.837243,
0.078,173.911,28.6336,,-0.865224,
0.079,175.994,28.9401,,-0.893864,
0.08,178.072,29.2443,,-0.923169,
0.081,180.145,29.5462,,-0.953149,
0.082,182.212,29.8458,,-0.983811,
0.083,184.274,30.1431,,-1.01516,
0.084,186.33,30.4379,,-1.04721,
0.085,188.38,30.7304,,-1.07997,
0.086,190.424,31.0205,,-1.11344,
0.087,192.463,31.3081,,-1.14763,
0.088,194.495,31.5932,,-1.18256,
0.089,196.522,31.8759,,-1.21822,
0.09,198.543,32.156,,-1.25462,
0.091,200.558,32.4336,,-1.29178,
0.092,202.567,32.7086,,-1.3297,
0.093,204.569,32.981,,-1.36839,
0.094,206.566,33.2509,,-1.40786,
0.095,208.556,33.518,,-1.44811,
0.096,210.54,33.7826,,-1.48916,
0.097,212.517,34.0444,,-1.531,
0.098,214.488,34.3035,,-1.57366,
0.099,216.453,34.5599,,-1.61712,
0.1,218.411,34.8136,,-1.66142,
0.101,220.363,35.0645,,-1.70654,
0.102,222.308,35.3125,,-1.7525,
0.103,224.247,35.5578,,-1.79931,
0.104,226.178,35.8002,,-1.84697,
0.105,228.104,36.0398,,-1.8955,
0.106,230.022,36.2765,,-1.94489,
0.107,231.933,36.5102,,-1.99516,
0.108,233.838,36.7411,,-2.04631,
0.109,235.736,36.9689,,-2.09835,
0.11,237.627,37.1939,,-2.1513,
0.111,239.511,37.4158,,-2.20515,
0.112,241.387,37.6347,,-2.25991,
0.113,243.257,37.8506,,-2.3156,
0.114,245.12,38.0634,,-2.37221,
0.115,246.975,38.2731,,-2.42976,
0.116,248.823,38.4798,,-2.48825,
0.117,250.664,38.6833,,-2.5477,
0.118,252.498,38.8837,,-2.6081,
0.119,254.325,39.081,,-2.66946,
0.12,256.144,39.275,,-2.7318,
0.121,257.955,39.4659,,-2.79512,
0.122,259.76,39.6536,,-2.85942,
0.123,261.556,39.838,,-2.92472,
0.124,263.346,40.0192,,-2.99102,
0.125,265.127,40.1971,,-3.05833,
0.126,266.901,40.3718,,-3.12665,
0.127,268.668,40.5431,,-3.196,
0.128,270.427,40.7111,,-3.26637,
0.129,272.178,40.8757,,-3.33778,
0.13,273.921,41.037,,-3.41024,
0.131,275.657,41.1949,,-3.48374,
0.132,277.385,41.3494,,-3.5583,
0.133,279.105,41.5005,,-3.63393,
0.134,280.817,41.6482,,-3.71062,
0.135,282.522,41.7924,,-3.7884,
0.136,284.218,41.9332,,-3.86726,
0.137,285.907,42.0705,,-3.94721,
0.138,287.587,42.2042,,-4.02825,
0.139,289.26,42.3345,,-4.11041,
0.14,290.924,42.4612,,-4.19367,
0.141,292.581,42.5844,,-4.27806,
0.142,294.229,42.7041,,-4.36356,
0.143,295.869,42.8201,,-4.4502,
0.144,297.501,42.9325,,-4.53798,
0.145,299.125,43.0414,,-4.6269,
0.146,300.741,43.1466,,-4.71698,
0.147,302.349,43.2482,,-4.80821,
0.148,303.948,43.3461,,-4.90061,
0.149,305.539,43.4404,,-4.99417,
0.15,307.122,43.5309,,-5.08892,
0.151,308.696,43.6178,,-5.18485,
0.152,310.262,43.701,,-5.28197,
0.153,311.82,43.7804,,-5.38028,
0.154,313.37,43.8561,,-5.4798,
0.155,314.911,43.9281,,-5.58053,
0.156,316.443,43.9962,,-5.68247,
0.157,317.967,44.0606,,-5.78563,
0.158,319.483,44.1212,,-5.89003,
0.159,320.99,44.178,,-5.99565,
0.16,322.489,44.231,,-6.10252,
0.161,323.979,44.2802,,-6.21063,
0.162,325.461,44.3255,,-6.32,
0.163,326.934,44.3669,,-6.43062,
0.164,328.399,44.4045,,-6.54251,
0.165,329.855,44.4382,,-6.65567,
0.166,331.302,44.468,,-6.77011,
0.167,332.741,44.494,,-6.88583,
0.168,334.171,44.5159,,-7.00284,
0.169,335.593,44.534,,-7.12114,
0.17,337.006,44.5482,,-7.24074,
0.171,338.41,44.5583,,-7.36165,
0.172,339.806,44.5646,,-7.48387,
0.173,341.192,44.5668,,-7.60741,
0.174,342.571,44.5651,,-7.73228,
0.175,343.94,44.5594,,-7.85847,
0.176,345.301,44.5497,,-7.98599,
0.177,346.653,44.536,,-8.11486,
0.178,347.996,44.5182,,-8.24508,
0.179,349.331,44.4965,,-8.37664,
0.18,350.657,44.4707,,-8.50957,
0.181,351.974,44.4408,,-8.64386,
0.182,353.282,44.4069,,-8.77951,
0.183,354.582,44.369,,-8.91654,
0.184,355.872,44.3269,,-9.05495,
0.185,357.154,44.2808,,-9.19475,
0.186,358.427,44.2306,,-9.33593,
0.187,359.692,44.1763,,-9.47851,
0.188,360.947,44.1178,,-9.6225,
0.189,362.194,44.0553,,-9.76788,
0.19,363.432,43.9886,,-9.91469,
0.191,364.661,43.9179,,-10.0629,
0.192,365.881,43.8429,,-10.2125,
0.193,367.092,43.7639,,-10.3636,
0.194,368.295,43.6806,,-10.5161,
0.195,369.489,43.5932,,-10.6701,
0.196,370.674,43.5017,,-10.8254,
0.197,371.85,43.406,,-10.9823,
0.198,373.017,43.3061,,-11.1405,
0.199,374.175,43.202,,-11.3003,
0.2,375.325,43.0937,,-11.4615,
0.201,376.466,42.9812,,-11.6242,
0.202,377.597,42.8645,,-11.7883,
0.203,378.72,42.7437,,-11.9539,
0.204,379.835,42.6185,,-12.121,
0.205,380.94,42.4892,,-12.2896,
0.206,382.036,42.3557,,-12.4597,
0.207,383.124,42.2179,,-12.6313,
0.208,384.203,42.0758,,-12.8044,
0.209,385.273,41.9296,,-12.979,
0.21,386.334,41.7791,,-13.1551,
0.211,387.386,41.6243,,-13.3327,
0.212,388.43,41.4653,,-13.5118,
0.213,389.464,41.302,,-13.6925,
0.214,390.49,41.1344,,-13.8747,
0.215,391.507,40.9626,,-14.0584,
0.216,392.516,40.7865,,-14.2437,
0.217,393.515,40.6062,,-14.4305,
0.218,394.506,40.4215,,-14.6189,
0.219,395.488,40.2326,,-14.8088,
0.22,396.461,40.0394,,-15.0002,
0.221,397.425,39.8418,,-15.1933,
0.222,398.381,39.64,,-15.3879,
0.223,399.327,39.4339,,-15.584,
0.224,400.265,39.2235,,-15.7818,
0.225,401.195,39.0088,,-15.9811,
0.226,402.115,38.7898,,-16.182,
0.227,403.027,38.5665,,-16.3845,
0.228,403.93,38.3388,,-16.5886,
0.229,404.825,38.1069,,-16.7942,
0.23,405.71,37.8706,,-17.0015,
0.231,406.587,37.63,,-17.2104,
0.232,407.456,37.3851,,-17.4209,
0.233,408.315,37.1358,,-17.633,
0.234,409.166,36.8823,,-17.8467,
0.235,410.009,36.6244,,-18.062,
0.236,410.842,36.3622,,-18.279,
0.237,411.668,36.0956,,-18.4975,
0.238,412.484,35.8247,,-18.7178,
0.239,413.292,35.5495,,-18.9396,
0.24,414.091,35.27,,-19.1631,
0.241,414.882,34.9861,,-19.3882,
0.242,415.664,34.6979,,-19.615,
0.243,416.437,34.4053,,-19.8434,
0.244,417.202,34.1084,,-20.0735,
0.245,417.958,33.8072,,-20.3052,
0.246,418.706,33.5016,,-20.5386,
0.247,419.446,33.1917,,-20.7737,
0.248,420.176,32.8774,,-21.0104,
0.249,420.899,32.5588,,-21.2489,
0.25,421.613,32.2359,,-21.4889,
0.251,422.318,31.9086,,-21.7307,
0.252,423.015,31.5769,,-21.9741,
0.253,423.703,31.241,,-22.2193,
0.254,424.383,30.9006,,-22.4661,
0.255,425.055,30.556,,-22.7146,
0.256,425.718,30.207,,-22.9648,
0.257,426.373,29.8536,,-23.2167,
0.258,427.019,29.4959,,-23.4704,
0.259,427.658,29.1339,,-23.7257,
0.26,428.287,28.7675,,-23.9827,
0.261,428.909,28.3968,,-24.2415,
0.262,429.522,28.0217,,-24.5019,
0.263,430.127,27.6423,,-24.7641,
0.264,430.723,27.2586,,-25.028,
0.265,431.311,26.8705,,-25.2937,
0.266,431.891,26.4781,,-25.561,
0.267,432.463,26.0813,,-25.8301,
0.268,433.026,25.6802,,-26.101,
0.269,433.582,25.2748,,-26.3736,
0.27,434.129,24.865,,-26.6479,
0.271,434.668,24.4509,,-26.9239,
0.272,435.198,24.0325,,-27.2017,
0.273,435.721,23.6097,,-27.4813,
0.274,436.235,23.1827,,-27.7626,
0.275,436.741,22.7512,,-28.0457,
0.276,437.24,22.3155,,-28.3305,
0.277,437.73,21.8754,,-28.6171,
0.278,438.212,21.431,,-28.9055,
0.279,438.685,20.9823,,-29.1956,
0.28,439.151,20.5292,,-29.4875,
0.281,439.609,20.0719,,-29.7812,
0.282,440.059,19.6102,,-30.0767,
0.283,440.501,19.1442,,-30.3739,
0.284,440.935,18.6739,,-30.673,
0.285,441.36,18.1992,,-30.9738,
0.286,441.778,17.7203,,-31.2764,
0.287,442.188,17.2371,,-31.5808,
0.288,442.59,16.7495,,-31.8869,
0.289,442.984,16.2576,,-32.1949,
0.29,443.37,15.7615,,-32.5047,
0.291,443.749,15.261,,-32.8163,
0.292,444.119,14.7562,,-33.1297,
0.293,444.482,14.2472,,-33.4449,
0.294,444.836,13.7338,,-33.7619,
0.295,445.183,13.2161,,-34.0807,
0.296,445.523,12.6942,,-34.4014,
0.297,445.854,12.168,,-34.7238,
0.298,446.177,11.6374,,-35.0481,
0.299,446.493,11.1026,,-35.3742,
0.3,446.801,10.5636,,-35.7021,
0.299,444.131,9.95361,,-35.7924,
0.298,442.768,9.97634,,-35.6564,
0.297,441.398,9.99517,,-35.5212,
0.296,440.028,10.0135,,-35.3862,
0.295,438.657,10.0312,,-35.2513,
0.294,437.284,10.0485,,-35.1165,
0.293,435.91,10.0652,,-34.9819,
0.292,434.536,10.0814,,-34.8475,
0.291,433.16,10.0971,,-34.7132,
0.29,431.783,10.1123,,-34.5791,
0.289,430.404,10.127,,-34.4451,
0.288,429.025,10.1412,,-34.3113,
0.287,427.645,10.1549,,-34.1777,
0.286,426.263,10.1681,,-34.0441,
0.285,424.881,10.1807,,-33.9108,
0.284,423.497,10.1929,,-33.7776,
0.283,422.112,10.2046,,-33.6445,
0.282,420.726,10.2158,,-33.5116,
0.281,419.339,10.2265,,-33.3788,
0.28,417.951,10.2367,,-33.2462,
0.279,416.562,10.2464,,-33.1137,
0.278,415.172,10.2556,,-32.9814,
0.277,413.78,10.2643,,-32.8492,
0.276,412.388,10.2725,,-32.7172,
0.275,410.995,10.2803,,-32.5853,
0.274,409.6,10.2875,,-32.4535,
0.273,408.204,10.2943,,-32.3219,
0.272,406.808,10.3006,,-32.1905,
0.271,405.41,10.3064,,-32.0592,
0.27,404.011,10.3118,,-31.928,
0.269,402.611,10.3167,,-31.797,
0.268,401.211,10.321,,-31.6661,
0.267,399.809,10.325,,-31.5353,
0.266,398.406,10.3284,,-31.4047,
0.265,397.002,10.3314,,-31.2743,
0.264,395.597,10.3339,,-31.1439,
0.263,394.191,10.336,,-31.0138,
0.262,392.784,10.3376,,-30.8837,
0.261,391.376,10.3387,,-30.7538,
0.26,389.967,10.3394,,-30.624,
0.259,388.556,10.3396,,-30.4944,
0.258,387.145,10.3393,,-30.3649,
0.257,385.733,10.3386,,-30.2355,
0.256,384.32,10.3375,,-30.1063,
0.255,382.906,10.3359,,-29.9772,
0.254,381.491,10.3338,,-29.8483,
0.253,380.075,10.3313,,-29.7194,
0.252,378.657,10.3283,,-29.5907,
0.251,377.239,10.3249,,-29.4622,
0.25,375.82,10.3211,,-29.3338,
0.249,374.4,10.3168,,-29.2055,
0.248,372.979,10.3121,,-29.0773,
0.247,371.557,10.3069,,-28.9493,
0.246,370.134,10.3013,,-28.8214,
0.245,368.71,10.2953,,-28.6936,
0.244,367.285,10.2888,,-28.566,
0.243,365.859,10.2819,,-28.4384,
0.242,364.432,10.2746,,-28.3111,
0.241,363.005,10.2668,,-28.1838,
0.24,361.576,10.2586,,-28.0567,
0.239,360.146,10.25,,-27.9297,
0.238,358.716,10.241,,-27.8028,
0.237,357.284,10.2315,,-27.676,
0.236,355.851,10.2217,,-27.5494,
0.235,354.418,10.2114,,-27.4229,
0.234,352.984,10.2007,,-27.2965,
0.233,351.548,10.1895,,-27.1703,
0.232,350.112,10.178,,-27.0441,
0.231,348.675,10.166,,-26.9181,
0.23,347.237,10.1537,,-26.7922,
0.229,345.798,10.1409,,-26.6665,
0.228,344.358,10.1277,,-26.5408,
0.227,342.917,10.1142,,-26.4153,
0.226,341.476,10.1002,,-26.2899,
0.225,340.033,10.0858,,-26.1646,
0.224,338.59,10.071,,-26.0394,
0.223,337.145,10.0558,,-25.9144,
0.222,335.7,10.0403,,-25.7895,
0.221,334.254,10.0243,,-25.6647,
0.22,332.807,10.0079,,-25.54,
0.219,331.359,9.99117,,-25.4154,
0.218,329.91,9.97402,,-25.2909,
0.217,328.461,9.95649,,-25.1666,
0.216,327.01,9.93857,,-25.0423,
0.215,325.559,9.92027,,-24.9182,
0.214,324.107,9.90158,,-24.7942,
0.213,322.654,9.88252,,-24.6703,
0.212,321.2,9.86307,,-24.5465,
0.211,319.745,9.84325,,-24.4228,
0.21,318.29,9.82305,,-24.2993,
0.209,316.833,9.80248,,-24.1758,
0.208,315.376,9.78154,,-24.0525,
0.207,313.918,9.76022,,-23.9293,
0.206,312.459,9.73854,,-23.8062,
0.205,310.999,9.71649,,-23.6831,
0.204,309.539,9.69407,,-23.5602,
0.203,308.077,9.67129,,-23.4375,
0.202,306.615,9.64815,,-23.3148,
0.201,305.152,9.62465,,-23.1922,
0.2,303.688,9.60079,,-23.0697,
0.199,302.224,9.57657,,-22.9473,
0.198,300.759,9.552,,-22.8251,
0.197,299.292,9.52708,,-22.7029,
0.196,297.825,9.5018,,-22.5809,
0.195,296.358,9.47618,,-22.4589,
0.194,294.889,9.4502,,-22.3371,
0.193,293.42,9.42388,,-22.2153,
0.192,291.95,9.39722,,-22.0937,
0.191,290.479,9.37021,,-21.9722,
0.19,289.007,9.34286,,-21.8507,
0.189,287.535,9.31517,,-21.7294,
0.188,286.062,9.28714,,-21.6081,
0.187,284.588,9.25878,,-21.487,
0.186,283.113,9.23008,,-21.366,
0.185,281.638,9.20105,,-21.245,
0.184,280.162,9.17169,,-21.1242,
0.183,278.685,9.14201,,-21.0034,
0.182,277.207,9.11199,,-20.8828,
0.181,275.729,9.08165,,-20.7622,
0.18,274.25,9.05098,,-20.6418,
0.179,272.77,9.01999,,-20.5214,
0.178,271.289,8.98869,,-20.4011,
0.177,269.808,8.95706,,-20.281,
0.176,268.326,8.92512,,-20.1609,
0.175,266.843,8.89286,,-20.0409,
0.174,265.36,8.86029,,-19.921,
0.173,263.876,8.8274,,-19.8012,
0.172,262.391,8.79421,,-19.6815,
0.171,260.906,8.76071,,-19.5619,
0.17,259.42,8.7269,,-19.4424,
0.169,257.933,8.69279,,-19.3229,
0.168,256.445,8.65837,,-19.2036,
0.167,254.957,8.62365,,-19.0843,
0.166,253.468,8.58864,,-18.9651,
0.165,251.978,8.55332,,-18.846,
0.164,250.488,8.51771,,-18.7271,
0.163,248.997,8.48181,,-18.6081,
0.162,247.506,8.44561,,-18.4893,
0.161,246.013,8.40913,,-18.3706,
0.16,244.521,8.37235,,-18.2519,
0.159,243.027,8.33529,,-18.1334,
0.158,241.533,8.29794,,-18.0149,
0.157,240.038,8.26031,,-17.8965,
0.156,238.543,8.22239,,-17.7782,
0.155,237.047,8.1842,,-17.6599,
0.154,235.55,8.14572,,-17.5418,
0.153,234.052,8.10697,,-17.4237,
0.152,232.554,8.06795,,-17.3057,
0.151,231.056,8.02865,,-17.1878,
0.15,229.557,7.98908,,-17.07,
0.149,228.057,7.94925,,-16.9522,
0.148,226.556,7.90914,,-16.8346,
0.147,225.055,7.86877,,-16.717,
0.146,223.554,7.82813,,-16.5995,
0.145,222.052,7.78723,,-16.482,
0.144,220.549,7.74607,,-16.3647,
0.143,219.045,7.70465,,-16.2474,
0.142,217.541,7.66298,,-16.1302,
0.141,216.037,7.62104,,-16.0131,
0.14,214.532,7.57886,,-15.896,
0.139,213.026,7.53642,,-15.779,
0.138,211.52,7.49373,,-15.6621,
0.137,210.013,7.4508,,-15.5453,
0.136,208.505,7.40761,,-15.4285,
0.135,206.998,7.36419,,-15.3118,
0.134,205.489,7.32052,,-15.1952,
0.133,203.98,7.2766,,-15.0787,
0.132,202.47,7.23245,,-14.9622,
0.131,200.96,7.18806,,-14.8458,
0.13,199.45,7.14343,,-14.7294,
0.129,197.938,7.09857,,-14.6132,
0.128,196.427,7.05348,,-14.497,
0.127,194.914,7.00816,,-14.3808,
0.126,193.402,6.96261,,-14.2648,
0.125,191.888,6.91683,,-14.1488,
0.124,190.374,6.87082,,-14.0328,
0.123,188.86,6.82459,,-13.917,
0.122,187.345,6.77814,,-13.8012,
0.121,185.83,6.73147,,-13.6854,
0.12,184.314,6.68458,,-13.5698,
0.119,182.798,6.63747,,-13.4542,
0.118,181.281,6.59015,,-13.3386,
0.117,179.764,6.54262,,-13.2231,
0.116,178.246,6.49487,,-13.1077,
0.115,176.728,6.44692,,-12.9924,
0.114,175.209,6.39876,,-12.8771,
0.113,173.69,6.35039,,-12.7618,
0.112,172.17,6.30182,,-12.6467,
0.111,170.65,6.25304,,-12.5315,
0.11,169.129,6.20407,,-12.4165,
0.109,167.608,6.15489,,-12.3015,
0.108,166.087,6.10552,,-12.1865,
0.107,164.565,6.05595,,-12.0717,
0.106,163.043,6.00619,,-11.9568,
0.105,161.52,5.95624,,-11.8421,
0.104,159.997,5.9061,,-11.7273,
0.103,158.473,5.85577,,-11.6127,
0.102,156.949,5.80525,,-11.4981,
0.101,155.424,5.75455,,-11.3835,
0.1,153.899,5.70367,,-11.269,
0.099,152.374,5.65261,,-11.1546,
0.098,150.848,5.60136,,-11.0402,
0.097,149.322,5.54994,,-10.9259,
0.096,147.796,5.49835,,-10.8116,
0.095,146.269,5.44657,,-10.6973,
0.094,144.741,5.39463,,-10.5832,
0.093,143.214,5.34252,,-10.469,
0.092,141.685,5.29024,,-10.3549,
0.091,140.157,5.23779,,-10.2409,
0.09,138.628,5.18518,,-10.1269,
0.089,137.099,5.1324,,-10.013,
0.088,135.569,5.07946,,-9.89907,
0.087,134.039,5.02637,,-9.78522,
0.086,132.509,4.97311,,-9.67142,
0.085,130.978,4.9197,,-9.55767,
0.084,129.447,4.86614,,-9.44396,
0.083,127.916,4.81242,,-9.3303,
0.082,126.384,4.75855,,-9.21668,
0.081,124.852,4.70453,,-9.1031,
0.08,123.319,4.65037,,-8.98957,
0.079,121.787,4.59606,,-8.87608,
0.078,120.254,4.54161,,-8.76263,
0.077,118.72,4.48701,,-8.64922,
0.076,117.187,4.43228,,-8.53586,
0.075,115.652,4.37741,,-8.42253,
0.074,114.118,4.3224,,-8.30925,
0.073,112.583,4.26726,,-8.196,
0.072,111.049,4.21198,,-8.0828,
0.071,109.513,4.15657,,-7.96963,
0.07,107.978,4.10104,,-7.8565,
0.069,106.442,4.04538,,-7.7434,
0.068,104.906,3.98959,,-7.63035,
0.067,103.369,3.93367,,-7.51733,
0.066,101.833,3.87764,,-7.40434,
0.065,100.296,3.82149,,-7.2914,
0.064,98.7584,3.76521,,-7.17848,
0.063,97.2209,3.70883,,-7.0656,
0.062,95.6831,3.65232,,-6.95276,
0.061,94.1451,3.5957,,-6.83994,
0.06,92.6068,3.53898,,-6.72716,
0.059,91.0683,3.48214,,-6.61441,
0.058,89.5295,3.4252,,-6.5017,
0.057,87.9905,3.36814,,-6.38901,
0.056,86.4513,3.31099,,-6.27635,
0.055,84.9118,3.25373,,-6.16373,
0.054,83.372,3.19638,,-6.05113,
0.053,81.8321,3.13892,,-5.93857,
0.052,80.2919,3.08137,,-5.82603,
0.051,78.7515,3.02372,,-5.71352,
0.05,77.2109,2.96598,,-5.60103,
0.049,75.6701,2.90815,,-5.48858,
0.048,74.1291,2.85023,,-5.37615,
0.047,72.5879,2.79222,,-5.26374,
0.046,71.0465,2.73412,,-5.15136,
0.045,69.5049,2.67595,,-5.03901,
0.044,67.9631,2.61768,,-4.92667,
0.043,66.4211,2.55934,,-4.81437,
0.042,64.879,2.50092,,-4.70208,
0.041,63.3366,2.44242,,-4.58982,
0.04,61.7941,2.38385,,-4.47758,
0.039,60.2514,2.3252,,-4.36536,
0.038,58.7086,2.26649,,-4.25317,
0.037,57.1656,2.2077,,-4.14099,
0.036,55.6224,2.14884,,-4.02883,
0.035,54.0791,2.08992,,-3.9167,
0.034,52.5357,2.03094,,-3.80458,
0.033,50.9921,1.97189,,-3.69248,
0.032,49.4484,1.91278,,-3.5804,
0.031,47.9045,1.85361,,-3.46833,
0.03,46.3605,1.79438,,-3.35628,
0.029,44.8164,1.7351,,-3.24425,
0.028,43.2721,1.67577,,-3.13223,
0.027,41.7277,1.61638,,-3.02023,
0.026,40.1832,1.55695,,-2.90825,
0.025,38.6386,1.49746,,-2.79627,
0.024,37.0939,1.43793,,-2.68432,
0.023,35.5491,1.37836,,-2.57237,
0.022,34.0042,1.31874,,-2.46044,
0.021,32.4592,1.25908,,-2.34852,
0.02,30.9142,1.19938,,-2.23661,
0.019,29.369,1.13965,,-2.12471,
0.018,27.8237,1.07988,,-2.01282,
0.017,26.2784,1.02007,,-1.90094,
0.016,24.733,0.960239,,-1.78907,
0.015,23.1875,0.900373,,-1.67721,
0.014,21.642,0.840478,,-1.56536,
0.013,20.0964,0.780557,,-1.45351,
0.012,18.5507,0.720612,,-1.34168,
0.011,17.005,0.660644,,-1.22985,
0.01,15.4593,0.600654,,-1.11802,
0.009,13.9135,0.540646,,-1.0062,
0.008,12.3677,0.48062,,-0.894388,
0.007,10.8218,0.420578,,-0.782579,
0.006,9.27587,0.360523,,-0.670774,
0.005,7.72994,0.300455,,-0.558973,
0.004,6.18398,0.240377,,-0.447174,
0.003,4.638,0.180291,,-0.335378,
0.002,3.09201,0.120198,,-0.223584,
0.001,1.54601,0.0601006,,-0.111792,
0,1.54601E-07,6.01016E-09,,-1.11791E-08,
-0.001,-2.79676,-0.720749,,-0.112794,
-0.002,-5.59352,-1.4415,,-0.225588,
-0.003,-8.39029,-2.16225,,-0.338382,
-0.004,-11.1871,-2.88301,,-0.451179,
-0.005,-13.9839,-3.60378,,-0.563977,
-0.006,-16.7807,-4.32456,,-0.676778,
-0.007,-19.5775,-5.04535,,-0.789582,
-0.008,-22.3744,-5.76616,,-0.902389,
-0.009,-25.1713,-6.48698,,-1.0152,
-0.01,-27.9682,-7.20783,,-1.12802,
-0.011,-30.7652,-7.9287,,-1.24084,
-0.012,-33.5623,-8.64959,,-1.35367,
-0.013,-36.3593,-9.37052,,-1.46651,
-0.014,-39.1565,-10.0915,,-1.57935,
-0.015,-41.9537,-10.8125,,-1.6922,
-0.016,-44.751,-11.5335,,-1.80506,
-0.017,-47.5483,-12.2545,,-1.91793,
-0.018,-50.3458,-12.9756,,-2.03081,
-0.019,-53.1433,-13.6968,,-2.1437,
-0.02,-55.9409,-14.418,,-2.2566,
-0.021,-58.7386,-15.1392,,-2.36951,
-0.022,-61.5363,-15.8605,,-2.48244,
-0.023,-64.3342,-16.5819,,-2.59537,
-0.024,-67.1322,-17.3033,,-2.70833,
-0.025,-69.9303,-18.0247,,-2.82129,
-0.026,-72.7285,-18.7462,,-2.93427,
-0.027,-75.5269,-19.4678,,-3.04726,
-0.028,-78.3253,-20.1895,,-3.16028,
-0.029,-81.1239,-20.9112,,-3.2733,
-0.03,-83.9226,-21.633,,-3.38635,
-0.031,-86.7215,-22.3548,,-3.49941,
-0.032,-89.5205,-23.0768,,-3.61249,
-0.033,-92.3197,-23.7988,,-3.72559,
-0.034,-95.119,-24.5209,,-3.83871,
-0.035,-97.9184,-25.243,,-3.95185,
-0.036,-100.718,-25.9653,,-4.065,
-0.037,-103.518,-26.6877,,-4.17819,
-0.038,-106.318,-27.4101,,-4.29139,
-0.039,-109.118,-28.1326,,-4.40461,
-0.04,-111.918,-28.8553,,-4.51786,
-0.041,-114.719,-29.578,,-4.63113,
-0.042,-117.519,-30.3008,,-4.74443,
-0.043,-120.32,-31.0238,,-4.85775,
-0.044,-123.121,-31.7468,,-4.9711,
-0.045,-125.923,-32.4699,,-5.08447,
-0.046,-128.724,-33.1932,,-5.19787,
-0.047,-131.526,-33.9166,,-5.3113,
-0.048,-134.328,-34.6401,,-5.42475,
-0.049,-137.13,-35.3637,,-5.53823,
-0.05,-139.933,-36.0874,,-5.65175,
-0.051,-142.735,-36.8112,,-5.76529,
-0.052,-145.538,-37.5352,,-5.87886,
-0.053,-148.341,-38.2593,,-5.99246,
-0.054,-151.144,-38.9836,,-6.1061,
-0.055,-153.948,-39.7079,,-6.21976,
-0.056,-156.752,-40.4324,,-6.33346,
-0.057,-159.556,-41.1571,,-6.4472,
-0.058,-162.36,-41.8818,,-6.56096,
-0.059,-165.165,-42.6068,,-6.67477,
-0.06,-167.97,-43.3318,,-6.7886,
-0.061,-170.775,-44.057,,-6.90248,
-0.062,-173.581,-44.7824,,-7.01638,
-0.063,-176.387,-45.5079,,-7.13033,
-0.064,-179.193,-46.2336,,-7.24431,
-0.065,-181.999,-46.9594,,-7.35833,
-0.066,-184.806,-47.6854,,-7.4724,
-0.067,-187.613,-48.4116,,-7.58649,
-0.068,-190.42,-49.1379,,-7.70063,
-0.069,-193.228,-49.8644,,-7.81481,
-0.07,-196.036,-50.5911,,-7.92904,
-0.071,-198.844,-51.3179,,-8.0433,
-0.072,-201.653,-52.0449,,-8.15761,
-0.073,-204.462,-52.7721,,-8.27195,
-0.074,-207.271,-53.4995,,-8.38635,
-0.075,-210.081,-54.227,,-8.50078,
-0.076,-212.891,-54.9548,,-8.61526,
-0.077,-215.701,-55.6827,,-8.72979,
-0.078,-218.512,-56.4108,,-8.84436,
-0.079,-221.323,-57.1391,,-8.95898,
-0.08,-224.134,-57.8676,,-9.07365,
-0.081,-226.946,-58.5963,,-9.18836,
-0.082,-229.758,-59.3253,,-9.30313,
-0.083,-232.571,-60.0544,,-9.41794,
-0.084,-235.384,-60.7837,,-9.5328,
-0.085,-238.197,-61.5132,,-9.64771,
-0.086,-241.011,-62.2429,,-9.76267,
-0.087,-243.825,-62.9729,,-9.87769,
-0.088,-246.64,-63.703,,-9.99275,
-0.089,-249.455,-64.4334,,-10.1079,
-0.09,-252.27,-65.164,,-10.223,
-0.091,-255.086,-65.8948,,-10.3383,
-0.092,-257.902,-66.6259,,-10.4535,
-0.093,-260.719,-67.3572,,-10.5689,
-0.094,-263.536,-68.0887,,-10.6843,
-0.095,-266.354,-68.8204,,-10.7997,
-0.096,-269.172,-69.5524,,-10.9152,
-0.097,-271.99,-70.2846,,-11.0308,
-0.098,-274.809,-71.0171,,-11.1464,
-0.099,-277.629,-71.7498,,-11.2621,
-0.1,-280.449,-72.4827,,-11.3778,
-0.101,-283.269,-73.2159,,-11.4936,
-0.102,-286.09,-73.9493,,-11.6095,
-0.103,-288.911,-74.683,,-11.7254,
-0.104,-291.733,-75.417,,-11.8414,
-0.105,-294.555,-76.1512,,-11.9574,
-0.106,-297.378,-76.8857,,-12.0735,
-0.107,-300.201,-77.6204,,-12.1897,
-0.108,-303.025,-78.3554,,-12.3059,
-0.109,-305.849,-79.0907,,-12.4222,
-0.11,-308.674,-79.8262,,-12.5386,
-0.111,-311.499,-80.562,,-12.655,
-0.112,-314.325,-81.2981,,-12.7715,
-0.113,-317.152,-82.0345,,-12.8881,
-0.114,-319.979,-82.7711,,-13.0047,
-0.115,-322.806,-83.5081,,-13.1214,
-0.116,-325.634,-84.2453,,-13.2382,
-0.117,-328.463,-84.9828,,-13.355,
-0.118,-331.292,-85.7206,,-13.4719,
-0.119,-334.121,-86.4587,,-13.5889,
-0.12,-336.952,-87.1971,,-13.7059,
-0.121,-339.782,-87.9357,,-13.8231,
-0.122,-342.614,-88.6747,,-13.9403,
-0.123,-345.446,-89.414,,-14.0575,
-0.124,-348.278,-90.1536,,-14.1749,
-0.125,-351.111,-90.8935,,-14.2923,
-0.126,-353.945,-91.6337,,-14.4098,
-0.127,-356.779,-92.3742,,-14.5273,
-0.128,-359.614,-93.1151,,-14.645,
-0.129,-362.45,-93.8562,,-14.7627,
-0.13,-365.286,-94.5977,,-14.8805,
-0.131,-368.122,-95.3395,,-14.9984,
-0.132,-370.96,-96.0817,,-15.1163,
-0.133,-373.798,-96.8241,,-15.2344,
-0.134,-376.636,-97.5669,,-15.3525,
-0.135,-379.476,-98.31,,-15.4707,
-0.136,-382.315,-99.0535,,-15.5889,
-0.137,-385.156,-99.7973,,-15.7073,
-0.138,-387.997,-100.541,,-15.8257,
-0.139,-390.839,-101.286,,-15.9442,
-0.14,-393.681,-102.031,,-16.0629,
-0.141,-396.525,-102.776,,-16.1815,
-0.142,-399.368,-103.521,,-16.3003,
-0.143,-402.213,-104.267,,-16.4192,
-0.144,-405.058,-105.014,,-16.5381,
-0.145,-407.904,-105.76,,-16.6571,
-0.146,-410.75,-106.507,,-16.7763,
-0.147,-413.598,-107.254,,-16.8955,
-0.148,-416.446,-108.002,,-17.0148,
-0.149,-419.294,-108.75,,-17.1341,
-0.15,-422.144,-109.499,,-17.2536,
-0.151,-424.994,-110.247,,-17.3732,
-0.152,-427.844,-110.997,,-17.4928,
-0.153,-430.696,-111.746,,-17.6126,
-0.154,-433.548,-112.496,,-17.7324,
-0.155,-436.401,-113.246,,-17.8523,
-0.156,-439.255,-113.997,,-17.9723,
-0.157,-442.109,-114.748,,-18.0925,
-0.158,-444.964,-115.5,,-18.2127,
-0.159,-447.82,-116.252,,-18.333,
-0.16,-450.677,-117.004,,-18.4534,
-0.161,-453.534,-117.757,,-18.5739,
-0.162,-456.393,-118.51,,-18.6945,
-0.163,-459.251,-119.263,,-18.8151,
-0.164,-462.111,-120.017,,-18.9359,
-0.165,-464.972,-120.771,,-19.0568,
-0.166,-467.833,-121.526,,-19.1778,
-0.167,-470.695,-122.281,,-19.2989,
-0.168,-473.558,-123.037,,-19.4201,
-0.169,-476.422,-123.793,,-19.5413,
-0.17,-479.286,-124.549,,-19.6627,
-0.171,-482.152,-125.306,,-19.7842,
-0.172,-485.018,-126.063,,-19.9058,
-0.173,-487.885,-126.821,,-20.0275,
-0.174,-490.753,-127.579,,-20.1493,
-0.175,-493.621,-128.337,,-20.2712,
-0.176,-496.491,-129.096,,-20.3932,
-0.177,-499.361,-129.856,,-20.5153,
-0.178,-502.232,-130.615,,-20.6376,
-0.179,-505.104,-131.376,,-20.7599,
-0.18,-507.977,-132.136,,-20.8823,
-0.181,-510.851,-132.898,,-21.0049,
-0.182,-513.725,-133.659,,-21.1275,
-0.183,-516.601,-134.421,,-21.2503,
-0.184,-519.477,-135.184,,-21.3732,
-0.185,-522.354,-135.947,,-21.4961,
-0.186,-525.232,-136.71,,-21.6192,
-0.187,-528.111,-137.474,,-21.7424,
-0.188,-530.991,-138.239,,-21.8658,
-0.189,-533.872,-139.004,,-21.9892,
-0.19,-536.753,-139.769,,-22.1127,
-0.191,-539.636,-140.535,,-22.2364,
-0.192,-542.519,-141.301,,-22.3602,
-0.193,-545.404,-142.068,,-22.484,
-0.194,-548.289,-142.835,,-22.6081,
-0.195,-551.175,-143.603,,-22.7322,
-0.196,-554.062,-144.371,,-22.8564,
-0.197,-556.951,-145.14,,-22.9808,
-0.198,-559.84,-145.909,,-23.1052,
-0.199,-562.73,-146.679,,-23.2298,
-0.2,-565.621,-147.449,,-23.3546,
-0.199,-562.856,-146.745,,-23.2458,
-0.198,-559.964,-145.974,,-23.121,
-0.197,-557.074,-145.204,,-22.9964,
-0.196,-554.184,-144.435,,-22.8719,
-0.195,-551.296,-143.666,,-22.7475,
-0.194,-548.408,-142.898,,-22.6232,
-0.193,-545.522,-142.13,,-22.499,
-0.192,-542.636,-141.363,,-22.375,
-0.191,-539.752,-140.596,,-22.2511,
-0.19,-536.868,-139.829,,-22.1272,
-0.189,-533.985,-139.063,,-22.0035,
-0.188,-531.103,-138.298,,-21.88,
-0.187,-528.222,-137.533,,-21.7565,
-0.186,-525.342,-136.768,,-21.6331,
-0.185,-522.462,-136.004,,-21.5099,
-0.184,-519.584,-135.24,,-21.3868,
-0.183,-516.707,-134.477,,-21.2637,
-0.182,-513.83,-133.715,,-21.1408,
-0.181,-510.954,-132.952,,-21.018,
-0.18,-508.079,-132.19,,-20.8953,
-0.179,-505.206,-131.429,,-20.7728,
-0.178,-502.332,-130.668,,-20.6503,
-0.177,-499.46,-129.908,,-20.5279,
-0.176,-496.589,-129.148,,-20.4057,
-0.175,-493.718,-128.388,,-20.2835,
-0.174,-490.848,-127.629,,-20.1615,
-0.173,-487.98,-126.871,,-20.0395,
-0.172,-485.111,-126.112,,-19.9177,
-0.171,-482.244,-125.354,,-19.796,
-0.17,-479.378,-124.597,,-19.6744,
-0.169,-476.512,-123.84,,-19.5528,
-0.168,-473.647,-123.084,,-19.4314,
-0.167,-470.783,-122.328,,-19.3101,
-0.166,-467.92,-121.572,,-19.1889,
-0.165,-465.058,-120.817,,-19.0678,
-0.164,-462.196,-120.062,,-18.9467,
-0.163,-459.336,-119.307,,-18.8258,
-0.162,-456.476,-118.553,,-18.705,
-0.161,-453.616,-117.8,,-18.5843,
-0.16,-450.758,-117.046,,-18.4637,
-0.159,-447.9,-116.294,,-18.3431,
-0.158,-445.043,-115.541,,-18.2227,
-0.157,-442.187,-114.789,,-18.1024,
-0.156,-439.332,-114.038,,-17.9821,
-0.155,-436.477,-113.286,,-17.862,
-0.154,-433.623,-112.536,,-17.7419,
-0.153,-430.77,-111.785,,-17.622,
-0.152,-427.917,-111.035,,-17.5021,
-0.151,-425.066,-110.285,,-17.3823,
-0.15,-422.215,-109.536,,-17.2626,
-0.149,-419.364,-108.787,,-17.1431,
-0.148,-416.515,-108.039,,-17.0236,
-0.147,-413.666,-107.29,,-16.9041,
-0.146,-410.818,-106.543,,-16.7848,
-0.145,-407.97,-105.795,,-16.6656,
-0.144,-405.124,-105.048,,-16.5464,
-0.143,-402.277,-104.301,,-16.4274,
-0.142,-399.432,-103.555,,-16.3084,
-0.141,-396.587,-102.809,,-16.1895,
-0.14,-393.743,-102.063,,-16.0707,
-0.139,-390.9,-101.318,,-15.952,
-0.138,-388.057,-100.573,,-15.8334,
-0.137,-385.215,-99.8286,,-15.7148,
-0.136,-382.374,-99.0843,,-15.5964,
-0.135,-379.533,-98.3404,,-15.478,
-0.134,-376.693,-97.5968,,-15.3597,
-0.133,-373.854,-96.8536,,-15.2415,
-0.132,-371.015,-96.1107,,-15.1233,
-0.131,-368.177,-95.3681,,-15.0053,
-0.13,-365.339,-94.6259,,-14.8873,
-0.129,-362.502,-93.884,,-14.7694,
-0.128,-359.666,-93.1424,,-14.6516,
-0.127,-356.83,-92.4011,,-14.5338,
-0.126,-353.995,-91.6602,,-14.4162,
-0.125,-351.161,-90.9195,,-14.2986,
-0.124,-348.327,-90.1792,,-14.181,
-0.123,-345.493,-89.4392,,-14.0636,
-0.122,-342.661,-88.6995,,-13.9462,
-0.121,-339.829,-87.9601,,-13.829,
-0.12,-336.997,-87.221,,-13.7117,
-0.119,-334.166,-86.4823,,-13.5946,
-0.118,-331.336,-85.7438,,-13.4775,
-0.117,-328.506,-85.0056,,-13.3605,
-0.116,-325.676,-84.2677,,-13.2436,
-0.115,-322.848,-83.5301,,-13.1267,
-0.114,-320.02,-82.7928,,-13.0099,
-0.113,-317.192,-82.0558,,-12.8932,
-0.112,-314.365,-81.319,,-12.7766,
-0.111,-311.538,-80.5825,,-12.66,
-0.11,-308.712,-79.8464,,-12.5434,
-0.109,-305.887,-79.1105,,-12.427,
-0.108,-303.062,-78.3748,,-12.3106,
-0.107,-300.237,-77.6395,,-12.1943,
-0.106,-297.413,-76.9044,,-12.078,
-0.105,-294.59,-76.1696,,-11.9618,
-0.104,-291.767,-75.435,,-11.8457,
-0.103,-288.945,-74.7007,,-11.7297,
-0.102,-286.123,-73.9667,,-11.6137,
-0.101,-283.301,-73.2329,,-11.4977,
-0.1,-280.48,-72.4994,,-11.3818,
-0.099,-277.66,-71.7661,,-11.266,
-0.098,-274.84,-71.0331,,-11.1503,
-0.097,-272.02,-70.3003,,-11.0346,
-0.096,-269.201,-69.5677,,-10.9189,
-0.095,-266.382,-68.8354,,-10.8033,
-0.094,-263.564,-68.1034,,-10.6878,
-0.093,-260.746,-67.3716,,-10.5724,
-0.092,-257.929,-66.64,,-10.4569,
-0.091,-255.112,-65.9086,,-10.3416,
-0.09,-252.296,-65.1775,,-10.2263,
-0.089,-249.48,-64.4466,,-10.1111,
-0.088,-246.664,-63.7159,,-9.99586,
-0.087,-243.849,-62.9855,,-9.88073,
-0.086,-241.034,-62.2552,,-9.76564,
-0.085,-238.22,-61.5252,,-9.65061,
-0.084,-235.406,-60.7954,,-9.53563,
-0.083,-232.593,-60.0658,,-9.4207,
-0.082,-229.779,-59.3364,,-9.30583,
-0.081,-226.967,-58.6073,,-9.191,
-0.08,-224.154,-57.8783,,-9.07622,
-0.079,-221.342,-57.1495,,-8.96149,
-0.078,-218.531,-56.421,,-8.84681,
-0.077,-215.72,-55.6926,,-8.73217,
-0.076,-212.909,-54.9644,,-8.61758,
-0.075,-210.098,-54.2364,,-8.50304,
-0.074,-207.288,-53.5086,,-8.38855,
-0.073,-204.478,-52.781,,-8.27409,
-0.072,-201.669,-52.0536,,-8.15969,
-0.071,-198.86,-51.3263,,-8.04532,
-0.07,-196.051,-50.5992,,-7.931,
-0.069,-193.243,-49.8723,,-7.81673,
-0.068,-190.435,-49.1456,,-7.70249,
-0.067,-187.627,-48.4191,,-7.5883,
-0.066,-184.82,-47.6927,,-7.47415,
-0.065,-182.012,-46.9665,,-7.36003,
-0.064,-179.206,-46.2404,,-7.24596,
-0.063,-176.399,-45.5145,,-7.13192,
-0.062,-173.593,-44.7888,,-7.01793,
-0.061,-170.787,-44.0632,,-6.90397,
-0.06,-167.981,-43.3378,,-6.79005,
-0.059,-165.176,-42.6126,,-6.67616,
-0.058,-162.371,-41.8874,,-6.56232,
-0.057,-159.566,-41.1625,,-6.4485,
-0.056,-156.762,-40.4376,,-6.33472,
-0.055,-153.958,-39.7129,,-6.22098,
-0.054,-151.154,-38.9884,,-6.10727,
-0.053,-148.35,-38.264,,-5.99359,
-0.052,-145.547,-37.5397,,-5.87995,
-0.051,-142.743,-36.8156,,-5.76633,
-0.05,-139.94,-36.0916,,-5.65275,
-0.049,-137.138,-35.3677,,-5.5392,
-0.048,-134.335,-34.6439,,-5.42568,
-0.047,-131.533,-33.9203,,-5.31218,
-0.046,-128.731,-33.1967,,-5.19872,
-0.045,-125.929,-32.4733,,-5.08528,
-0.044,-123.128,-31.75,,-4.97187,
-0.043,-120.326,-31.0268,,-4.85849,
-0.042,-117.525,-30.3038,,-4.74514,
-0.041,-114.724,-29.5808,,-4.63181,
-0.04,-111.923,-28.8579,,-4.5185,
-0.039,-109.123,-28.1352,,-4.40522,
-0.038,-106.322,-27.4125,,-4.29197,
-0.037,-103.522,-26.6899,,-4.17874,
-0.036,-100.722,-25.9675,,-4.06553,
-0.035,-97.9223,-25.2451,,-3.95234,
-0.034,-95.1226,-24.5228,,-3.83917,
-0.033,-92.3231,-23.8006,,-3.72603,
-0.032,-89.5237,-23.0785,,-3.6129,
-0.031,-86.7245,-22.3564,,-3.49979,
-0.03,-83.9255,-21.6345,,-3.38671,
-0.029,-81.1266,-20.9126,,-3.27364,
-0.028,-78.3278,-20.1908,,-3.16059,
-0.027,-75.5292,-19.469,,-3.04756,
-0.026,-72.7307,-18.7474,,-2.93454,
-0.025,-69.9323,-18.0258,,-2.82154,
-0.024,-67.134,-17.3042,,-2.70856,
-0.023,-64.3359,-16.5827,,-2.59559,
-0.022,-61.5379,-15.8613,,-2.48263,
-0.021,-58.7399,-15.14,,-2.36969,
-0.02,-55.9421,-14.4187,,-2.25676,
-0.019,-53.1444,-13.6974,,-2.14384,
-0.018,-50.3468,-12.9762,,-2.03094,
-0.017,-47.5492,-12.255,,-1.91805,
-0.016,-44.7518,-11.5339,,-1.80516,
-0.015,-41.9544,-10.8128,,-1.69229,
-0.014,-39.1571,-10.0918,,-1.57943,
-0.013,-36.3599,-9.3708,,-1.46657,
-0.012,-33.5627,-8.64983,,-1.35373,
-0.011,-30.7656,-7.9289,,-1.24089,
-0.01,-27.9685,-7.20799,,-1.12806,
-0.009,-25.1715,-6.48712,,-1.01523,
-0.008,-22.3746,-5.76626,,-0.902415,
-0.007,-19.5777,-5.04543,,-0.789601,
-0.006,-16.7808,-4.32462,,-0.676792,
-0.005,-13.9839,-3.60382,,-0.563987,
-0.004,-11.1871,-2.88304,,-0.451185,
-0.003,-8.39032,-2.16227,,-0.338386,
-0.002,-5.59353,-1.44151,,-0.225589,
-0.001,-2.79676,-0.720751,,-0.112794,
0,1.54646E-07,6.01015E-09,,-1.11792E-08,
0.001,1.54601,0.0601019,,-0.111791,
0.002,3.09202,0.120203,,-0.223583,
0.003,4.63803,0.180302,,-0.335375,
0.004,6.18402,0.240397,,-0.447169,
0.005,7.73001,0.300485,,-0.558964,
0.006,9.27597,0.360566,,-0.670762,
0.007,10.8219,0.420637,,-0.782562,
0.008,12.3678,0.480697,,-0.894366,
0.009,13.9137,0.540743,,-1.00617,
0.01,15.4596,0.600775,,-1.11799,
0.011,17.0054,0.660789,,-1.2298,
0.012,18.5511,0.720785,,-1.34162,
0.013,20.0969,0.780761,,-1.45345,
0.014,21.6425,0.840714,,-1.56529,
0.015,23.1882,0.900643,,-1.67713,
0.016,24.7337,0.960547,,-1.78898,
0.017,26.2792,1.02042,,-1.90084,
0.018,27.8246,1.08027,,-2.0127,
0.019,29.37,1.14008,,-2.12458,
0.02,30.9153,1.19987,,-2.23646,
0.021,32.4605,1.25961,,-2.34836,
0.022,34.0056,1.31932,,-2.46027,
0.023,35.5506,1.37899,,-2.57218,
0.024,37.0955,1.43863,,-2.68411,
0.025,38.6404,1.49821,,-2.79605,
0.026,40.1851,1.55776,,-2.90801,
0.027,41.7297,1.61726,,-3.01998,
0.028,43.2743,1.67671,,-3.13196,
0.029,44.8187,1.73611,,-3.24395,
0.03,46.363,1.79547,,-3.35597,
0.031,47.9071,1.85477,,-3.46799,
0.032,49.4512,1.91401,,-3.58004,
0.033,50.9951,1.9732,,-3.69209,
0.034,52.5389,2.03233,,-3.80417,
0.035,54.0825,2.09139,,-3.91627,
0.036,55.626,2.1504,,-4.02838,
0.037,57.1694,2.20935,,-4.14051,
0.038,58.7126,2.26822,,-4.25266,
0.039,60.2556,2.32703,,-4.36483,
0.04,61.7985,2.38577,,-4.47702,
0.041,63.3413,2.44445,,-4.58923,
0.042,64.8838,2.50304,,-4.70146,
0.043,66.4262,2.56157,,-4.81372,
0.044,67.9684,2.62001,,-4.92599,
0.045,69.5105,2.67838,,-5.03829,
0.046,71.0523,2.73667,,-5.15061,
0.047,72.594,2.79488,,-5.26296,
0.048,74.1355,2.853,,-5.37533,
0.049,75.6768,2.91104,,-5.48773,
0.05,77.2178,2.96899,,-5.60015,
0.051,78.7587,3.02685,,-5.7126,
0.052,80.2994,3.08462,,-5.82507,
0.053,81.8398,3.1423,,-5.93758,
0.054,83.3801,3.19988,,-6.05011,
0.055,84.9201,3.25737,,-6.16266,
0.056,86.4599,3.31476,,-6.27525,
0.057,87.9995,3.37205,,-6.38786,
0.058,89.5388,3.42924,,-6.50051,
0.059,91.0779,3.48633,,-6.61319,
0.06,92.6168,3.54331,,-6.72589,
0.061,94.1554,3.60018,,-6.83863,
0.062,95.6937,3.65694,,-6.9514,
0.063,97.2318,3.7136,,-7.0642,
0.064,98.7697,3.77014,,-7.17704,
0.065,100.307,3.82657,,-7.28991,
0.066,101.845,3.88288,,-7.40281,
0.067,103.382,3.93907,,-7.51575,
0.068,104.918,3.99514,,-7.62872,
0.069,106.455,4.0511,,-7.74173,
0.07,107.991,4.10693,,-7.85477,
0.071,109.527,4.16263,,-7.96785,
0.072,111.063,4.21821,,-8.08097,
0.073,112.598,4.27366,,-8.19412,
0.074,114.133,4.32898,,-8.30732,
0.075,115.668,4.38417,,-8.42055,
0.076,117.202,4.43922,,-8.53382,
0.077,118.737,4.49414,,-8.64713,
0.078,120.27,4.54892,,-8.76049,
0.079,121.804,4.60356,,-8.87388,
0.08,123.337,4.65806,,-8.98731,
0.081,124.87,4.71242,,-9.10079,
0.082,126.402,4.76663,,-9.21431,
0.083,127.935,4.82069,,-9.32787,
0.084,129.466,4.87461,,-9.44148,
0.085,130.998,4.92838,,-9.55512,
0.086,132.529,4.98199,,-9.66882,
0.087,134.06,5.03546,,-9.78256,
0.088,135.59,5.08876,,-9.89634,
0.089,137.121,5.14191,,-10.0102,
0.09,138.65,5.1949,,-10.124,
0.091,140.18,5.24773,,-10.238,
0.092,141.709,5.3004,,-10.3519,
0.093,143.237,5.3529,,-10.466,
0.094,144.766,5.40524,,-10.58,
0.095,146.293,5.45741,,-10.6942,
0.096,147.821,5.50941,,-10.8083,
0.097,149.348,5.56124,,-10.9225,
0.098,150.875,5.61289,,-11.0368,
0.099,152.401,5.66437,,-11.1511,
0.1,153.927,5.71567,,-11.2655,
0.101,155.452,5.7668,,-11.3799,
0.102,156.977,5.81774,,-11.4944,
0.103,158.502,5.8685,,-11.6089,
0.104,160.026,5.91908,,-11.7235,
0.105,161.55,5.96947,,-11.8382,
0.106,163.073,6.01968,,-11.9529,
0.107,164.596,6.06969,,-12.0676,
0.108,166.119,6.11952,,-12.1824,
0.109,167.641,6.16915,,-12.2973,
0.11,169.163,6.21858,,-12.4122,
0.111,170.684,6.26782,,-12.5272,
0.112,172.204,6.31686,,-12.6422,
0.113,173.725,6.36571,,-12.7573,
0.114,175.245,6.41435,,-12.8725,
0.115,176.764,6.46278,,-12.9877,
0.116,178.283,6.51101,,-13.103,
0.117,179.801,6.55904,,-13.2183,
0.118,181.319,6.60685,,-13.3337,
0.119,182.837,6.65446,,-13.4492,
0.12,184.354,6.70185,,-13.5647,
0.121,185.87,6.74902,,-13.6803,
0.122,187.386,6.79599,,-13.7959,
0.123,188.901,6.84273,,-13.9116,
0.124,190.416,6.88925,,-14.0274,
0.125,191.931,6.93556,,-14.1433,
0.126,193.445,6.98164,,-14.2592,
0.127,194.958,7.02749,,-14.3752,
0.128,196.471,7.07312,,-14.4912,
0.129,197.984,7.11852,,-14.6073,
0.13,199.496,7.16369,,-14.7235,
0.131,201.007,7.20863,,-14.8397,
0.132,202.518,7.25333,,-14.956,
0.133,204.028,7.2978,,-15.0724,
0.134,205.538,7.34203,,-15.1889,
0.135,207.047,7.38602,,-15.3054,
0.136,208.556,7.42977,,-15.422,
0.137,210.064,7.47328,,-15.5387,
0.138,211.572,7.51654,,-15.6554,
0.139,213.079,7.55956,,-15.7722,
0.14,214.585,7.60233,,-15.8891,
0.141,216.091,7.64485,,-16.0061,
0.142,217.596,7.68712,,-16.1231,
0.143,219.101,7.72914,,-16.2402,
0.144,220.605,7.7709,,-16.3574,
0.145,222.109,7.8124,,-16.4746,
0.146,223.612,7.85365,,-16.592,
0.147,225.114,7.89464,,-16.7094,
0.148,226.616,7.93536,,-16.8269,
0.149,228.117,7.97582,,-16.9444,
0.15,229.618,8.01601,,-17.0621,
0.151,231.118,8.05594,,-17.1798,
0.152,232.617,8.0956,,-17.2976,
0.153,234.116,8.13499,,-17.4155,
0.154,235.614,8.1741,,-17.5334,
0.155,237.112,8.21294,,-17.6515,
0.156,238.609,8.2515,,-17.7696,
0.157,240.105,8.28979,,-17.8878,
0.158,241.601,8.3278,,-18.0061,
0.159,243.096,8.36552,,-18.1245,
0.16,244.59,8.40297,,-18.2429,
0.161,246.084,8.44012,,-18.3615,
0.162,247.577,8.47699,,-18.4801,
0.163,249.07,8.51358,,-18.5988,
0.164,250.561,8.54987,,-18.7176,
0.165,252.052,8.58587,,-18.8365,
0.166,253.543,8.62158,,-18.9554,
0.167,255.033,8.65699,,-19.0745,
0.168,256.522,8.6921,,-19.1936,
0.169,258.01,8.72692,,-19.3129,
0.17,259.498,8.76143,,-19.4322,
0.171,260.985,8.79565,,-19.5516,
0.172,262.472,8.82956,,-19.6711,
0.173,263.957,8.86316,,-19.7907,
0.174,265.442,8.89645,,-19.9104,
0.175,266.927,8.92944,,-20.0301,
0.176,268.41,8.96211,,-20.15,
0.177,269.893,8.99448,,-20.2699,
0.178,271.375,9.02652,,-20.39,
0.179,272.857,9.05826,,-20.5101,
0.18,274.338,9.08967,,-20.6304,
0.181,275.818,9.12076,,-20.7507,
0.182,277.297,9.15153,,-20.8711,
0.183,278.776,9.18198,,-20.9916,
0.184,280.253,9.21211,,-21.1123,
0.185,281.731,9.2419,,-21.233,
0.186,283.207,9.27137,,-21.3538,
0.187,284.683,9.30051,,-21.4747,
0.188,286.157,9.32931,,-21.5957,
0.189,287.632,9.35779,,-21.7168,
0.19,289.105,9.38592,,-21.838,
0.191,290.578,9.41372,,-21.9593,
0.192,292.049,9.44119,,-22.0807,
0.193,293.521,9.46831,,-22.2022,
0.194,294.991,9.49508,,-22.3238,
0.195,296.46,9.52152,,-22.4456,
0.196,297.929,9.54761,,-22.5674,
0.197,299.397,9.57335,,-22.6893,
0.198,300.864,9.59874,,-22.8113,
0.199,302.331,9.62378,,-22.9334,
0.2,303.797,9.64847,,-23.0556,
0.201,305.261,9.6728,,-23.178,
0.202,306.725,9.69678,,-23.3004,
0.203,308.189,9.72039,,-23.423,
0.204,309.651,9.74365,,-23.5456,
0.205,311.113,9.76655,,-23.6684,
0.206,312.573,9.78909,,-23.7912,
0.207,314.033,9.81126,,-23.9142,
0.208,315.493,9.83306,,-24.0373,
0.209,316.951,9.8545,,-24.1605,
0.21,318.408,9.87556,,-24.2838,
0.211,319.865,9.89626,,-24.4072,
0.212,321.321,9.91658,,-24.5307,
0.213,322.776,9.93652,,-24.6543,
0.214,324.23,9.95609,,-24.7781,
0.215,325.683,9.97528,,-24.9019,
0.216,327.136,9.99409,,-25.0259,
0.217,328.587,10.0125,,-25.15,
0.218,330.038,10.0306,,-25.2742,
0.219,331.488,10.0482,,-25.3985,
0.22,332.937,10.0655,,-25.5229,
0.221,334.385,10.0824,,-25.6475,
0.222,335.832,10.0989,,-25.7721,
0.223,337.279,10.115,,-25.8969,
0.224,338.724,10.1307,,-26.0218,
0.225,340.169,10.146,,-26.1468,
0.226,341.613,10.1609,,-26.2719,
0.227,343.056,10.1754,,-26.3972,
0.228,344.498,10.1895,,-26.5226,
0.229,345.939,10.2032,,-26.648,
0.23,347.379,10.2165,,-26.7736,
0.231,348.818,10.2294,,-26.8994,
0.232,350.256,10.2419,,-27.0252,
0.233,351.694,10.254,,-27.1512,
0.234,353.13,10.2657,,-27.2773,
0.235,354.566,10.277,,-27.4035,
0.236,356.001,10.2878,,-27.5298,
0.237,357.434,10.2982,,-27.6563,
0.238,358.867,10.3082,,-27.7829,
0.239,360.299,10.3178,,-27.9096,
0.24,361.73,10.327,,-28.0364,
0.241,363.16,10.3358,,-28.1634,
0.242,364.589,10.3441,,-28.2905,
0.243,366.017,10.352,,-28.4177,
0.244,367.444,10.3595,,-28.545,
0.245,368.87,10.3665,,-28.6725,
0.246,370.296,10.3731,,-28.8001,
0.247,371.72,10.3793,,-28.9278,
0.248,373.143,10.385,,-29.0557,
0.249,374.566,10.3903,,-29.1837,
0.25,375.987,10.3952,,-29.3118,
0.251,377.407,10.3996,,-29.44,
0.252,378.827,10.4036,,-29.5684,
0.253,380.245,10.4072,,-29.6969,
0.254,381.663,10.4103,,-29.8256,
0.255,383.079,10.4129,,-29.9544,
0.256,384.495,10.4151,,-30.0833,
0.257,385.909,10.4169,,-30.2123,
0.258,387.323,10.4182,,-30.3415,
0.259,388.735,10.419,,-30.4708,
0.26,390.146,10.4194,,-30.6003,
0.261,391.557,10.4194,,-30.7299,
0.262,392.966,10.4188,,-30.8596,
0.263,394.375,10.4179,,-30.9895,
0.264,395.782,10.4164,,-31.1195,
0.265,397.188,10.4145,,-31.2496,
0.266,398.594,10.4122,,-31.3799,
0.267,399.998,10.4093,,-31.5103,
0.268,401.401,10.406,,-31.6409,
0.269,402.804,10.4022,,-31.7716,
0.27,404.205,10.398,,-31.9024,
0.271,405.605,10.3933,,-32.0334,
0.272,407.004,10.3881,,-32.1645,
0.273,408.402,10.3824,,-32.2958,
0.274,409.799,10.3763,,-32.4272,
0.275,411.195,10.3696,,-32.5587,
0.276,412.59,10.3625,,-32.6904,
0.277,413.984,10.3549,,-32.8223,
0.278,415.376,10.3469,,-32.9543,
0.279,416.768,10.3383,,-33.0864,
0.28,418.159,10.3293,,-33.2187,
0.281,419.548,10.3197,,-33.3511,
0.282,420.937,10.3097,,-33.4837,
0.283,422.324,10.2992,,-33.6164,
0.284,423.71,10.2881,,-33.7492,
0.285,425.095,10.2766,,-33.8823,
0.286,426.479,10.2646,,-34.0154,
0.287,427.862,10.2521,,-34.1487,
0.288,429.244,10.2391,,-34.2822,
0.289,430.625,10.2256,,-34.4158,
0.29,432.005,10.2115,,-34.5496,
0.291,433.383,10.197,,-34.6835,
0.292,434.761,10.182,,-34.8176,
0.293,436.137,10.1664,,-34.9518,
0.294,437.512,10.1504,,-35.0862,
0.295,438.886,10.1338,,-35.2207,
0.296,440.259,10.1167,,-35.3554,
0.297,441.631,10.0991,,-35.4903,
0.298,443.001,10.081,,-35.6253,
0.299,444.371,10.0624,,-35.7604,
0.3,445.739,10.0432,,-35.8957,
0.301,447.087,10.0235,,-36.0307,
0.302,447.404,9.47933,,-36.3623,
0.303,447.682,8.92214,,-36.6967,
0.304,447.957,8.36476,,-37.0321,
0.305,448.226,7.80404,,-37.3692,
0.306,448.488,7.23924,,-37.7081,
0.307,448.742,6.67023,,-38.0489,
0.308,448.989,6.09696,,-38.3915,
0.309,449.228,5.51944,,-38.7359,
0.31,449.46,4.93765,,-39.0822,
0.311,449.684,4.35162,,-39.4304,
0.312,449.9,3.76132,,-39.7804,
0.313,450.109,3.16678,,-40.1323,
0.314,450.31,2.56799,,-40.486,
0.315,450.504,1.96495,,-40.8416,
0.316,450.69,1.35767,,-41.199,
0.317,450.869,0.746151,,-41.5584,
0.318,451.04,0.130392,,-41.9195,
0.319,451.204,-0.489602,,-42.2826,
0.32,451.361,-1.11383,,-42.6475,
0.321,451.51,-1.74228,,-43.0143,
0.322,451.651,-2.37497,,-43.383,
0.323,451.785,-3.01188,,-43.7535,
0.324,451.912,-3.65301,,-44.1259,
0.325,452.032,-4.29835,,-44.5002,
0.326,452.144,-4.94792,,-44.8764,
0.327,452.249,-5.6017,,-45.2545,
0.328,452.346,-6.25969,,-45.6345,
0.329,452.436,-6.92188,,-46.0163,
0.33,452.519,-7.58829,,-46.4,
0.331,452.595,-8.25889,,-46.7857,
0.332,452.663,-8.93369,,-47.1732,
0.333,452.724,-9.61269,,-47.5626,
0.334,452.778,-10.2959,,-47.954,
0.335,452.824,-10.9833,,-48.3472,
0.336,452.864,-11.6748,,-48.7423,
0.337,452.896,-12.3706,,-49.1394,
0.338,452.921,-13.0705,,-49.5383,
0.339,452.939,-13.7746,,-49.9392,
0.34,452.949,-14.4829,,-50.3419,
0.341,452.953,-15.1954,,-50.7466,
0.342,452.949,-15.912,,-51.1532,
0.343,452.938,-16.6328,,-51.5617,
0.344,452.921,-17.3578,,-51.9721,
0.345,452.896,-18.0869,,-52.3844,
0.346,452.864,-18.8202,,-52.7987,
0.347,452.825,-19.5576,,-53.2149,
0.348,452.779,-20.2992,,-53.633,
0.349,452.725,-21.045,,-54.053,
0.35,452.665,-21.7948,,-54.475,
0.351,452.598,-22.5489,,-54.8989,
0.352,452.524,-23.307,,-55.3247,
0.353,452.443,-24.0693,,-55.7525,
0.354,452.355,-24.8358,,-56.1822,
0.355,452.26,-25.6063,,-56.6138,
0.356,452.158,-26.381,,-57.0474,
0.357,452.049,-27.1598,,-57.4829,
0.358,451.933,-27.9428,,-57.9203,
0.359,451.81,-28.7298,,-58.3597,
0.36,451.681,-29.521,,-58.801,
0.361,451.544,-30.3162,,-59.2443,
0.362,451.401,-31.1156,,-59.6895,
0.363,451.25,-31.9191,,-60.1367,
0.364,451.093,-32.7267,,-60.5858,
0.365,450.929,-33.5383,,-61.0369,
0.366,450.759,-34.3541,,-61.49,
0.367,450.581,-35.1739,,-61.9449,
0.368,450.397,-35.9978,,-62.4019,
0.369,450.206,-36.8258,,-62.8608,
0.37,450.008,-37.6579,,-63.3216,
0.371,449.803,-38.4941,,-63.7845,
0.372,449.592,-39.3343,,-64.2492,
0.373,449.374,-40.1786,,-64.716,
0.374,449.149,-41.027,,-65.1847,
0.375,448.917,-41.8794,,-65.6554,
0.376,448.679,-42.7358,,-66.128,
0.377,448.434,-43.5964,,-66.6026,
0.378,448.183,-44.4609,,-67.0792,
0.379,447.924,-45.3295,,-67.5578,
0.38,447.659,-46.2021,,-68.0383,
0.381,447.388,-47.0788,,-68.5208,
0.382,447.11,-47.9594,,-69.0053,
0.383,446.825,-48.8441,,-69.4917,
0.384,446.533,-49.7328,,-69.9802,
0.385,446.235,-50.6256,,-70.4706,
0.386,445.931,-51.5223,,-70.963,
0.387,445.619,-52.423,,-71.4573,
0.388,445.302,-53.3277,,-71.9537,
0.389,444.977,-54.2364,,-72.452,
0.39,444.646,-55.1491,,-72.9524,
0.391,444.309,-56.0657,,-73.4547,
0.392,443.965,-56.9863,,-73.959,
0.393,443.614,-57.9109,,-74.4653,
0.394,443.257,-58.8394,,-74.9735,
0.395,442.894,-59.7719,,-75.4838,
0.396,442.523,-60.7083,,-75.9961,
0.397,442.147,-61.6486,,-76.5103,
0.398,441.764,-62.5929,,-77.0266,
0.399,441.374,-63.5411,,-77.5448,
0.4,440.978,-64.4932,,-78.065,
0.401,440.575,-65.4492,,-78.5873,
0.402,440.166,-66.4091,,-79.1115,
0.403,439.751,-67.3729,,-79.6377,
0.404,439.329,-68.3405,,-80.166,
0.405,438.901,-69.312,,-80.6962,
0.406,438.466,-70.2874,,-81.2284,
0.407,438.024,-71.2666,,-81.7626,
0.408,437.576,-72.2496,,-82.2989,
0.409,437.122,-73.2364,,-82.8371,
0.41,436.661,-74.2271,,-83.3774,
0.411,436.194,-75.2215,,-83.9196,
0.412,435.72,-76.2198,,-84.4639,
0.413,435.239,-77.2217,,-85.0101,
0.414,434.752,-78.2275,,-85.5584,
0.415,434.258,-79.2369,,-86.1086,
0.416,433.758,-80.2501,,-86.6609,
0.417,433.25,-81.267,,-87.2152,
0.418,432.736,-82.2875,,-87.7715,
0.419,432.216,-83.3117,,-88.3298,
0.42,431.688,-84.3395,,-88.8901,
0.421,431.153,-85.371,,-89.4524,
0.422,430.611,-86.406,,-90.0168,
0.423,430.062,-87.4446,,-90.5831,
0.424,429.505,-88.4866,,-91.1515,
0.425,428.94,-89.5322,,-91.7218,
0.426,428.367,-90.5813,,-92.2942,
0.427,427.785,-91.6337,,-92.8685,
0.428,427.195,-92.6895,,-93.4449,
0.429,426.594,-93.7487,,-94.0233,
0.43,425.983,-94.8111,,-94.6037,
0.431,425.36,-95.8768,,-95.1861,
0.432,424.724,-96.9455,,-95.7705,
0.433,424.071,-98.0174,,-96.3569,
0.434,423.398,-99.0923,,-96.9453,
0.435,422.701,-100.17,,-97.5357,
0.436,421.969,-101.251,,-98.1281,
0.437,421.189,-102.334,,-98.7225,
0.438,420.333,-103.42,,-99.3188,
0.439,419.351,-104.508,,-99.9172,
0.44,418.123,-105.598,,-100.518,
0.441,416.294,-106.691,,-101.12,
0.442,412.453,-107.785,,-101.724,
0.443,402.93,-108.88,,-102.33,
0.444,380.97,-109.977,,-102.938,
0.445,362.294,-111.074,,-103.549,
0.446,342.435,-112.171,,-104.161,
0.447,315.913,-113.266,,-104.774,
0.448,300.889,-114.36,,-105.39,
0.449,275.947,-115.45,,-106.008,
0.45,252.654,-116.534,,-106.627,
0.451,240.332,-117.609,,-107.248,
0.452,219.748,-118.669,,-107.871,
0.453,198.119,-119.708,,-108.495,
0.454,187.56,-120.712,,-109.12,
0.455,176.468,-121.655,,-109.746,
0.456,156.658,-122.484,,-110.372,
0.457,138.855,-123.106,,-110.997,
0.458,131.218,-123.152,,-111.619,
0.459,124.657,-121.52,,-112.232,
0.46,114.06,-118.542,,-112.82,
0.461,96.2848,-116.018,,-113.342,
0.462,83.34,-111.877,,-113.71,
0.463,78.0475,-109.002,,-114.022,
0.464,75.0879,-104.289,,-114.431,
0.465,71.793,-98.9259,,-114.68,
0.466,66.4526,-94.682,,-114.829,
0.467,56.1451,-88.789,,-115.051,
0.468,40.5689,-84.7438,,-115.138,
0.469,33.4039,-80.3613,,-115.198,
0.47,31.6611,-74.2166,,-115.137,
0.471,30.6529,-69.8346,,-115.179,
0.472,29.8495,-65.2621,,-115.024,
0.473,29.0622,-59.7198,,-114.845,
0.474,28.1627,-55.9083,,-114.748,
0.475,26.9923,-51.9786,,-114.466,
0.476,25.2557,-47.273,,-114.201,
0.477,22.3377,-44.0068,,-113.774,
0.478,16.9531,-41.0196,,-113.501,
0.479,7.44069,-36.988,,-113.068,
0.48,-2.43622,-34.1225,,-112.611,
0.481,-5.18913,-32.016,,-112.13,
0.482,-5.96278,-29.0908,,-111.528,
0.483,-6.38179,-26.4282,,-111.102,
0.484,-6.68992,-24.7378,,-110.412,
0.485,-6.94177,-23.272,,-109.839,
0.486,-7.15349,-21.0872,,-109.107,
0.487,-7.33634,-19.3186,,-108.43,
0.488,-7.50046,-18.1333,,-107.739,
0.489,-7.65603,-17.1616,,-106.971,
0.49,-7.80616,-15.6358,,-106.287,
0.491,-7.95533,-14.2229,,-105.377,
0.492,-8.10604,-13.2385,,-104.654,
0.493,-8.26274,-12.5937,,-103.694,
0.494,-8.42996,-11.8489,,-102.896,
0.495,-8.61112,-10.7766,,-101.989,
0.496,-8.81047,-9.88176,,-101.039,
0.497,-9.03601,-9.19983,,-100.194,
0.498,-9.29455,-8.76241,,-99.1443,
0.499,-9.5994,-8.3804,,-98.2704,
0.5,-9.97227,-7.80845,,-97.2186,
0.501,-10.4402,-7.11359,,-96.2855,
0.502,-11.0533,-6.55947,,-95.2972,
0.503,-11.9056,-6.13543,,-94.2683,
0.504,-13.1578,-5.86681,,-93.3227,
0.505,-15.0944,-5.66719,,-92.1825,
0.506,-18.2698,-5.43607,,-91.255,
0.507,-23.4597,-5.07688,,-90.1049,
0.508,-30.5567,-4.68154,,-89.1639,
0.509,-36.3119,-4.36817,,-88.0661,
0.51,-39.4757,-4.12274,,-87.0137,
0.511,-41.2956,-3.94195,,-86.0318,
0.512,-42.9496,-3.82738,,-84.8455,
0.513,-45.0827,-3.74561,,-83.9286,
0.514,-48.1052,-3.67566,,-82.7086,
0.515,-51.1698,-3.58504,,-81.734,
0.516,-54.0354,-3.44809,,-80.6301,
0.517,-55.2814,-3.28906,,-79.5122,
0.518,-35.7213,-3.1796,,-78.5382,
0.519,-28.8165,-3.11267,,-77.321,
0.52,-25.5112,-3.07763,,-76.3539,
0.521,-24.9907,-3.06686,,-75.2023,
0.522,-25.0203,-3.06176,,-74.1416,
0.523,-25.0639,-3.06592,,-73.1169,
0.524,-25.1089,-3.06399,,-71.9404,
0.525,-25.1548,-3.06206,,-70.9706,
0.526,-25.2011,-3.05661,,-69.8227,
0.527,-25.2478,-3.04789,,-68.8205,
0.528,-25.2946,-3.03847,,-67.7999,
0.529,-25.3415,-3.03437,,-66.6774,
0.53,-25.3885,-3.03578,,-65.7223,
0.531,-25.4356,-3.04722,,-64.5841,
0.532,-25.4827,-3.07603,,-63.6221,
0.533,-25.5295,-3.13728,,-62.6243,
0.534,-25.5758,-3.23257,,-61.5454,
0.535,-25.6218,-3.35475,,-60.6232,
0.536,-25.6673,-3.50635,,-59.5178,
0.537,-25.7122,-3.68049,,-58.5907,
0.538,-25.7564,-3.85738,,-57.6407,
0.539,-25.7998,-4.00601,,-56.581,
0.54,-25.8423,-4.13001,,-55.7034,
0.541,-25.8834,-4.22866,,-54.6654,
0.542,-25.9227,-4.29181,,-53.7568,
0.543,-25.9603,-4.33421,,-52.8699,
0.544,-25.9961,-4.35775,,-51.8128,
0.545,-26.0307,-4.37375,,-50.982,
0.546,-26.0644,-4.38688,,-50.0404,
0.547,-26.0981,-4.39869,,-49.1031,
0.548,-26.1322,-4.40982,,-48.2673,
0.549,-26.1675,-4.42061,,-47.2719,
0.55,-26.2041,-4.43121,,-46.4748,
0.551,-26.243,-4.44172,,-45.6508,
0.552,-26.284,-4.45219,,-44.6808,
0.553,-26.3264,-4.46265,,-43.9479,
0.554,-26.3698,-4.47306,,-43.1058,
0.555,-26.4137,-4.4835,,-42.2374,
0.556,-26.4582,-4.49398,,-41.5171,
0.557,-26.5031,-4.5045,,-40.6623,
0.558,-26.5487,-4.51507,,-39.8971,
0.559,-26.5946,-4.52568,,-39.186,
0.56,-26.6406,-4.53635,,-38.3245,
0.561,-26.6866,-4.54707,,-37.6406,
0.562,-26.7326,-4.55785,,-36.9447,
0.563,-26.7787,-4.5687,,-36.0946,
0.564,-26.8249,-4.57961,,-35.477,
0.565,-26.871,-4.5906,,-34.7981,
0.566,-26.9172,-4.60166,,-33.9757,
0.567,-26.9634,-4.6128,,-33.4128,
0.568,-27.0096,-4.62402,,-32.7558,
0.569,-27.0558,-4.63533,,-31.9618,
0.57,-27.102,-4.64674,,-31.4354,
0.571,-27.1483,-4.65825,,-30.7996,
0.572,-27.1945,-4.66987,,-30.0299,
0.573,-27.2408,-4.68161,,-29.5238,
0.574,-27.2871,-4.69347,,-28.9263,
0.575,-27.3334,-4.70544,,-28.1925,
0.576,-27.3796,-4.71757,,-27.6839,
0.577,-27.4259,-4.72987,,-27.155,
0.578,-27.4722,-4.74235,,-26.4719,
0.579,-27.5186,-4.75504,,-25.9031,
0.58,-27.5649,-4.76796,,-25.4549,
0.581,-27.6112,-4.78113,,-24.839,
0.582,-27.6576,-4.79454,,-24.1992,
0.583,-27.7039,-4.80828,,-23.8325,
0.584,-27.7502,-4.82239,,-23.3248,
0.585,-27.7966,-4.83693,,-22.6484,
0.586,-27.843,-4.85197,,-22.2601,
0.587,-27.8893,-4.8676,,-21.8744,
0.588,-27.9357,-4.88394,,-21.2832,
0.589,-27.9821,-4.90115,,-20.7448,
0.59,-28.0284,-4.91942,,-20.44,
0.591,-28.0748,-4.93903,,-20.033,
0.592,-28.1212,-4.96123,,-19.4019,
0.593,-28.1676,-4.98584,,-19.015,
0.594,-28.214,-5.01374,,-18.7253,
0.595,-28.2604,-5.04625,,-18.2979,
0.596,-28.3068,-5.08555,,-17.7104,
0.597,-28.3532,-5.13491,,-17.3942,
0.598,-28.3996,-5.20126,,-17.1229,
0.599,-28.446,-5.30048,,-16.6987,
0.6,-28.4924,-5.45766,,-16.1734,
0.601,-28.5388,-5.70928,,-15.8879,
0.602,-28.5852,-6.10732,,-15.6376,
0.603,-28.6316,-6.67167,,-15.2471,
0.604,-28.6781,-7.35534,,-14.7877,
0.605,-28.7245,-8.01203,,-14.5107,
0.606,-28.7709,-8.42637,,-14.2869,
0.607,-28.8174,-8.63575,,-13.9513,
0.608,-28.864,-8.71072,,-13.4976,
0.609,-28.9107,-8.75603,,-13.2065,
0.61,-28.9573,-8.78738,,-13.0079,
0.611,-29.004,-8.81055,,-12.7453,
0.612,-29.0507,-8.82991,,-12.3224,
0.613,-29.0974,-8.84764,,-12.0059,
0.614,-29.1441,-8.86467,,-11.8115,
0.615,-29.1908,-8.88138,,-11.6336,
0.616,-29.2375,-8.89797,,-11.3313,
0.617,-29.2842,-8.91451,,-10.9882,
0.618,-29.3308,-8.93103,,-10.7491,
0.619,-29.3773,-8.94755,,-10.5859,
0.62,-29.4237,-8.96409,,-10.4096,
0.621,-29.4701,-8.98064,,-10.1051,
0.622,-29.5165,-8.9972,,-9.81486,
0.623,-29.5629,-9.01379,,-9.6108,
0.624,-29.6093,-9.03044,,-9.46331,
0.625,-29.6557,-9.0471,,-9.30346,
0.626,-29.7021,-9.06379,,-9.03949,
0.627,-29.7485,-9.0805,,-8.77969,
0.628,-29.7949,-9.09723,,-8.58881,
0.629,-29.8413,-9.11398,,-8.44272,
0.63,-29.8877,-9.13075,,-8.317,
0.631,-29.9341,-9.14755,,-8.12571,
0.632,-29.9805,-9.16436,,-7.8633,
0.633,-30.0269,-9.18121,,-7.66998,
0.634,-30.0733,-9.19807,,-7.51605,
0.635,-30.1197,-9.21496,,-7.39586,
0.636,-30.1662,-9.23188,,-7.26864,
0.637,-30.2127,-9.24882,,-7.06576,
0.638,-30.2592,-9.26579,,-6.84397,
0.639,-30.3057,-9.28279,,-6.68673,
0.64,-30.3522,-9.29982,,-6.56056,
0.641,-30.3984,-9.31687,,-6.46614,
0.642,-30.445,-9.33395,,-6.37479,
0.643,-30.4918,-9.35106,,-6.22638,
0.644,-30.5385,-9.36821,,-6.03455,
0.645,-30.5855,-9.38538,,-5.89736,
0.646,-30.6326,-9.40259,,-5.78933,
0.647,-30.691,-9.41984,,-5.70178,
0.648,-30.7672,-9.43711,,-5.63128,
0.649,-30.857,-9.45443,,-5.54107,
0.65,-30.9621,-9.47178,,-5.39725,
0.651,-31.0938,-9.48916,,-5.2543,
0.652,-31.2491,-9.50659,,-5.1496,
0.653,-31.4349,-9.52406,,-5.0631,
0.654,-32.1441,-9.54157,,-4.99102,
0.655,-32.9088,-9.55912,,-4.93676,
0.656,-33.1094,-9.57672,,-4.87475,
0.657,-33.2529,-9.59436,,-4.77232,
0.658,-33.3912,-9.61205,,-4.64108,
0.659,-33.5362,-9.62979,,-4.54378,
0.66,-33.6807,-9.64757,,-4.46827,
0.661,-33.8279,-9.66541,,-4.40258,
0.662,-33.9792,-9.6833,,-4.34746,
0.663,-34.1377,-9.70125,,-4.30118,
0.664,-34.3183,-9.71925,,-4.24615,
0.665,-34.5423,-9.73732,,-4.16317,
0.666,-34.7892,-9.75544,,-4.06052,
0.667,-35.0843,-9.77364,,-3.98189,
0.668,-35.3397,-9.7919,,-3.92148,
0.669,-35.639,-9.81023,,-3.86899,
0.67,-35.9589,-9.82863,,-3.82015,
0.671,-36.3705,-9.84711,,-3.78087,
0.672,-36.5896,-9.86567,,-3.74462,
0.673,-36.6898,-9.88431,,-3.69713,
0.674,-36.7669,-9.90303,,-3.62886,
0.675,-36.8324,-9.92184,,-3.54535,
0.676,-36.8929,-9.94074,,-3.47995,
0.677,-36.951,-9.95974,,-3.43178,
0.678,-37.0078,-9.97884,,-3.39274,
0.679,-37.064,-9.99806,,-3.35706,
0.68,-37.1198,-10.0174,,-3.32556,
0.681,-37.1754,-10.0369,,-3.30108,
0.682,-37.2309,-10.0565,,-3.27838,
0.683,-37.2864,-10.0762,,-3.25177,
0.684,-37.3419,-10.0961,,-3.21525,
0.685,-37.3973,-10.1162,,-3.16277,
0.686,-37.4528,-10.1364,,-3.11226,
0.687,-37.5082,-10.1568,,-3.07468,
0.688,-37.5636,-10.1774,,-3.0472,
0.689,-37.6191,-10.1982,,-3.02483,
0.69,-37.6745,-10.2193,,-3.00351,
0.691,-37.73,-10.2406,,-2.98337,
0.692,-37.7855,-10.2622,,-2.96856,
0.693,-37.8409,-10.2841,,-2.95729,
0.694,-37.8964,-10.3064,,-2.94553,
0.695,-37.9519,-10.329,,-2.93032,
0.696,-38.0074,-10.3519,,-2.90634,
0.697,-38.0629,-10.3754,,-2.86904,
0.698,-38.1185,-10.3993,,-2.82508,
0.699,-38.174,-10.4238,,-2.79183,
0.7,-38.2295,-10.4491,,-2.76977,
0.701,-38.2851,-10.4751,,-2.75455,
0.702,-38.3406,-10.502,,-2.74285,
0.703,-38.3962,-10.53,,-2.7315,
0.704,-38.4518,-10.5594,,-2.7202,
0.705,-38.5074,-10.5905,,-2.71108,
0.706,-38.563,-10.6235,,-2.70458,
0.707,-38.6186,-10.6588,,-2.69972,
0.708,-38.6741,-10.697,,-2.69445,
0.709,-38.7292,-10.739,,-2.68776,
0.71,-38.7843,-10.786,,-2.67737,
0.711,-38.8395,-10.8398,,-2.6608,
0.712,-38.8946,-10.903,,-2.63737,
0.713,-38.9498,-10.9797,,-2.61238,
0.714,-39.005,-11.0765,,-2.59418,
0.715,-39.0602,-11.2077,,-2.58163,
0.716,-39.1154,-11.4007,,-2.57366,
0.717,-39.1706,-11.7088,,-2.5683,
0.718,-39.2258,-12.2119,,-2.56485,
0.719,-39.281,-12.9147,,-2.56168,
0.72,-39.3363,-13.7061,,-2.5583,
0.721,-39.3915,-14.4343,,-2.55499,
0.722,-39.4468,-14.8809,,-2.55185,
0.723,-39.5021,-15.0838,,-2.54988,
0.724,-39.5573,-15.1822,,-2.54889,
0.725,-39.6126,-15.2359,,-2.54887,
0.726,-39.6679,-15.2719,,-2.54924,
0.727,-39.7233,-15.3005,,-2.54954,
0.728,-39.7786,-15.3259,,-2.54973,
0.729,-39.834,-15.3499,,-2.54926,
0.73,-39.8893,-15.3732,,-2.54731,
0.731,-39.9447,-15.3962,,-2.54269,
0.732,-40.0001,-15.419,,-2.53456,
0.733,-40.0555,-15.4417,,-2.52349,
0.734,-40.111,-15.4644,,-2.51373,
0.735,-40.1664,-15.4871,,-2.50682,
0.736,-40.2219,-15.5097,,-2.50237,
0.737,-40.2774,-15.5324,,-2.4999,
0.738,-40.3329,-15.555,,-2.49884,
0.739,-40.3884,-15.5777,,-2.49903,
0.74,-40.444,-15.6004,,-2.49987,
0.741,-40.4996,-15.623,,-2.50121,
0.742,-40.5552,-15.6457,,-2.50292,
0.743,-40.6109,-15.6684,,-2.50486,
0.744,-40.6665,-15.6911,,-2.50663,
0.745,-40.7223,-15.7138,,-2.50803,
0.746,-40.778,-15.7365,,-2.50876,
0.747,-40.8338,-15.7593,,-2.50843,
0.748,-40.8896,-15.782,,-2.50683,
0.749,-40.9455,-15.8048,,-2.50467,
0.75,-41.0014,-15.8275,,-2.50381,
0.751,-41.0574,-15.8503,,-2.50412,
0.752,-41.1134,-15.8731,,-2.50426,
0.753,-41.1695,-15.8959,,-2.50388,
0.754,-41.2256,-15.9188,,-2.50293,
0.755,-41.2818,-15.9416,,-2.50159,
0.756,-41.3381,-15.9645,,-2.50004,
0.757,-41.3944,-15.9873,,-2.49957,
0.758,-41.4509,-16.0102,,-2.50028,
0.759,-41.5074,-16.0331,,-2.50176,
0.76,-41.564,-16.0561,,-2.50345,
0.761,-41.6207,-16.0791,,-2.50512,
0.762,-41.6776,-16.1022,,-2.5068,
0.763,-41.7346,-16.1252,,-2.50831,
0.764,-41.7917,-16.1483,,-2.50944,
0.765,-41.849,-16.1714,,-2.50986,
0.766,-41.9064,-16.1946,,-2.50911,
0.767,-41.9641,-16.2177,,-2.50677,
0.768,-42.022,-16.2409,,-2.50255,
0.769,-42.0802,-16.2641,,-2.49787,
0.77,-42.1389,-16.2873,,-2.49511,
0.771,-42.1983,-16.3106,,-2.49397,
0.772,-42.2582,-16.3338,,-2.49359,
0.773,-42.3187,-16.357,,-2.49346,
0.774,-42.3804,-16.3803,,-2.4934,
0.775,-42.443,-16.4036,,-2.49343,
0.776,-42.5068,-16.427,,-2.49396,
0.777,-42.572,-16.4504,,-2.49482,
0.778,-42.6386,-16.4738,,-2.4962,
0.779,-42.7069,-16.4973,,-2.49801,
0.78,-42.7778,-16.5208,,-2.50035,
0.781,-42.8523,-16.5443,,-2.50291,
0.782,-42.9327,-16.5679,,-2.50555,
0.783,-43.0168,-16.5915,,-2.50819,
0.784,-43.1079,-16.6152,,-2.51077,
0.785,-43.2125,-16.639,,-2.5132,
0.786,-43.3387,-16.6627,,-2.51532,
0.787,-43.487,-16.6866,,-2.51705,
0.788,-43.645,-16.7105,,-2.51895,
0.789,-43.8168,-16.7345,,-2.52173,
0.79,-43.8462,-16.7585,,-2.52544,
0.791,-43.9309,-16.7826,,-2.52918,
0.792,-43.6883,-16.8069,,-2.53233,
0.793,-43.6826,-16.8311,,-2.53523,
0.794,-43.7048,-16.8556,,-2.53808,
0.795,-43.7363,-16.88,,-2.54092,
0.796,-43.7757,-16.9045,,-2.54376,
0.797,-43.8198,-16.929,,-2.5466,
0.798,-43.867,-16.9537,,-2.54942,
0.799,-43.9161,-16.9784,,-2.55224,
0.8,-43.9664,-17.0033,,-2.55504,
0.801,-44.0177,-17.0284,,-2.55783,
0.802,-44.0694,-17.0536,,-2.56058,
0.803,-44.1216,-17.079,,-2.5633,
0.804,-44.174,-17.1046,,-2.56597,
0.805,-44.2266,-17.1304,,-2.56853,
0.806,-44.2794,-17.1564,,-2.57092,
0.807,-44.3325,-17.1825,,-2.57308,
0.808,-44.3856,-17.209,,-2.57515,
0.809,-44.4387,-17.2358,,-2.57758,
0.81,-44.4918,-17.263,,-2.58031,
0.811,-44.5449,-17.2906,,-2.58313,
0.812,-44.598,-17.3187,,-2.58597,
0.813,-44.6511,-17.3474,,-2.58883,
0.814,-44.7043,-17.3767,,-2.59171,
0.815,-44.7575,-17.4068,,-2.5947,
0.816,-44.8107,-17.4378,,-2.5981,
0.817,-44.8638,-17.4698,,-2.60143,
0.818,-44.9169,-17.5032,,-2.60446,
0.819,-44.97,-17.5382,,-2.60741,
0.82,-45.023,-17.5752,,-2.61033,
0.821,-45.0759,-17.6149,,-2.61325,
0.822,-45.1288,-17.6583,,-2.61617,
0.823,-45.1817,-17.7063,,-2.61908,
0.824,-45.2345,-17.7605,,-2.622,
0.825,-45.2872,-17.8241,,-2.62491,
0.826,-45.3399,-17.9005,,-2.62782,
0.827,-45.3926,-17.9951,,-2.63073,
0.828,-45.4451,-18.1174,,-2.63363,
0.829,-45.4976,-18.2751,,-2.63654,
0.83,-45.55,-18.4404,,-2.63944,
0.831,-45.6023,-18.5053,,-2.64233,
0.832,-45.6546,-18.5436,,-2.64523,
0.833,-45.7067,-18.8187,,-2.64811,
0.834,-45.7588,-19.1416,,-2.651,
0.835,-45.8107,-19.3866,,-2.65388,
0.836,-45.8626,-19.5606,,-2.65676,
0.837,-45.9143,-19.6886,,-2.65963,
0.838,-45.9659,-19.7868,,-2.66252,
0.839,-46.0173,-19.866,,-2.66544,
0.84,-46.0686,-19.9312,,-2.66839,
0.841,-46.1198,-19.9855,,-2.67138,
0.842,-46.1707,-20.0329,,-2.67444,
0.843,-46.2215,-20.0764,,-2.67776,
0.844,-46.2721,-20.1169,,-2.68145,
0.845,-46.3224,-20.1552,,-2.68546,
0.846,-46.3724,-20.192,,-2.68949,
0.847,-46.4221,-20.2278,,-2.69374,
0.848,-46.4715,-20.2628,,-2.69844,
0.849,-46.5205,-20.2973,,-2.70379,
0.85,-46.5691,-20.3312,,-2.71023,
0.851,-46.6173,-20.3644,,-2.7183,
0.852,-46.6648,-20.3974,,-2.72818,
0.853,-46.7118,-20.4301,,-2.73835,
0.854,-46.7577,-20.4625,,-2.74749,
0.855,-46.8028,-20.4948,,-2.75194,
0.856,-46.8468,-20.5269,,-2.75099,
0.857,-46.8895,-20.5589,,-2.74715,
0.858,-46.9306,-20.5908,,-2.74493,
0.859,-46.97,-20.6225,,-2.7453,
0.86,-47.007,-20.6542,,-2.74698,
0.861,-47.0414,-20.6859,,-2.74914,
0.862,-47.0718,-20.7175,,-2.75184,
0.863,-47.0973,-20.7492,,-2.75467,
0.864,-47.116,-20.7809,,-2.75754,
0.865,-47.1251,-20.8126,,-2.76042,
0.866,-47.1281,-20.8443,,-2.76331,
0.867,-47.0919,-20.876,,-2.76619,
0.868,-46.9712,-20.9079,,-2.76908,
0.869,-46.744,-20.9398,,-2.77197,
0.87,-46.242,-20.9717,,-2.77486,
0.871,-45.455,-21.0038,,-2.77775,
0.872,-44.4413,-21.0359,,-2.78063,
0.873,-43.1131,-21.0682,,-2.78351,
0.874,-41.2235,-21.1005,,-2.78639,
0.875,-38.7848,-21.1329,,-2.78928,
0.876,-37.1596,-21.1654,,-2.79216,
0.877,-36.313,-21.198,,-2.79504,
0.878,-36.2231,-21.2306,,-2.79793,
0.879,-36.1068,-21.2631,,-2.80081,
0.88,-35.8827,-21.2957,,-2.80369,
0.881,-35.4983,-21.3284,,-2.80657,
0.882,-35.0318,-21.3611,,-2.80945,
0.883,-34.5854,-21.3938,,-2.81232,
0.884,-34.2068,-21.4266,,-2.8152,
0.885,-33.9795,-21.4593,,-2.81807,
0.886,-33.8831,-21.492,,-2.82095,
0.887,-33.863,-21.5247,,-2.82382,
0.888,-33.8782,-21.5573,,-2.82669,
0.889,-33.9079,-21.5883,,-2.82955,
0.89,-33.9435,-21.6196,,-2.83241,
0.891,-33.9813,-21.6525,,-2.83526,
0.892,-34.0199,-21.6834,,-2.8381,
0.893,-34.0589,-21.7168,,-2.84092,
0.894,-34.0981,-21.7537,,-2.84373,
0.895,-34.1373,-21.7954,,-2.84653,
0.896,-34.1766,-21.8431,,-2.84936,
0.897,-34.2158,-21.8968,,-2.85229,
0.898,-34.2551,-21.9535,,-2.8554,
0.899,-34.2944,-22.0052,,-2.85846,
0.9,-34.3336,-22.0488,,-2.86146,
0.901,-34.3729,-22.0827,,-2.86444,
0.902,-34.4122,-22.1093,,-2.86741,
0.903,-34.4515,-22.1322,,-2.87037,
0.904,-34.4908,-22.154,,-2.87333,
0.905,-34.5302,-22.1754,,-2.87628,
0.906,-34.5695,-22.1968,,-2.87924,
0.907,-34.6088,-22.2183,,-2.88219,
0.908,-34.6482,-22.24,,-2.88515,
0.909,-34.6875,-22.2617,,-2.88811,
0.91,-34.7269,-22.2834,,-2.89108,
0.911,-34.7662,-22.3051,,-2.89406,
0.912,-34.8056,-22.3268,,-2.89704,
0.913,-34.845,-22.3485,,-2.90002,
0.914,-34.8844,-22.3703,,-2.90302,
0.915,-34.9238,-22.392,,-2.90602,
0.916,-34.9632,-22.4137,,-2.90904,
0.917,-35.0026,-22.4354,,-2.91207,
0.918,-35.042,-22.4571,,-2.91511,
0.919,-35.0814,-22.4788,,-2.91818,
0.92,-35.1208,-22.5004,,-2.92127,
0.921,-35.1603,-22.522,,-2.92439,
0.922,-35.1997,-22.5436,,-2.92755,
0.923,-35.2392,-22.5651,,-2.93076,
0.924,-35.2786,-22.5866,,-2.93404,
0.925,-35.3181,-22.6082,,-2.93741,
0.926,-35.3576,-22.6297,,-2.94091,
0.927,-35.3971,-22.6512,,-2.94458,
0.928,-35.4366,-22.6727,,-2.94851,
0.929,-35.4761,-22.6942,,-2.95276,
0.93,-35.5156,-22.7157,,-2.95757,
0.931,-35.5551,-22.7372,,-2.96341,
0.932,-35.5947,-22.7587,,-2.9706,
0.933,-35.6342,-22.7802,,-2.9779,
0.934,-35.6738,-22.8016,,-2.98311,
0.935,-35.7133,-22.8231,,-2.98696,
0.936,-35.7529,-22.8446,,-2.99036,
0.937,-35.7925,-22.866,,-2.99366,
0.938,-35.8321,-22.8875,,-2.99693,
0.939,-35.8717,-22.9089,,-3.00025,
0.94,-35.9113,-22.9303,,-3.00364,
0.941,-35.9509,-22.9517,,-3.00717,
0.942,-35.9905,-22.9731,,-3.01094,
0.943,-36.0301,-22.9945,,-3.01521,
0.944,-36.0698,-23.0159,,-3.02047,
0.945,-36.1094,-23.0373,,-3.02798,
0.946,-36.1491,-23.0587,,-3.04092,
0.947,-36.1888,-23.0801,,-3.05995,
0.948,-36.2284,-23.1015,,-3.06319,
0.949,-36.2681,-23.1228,,-3.059,
0.95,-36.3078,-23.1442,,-3.05841,
0.951,-36.3476,-23.1655,,-3.0604,
0.952,-36.3873,-23.1869,,-3.06313,
0.953,-36.427,-23.2082,,-3.06594,
0.954,-36.4668,-23.2295,,-3.06886,
0.955,-36.5065,-23.2509,,-3.07182,
0.956,-36.5463,-23.2722,,-3.0748,
0.957,-36.5861,-23.2935,,-3.0778,
0.958,-36.6258,-23.3148,,-3.08079,
0.959,-36.6656,-23.3361,,-3.0838,
0.96,-36.7054,-23.3573,,-3.08683,
0.961,-36.7453,-23.3786,,-3.0899,
0.962,-36.7851,-23.3999,,-3.09301,
0.963,-36.8249,-23.4211,,-3.09619,
0.964,-36.8648,-23.4423,,-3.09944,
0.965,-36.9046,-23.4636,,-3.1028,
0.966,-36.9445,-23.4848,,-3.10631,
0.967,-36.9844,-23.506,,-3.11005,
0.968,-37.0243,-23.5272,,-3.11413,
0.969,-37.0642,-23.5484,,-3.11874,
0.97,-37.1041,-23.5696,,-3.12432,
0.971,-37.1441,-23.5908,,-3.13166,
0.972,-37.184,-23.6119,,-3.14113,
0.973,-37.224,-23.6331,,-3.15031,
0.974,-37.2639,-23.6543,,-3.15901,
0.975,-37.3039,-23.6754,,-3.16962,
0.976,-37.3439,-23.6966,,-3.1808,
0.977,-37.3839,-23.7177,,-3.18895,
0.978,-37.4239,-23.7388,,-3.19343,
0.979,-37.4639,-23.76,,-3.19672,
0.98,-37.5039,-23.7811,,-3.19968,
0.981,-37.5439,-23.8022,,-3.2025,
0.982,-37.584,-23.8233,,-3.20528,
0.983,-37.6241,-23.8444,,-3.20804,
0.984,-37.6641,-23.8655,,-3.21079,
0.985,-37.7042,-23.8865,,-3.21354,
0.986,-37.7443,-23.9076,,-3.21629,
0.987,-37.7845,-23.9287,,-3.21906,
0.988,-37.8246,-23.9497,,-3.22183,
0.989,-37.8647,-23.9708,,-3.22462,
0.99,-37.9049,-23.9918,,-3.22741,
0.991,-37.9451,-24.0129,,-3.23022,
0.992,-37.9853,-24.034,,-3.23304,
0.993,-38.0255,-24.0551,,-3.23589,
0.994,-38.0657,-24.0763,,-3.23875,
0.995,-38.1059,-24.0974,,-3.24164,
0.996,-38.1462,-24.1186,,-3.24456,
0.997,-38.1864,-24.1397,,-3.24751,
0.998,-38.2267,-24.1608,,-3.25051,
0.999,-38.267,-24.182,,-3.25356,
1,-38.3073,-24.2031,,-3.25669,


==> 049_load_displacement_Miehe.csv <==
Time,049_4global,049_5global,049_6global
0,,,
0.0001,,,
0.0002,,,
0.0003,,,
0.0004,,,
0.0005,,,
0.0006,,,
0.0007,,,
0.0008,,,
0.0009,,,
0.001,60.7987,60.6989,
0.0011,66.8071,66.7186,
0.0012,72.8764,72.7814,
0.0013,78.9453,78.8428,
0.0014,85.0074,84.8995,
0.0015,91.0589,90.9505,
0.0016,97.0978,96.9943,
0.0017,103.132,103.035,
0.0018,109.16,109.071,
0.0019,115.183,115.105,
0.002,121.201,121.134,
0.0021,127.214,127.16,
0.0022,133.219,133.181,
0.0023,139.217,139.198,
0.0024,145.206,145.209,
0.0025,151.187,151.214,
0.0026,157.16,157.214,
0.0027,163.123,163.207,
0.0028,169.076,169.195,
0.0029,175.018,175.175,
0.003,180.95,181.149,
0.0031,186.871,187.116,
0.0032,192.781,193.075,
0.0033,198.678,199.026,
0.0034,204.562,204.969,
0.0035,210.434,210.903,
0.0036,216.291,216.829,
0.0037,222.135,222.746,
0.0038,227.964,228.653,
0.0039,233.777,234.55,
0.004,239.575,240.437,
0.0041,245.356,246.313,
0.0042,251.12,252.179,
0.0043,256.866,258.033,
0.0044,262.593,263.875,
0.0045,268.302,269.704,
0.0046,273.991,275.521,
0.0047,279.659,281.325,
0.0048,285.305,287.115,
0.0049,290.93,292.891,
0.005,296.531,298.652,
0.0051,343.552,344.607,
0.0052,351.149,351.593,
0.0053,357.913,358.303,
0.0054,364.643,365.012,
0.0055,371.36,371.728,
0.0056,378.068,378.44,
0.0057,384.766,385.145,
0.0058,391.444,391.844,
0.0059,398.105,398.537,
0.006,404.745,405.221,
0.0061,411.371,411.897,
0.0062,417.984,418.559,
0.0063,424.583,425.213,
0.0064,431.175,431.858,
0.0065,437.757,438.495,
0.0066,444.327,445.126,
0.0067,450.882,451.75,
0.0068,457.416,458.367,
0.0069,463.932,464.977,
0.007,470.422,471.577,
0.0071,476.885,478.163,
0.0072,483.311,484.738,
0.0073,489.721,491.303,
0.0074,496.118,497.856,
0.0075,502.502,504.396,
0.0076,508.873,510.924,
0.0077,515.231,517.442,
0.0078,521.576,523.947,
0.0079,527.907,530.44,
0.008,534.224,536.921,
0.0081,540.527,543.389,
0.0082,546.816,549.843,
0.0083,553.091,556.287,
0.0084,559.352,562.721,
0.0085,565.597,569.145,
0.0086,571.829,575.559,
0.0087,578.045,581.963,
0.0088,584.246,588.356,
0.0089,590.431,594.738,
0.009,596.601,601.11,
0.0091,602.756,607.471,
0.0092,608.894,613.82,
0.0093,615.017,620.159,
0.0094,621.123,626.486,
0.0095,627.214,632.802,
0.0096,633.287,639.106,
0.0097,639.344,645.398,
0.0098,645.384,651.678,
0.0099,651.407,657.946,
0.01,657.412,664.202,
0.0101,663.4,670.445,
0.0102,669.371,676.676,
0.0103,675.323,682.894,
0.0104,681.258,689.099,
0.0105,687.174,695.291,
0.0106,693.072,701.47,
0.0107,698.952,707.635,
0.0108,704.812,713.786,
0.0109,710.653,719.924,
0.011,716.475,726.047,
0.0111,722.278,732.156,
0.0112,728.06,738.251,
0.0113,733.823,744.331,
0.0114,739.565,750.397,
0.0115,745.286,756.447,
0.0116,750.987,762.482,
0.0117,756.667,768.501,
0.0118,762.324,774.504,
0.0119,767.96,780.491,
0.012,773.573,786.461,
0.0121,779.163,792.415,
0.0122,784.73,798.351,
0.0123,790.273,804.27,
0.0124,795.791,810.171,
0.0125,801.285,816.053,
0.0126,806.751,821.917,
0.0127,812.19,827.76,
0.0128,817.602,833.583,
0.0129,822.984,839.385,
0.013,828.337,845.165,
0.0131,833.658,850.923,
0.0132,838.947,856.656,
0.0133,844.2,862.364,
0.0134,849.417,868.045,
0.0135,854.595,873.698,
0.0136,859.73,879.32,
0.0137,864.821,884.908,
0.0138,869.861,890.459,
0.0139,874.847,895.967,
0.014,879.77,901.425,
0.0141,884.618,906.826,
0.0142,889.381,912.158,
0.0143,894.043,917.404,
0.0144,898.585,922.539,
0.0145,902.975,927.522,
0.0146,907.171,932.284,
0.0147,911.104,936.695,
0.0148,914.664,940.488,
0.0149,917.656,943.029,
0.015,919.711,942.786,
0.0151,920.032,938.571,
0.0152,916.722,931.423,
0.0153,906.358,925.143,
0.0154,889.104,919.866,
0.0155,869.109,914.753,
0.0156,853.763,910.293,
0.0157,837.795,905.349,
0.0158,822.973,901.05,
0.0159,808.683,896.583,
0.016,793.14,891.89,
0.0161,778.572,887.708,
0.0162,763.057,882.881,
0.0163,747.51,878.404,
0.0164,731.898,873.6,
0.0165,715.338,868.782,
0.0166,699.194,863.906,
0.0167,681.974,858.589,
0.0168,664.971,853.616,
0.0169,647.327,847.882,
0.017,629.374,842.354,
0.0171,611.173,836.454,
0.0172,592.115,830.392,
0.0173,572.785,824.194,
0.0174,552.257,817.629,
0.0175,530.777,811.027,
0.0176,507.449,804.014,
0.0177,481.681,797.06,
0.0178,453.875,789.6,
0.0179,429.899,782.276,
0.018,412.936,774.392,
0.0181,399.83,766.633,
0.0182,390.002,758.399,
0.0183,381.084,750.22,
0.0184,373.021,741.667,
0.0185,366.889,733.109,
0.0186,364.101,724.265,
0.0187,363.394,715.337,
0.0188,363.842,706.185,
0.0189,364.68,696.912,
0.019,365.707,687.454,
0.0191,366.858,677.816,
0.0192,368.102,668.029,
0.0193,369.416,657.981,
0.0194,370.79,647.826,
0.0195,372.219,637.33,
0.0196,373.685,626.716,
0.0197,375.177,615.701,
0.0198,376.69,604.467,
0.0199,378.222,592.759,
0.02,379.766,580.688,


==> 049_load_displacement_l_shaped.csv <==
Loading,049_1global,049_2global,049_3global,049_4global,049_5global
0,,,,,
0.001,,,,,
0.002,,,,,
0.003,,,,,
0.004,,,,,
0.005,,,,,
0.006,0.678404,0.0491656,-0.00478266,-0.002128,
0.007,0.789917,0.0564025,-0.0061392,-0.00279581,
0.008,0.901939,0.0640311,-0.00725796,-0.00332941,
0.009,1.01361,0.0714769,-0.00847896,-0.00391976,
0.01,1.12489,0.078716,-0.00981614,-0.00457463,
0.011,1.23572,0.0857237,-0.0112834,-0.00530172,
0.012,1.34606,0.0924752,-0.0128947,-0.00610879,
0.013,1.45586,0.0989459,-0.014664,-0.00700357,
0.014,1.56508,0.105111,-0.0166051,-0.00799377,
0.015,1.67366,0.110946,-0.018732,-0.00908714,
0.016,1.78156,0.116426,-0.0210585,-0.0102914,
0.017,1.88874,0.121526,-0.0235985,-0.0116142,
0.018,1.99514,0.126222,-0.026366,-0.0130634,
0.019,2.10072,0.130489,-0.0293748,-0.0146466,
0.02,2.20543,0.134302,-0.0326387,-0.0163716,
0.021,2.30923,0.137638,-0.0361716,-0.018246,
0.022,2.41206,0.140471,-0.0399874,-0.0202776,
0.023,2.51388,0.142778,-0.0440998,-0.022474,
0.024,2.61465,0.144532,-0.0485227,-0.024843,
0.025,2.71432,0.145711,-0.0532699,-0.0273923,
0.026,2.81284,0.14629,-0.0583551,-0.0301295,
0.027,2.91016,0.146244,-0.0637923,-0.0330623,
0.028,3.00624,0.145549,-0.069595,-0.0361984,
0.029,3.10104,0.144181,-0.0757771,-0.0395455,
0.03,3.1945,0.142115,-0.0823523,-0.0431112,
0.031,3.28658,0.139328,-0.0893343,-0.0469032,
0.032,3.37724,0.135795,-0.0967368,-0.0509291,
0.033,3.46643,0.131492,-0.104574,-0.0551967,
0.034,3.5541,0.126395,-0.112858,-0.0597135,
0.035,3.64021,0.12048,-0.121604,-0.0644872,
0.036,3.72471,0.113723,-0.130825,-0.0695254,
0.037,3.80756,0.1061,-0.140535,-0.0748358,
0.038,3.88872,0.0975875,-0.150748,-0.0804258,
0.039,3.96813,0.0881615,-0.161476,-0.0863033,
0.04,4.04576,0.0777983,-0.172734,-0.0924757,
0.041,4.12156,0.0664742,-0.184535,-0.0989507,
0.042,4.19548,0.0541654,-0.196892,-0.105736,
0.043,4.26748,0.0408486,-0.209819,-0.112839,
0.044,4.33752,0.0265001,-0.22333,-0.120267,
0.045,4.40555,0.0110965,-0.237437,-0.128028,
0.046,4.47153,-0.00538559,-0.252155,-0.136129,
0.047,4.53541,-0.0229695,-0.267497,-0.144579,
0.048,4.59716,-0.0416784,-0.283475,-0.153384,
0.049,4.65673,-0.0615355,-0.300104,-0.162551,
0.05,4.71407,-0.082564,-0.317397,-0.17209,
0.051,4.76915,-0.104787,-0.335367,-0.182006,
0.052,4.82192,-0.128227,-0.354027,-0.192308,
0.053,4.87234,-0.152908,-0.37339,-0.203003,
0.054,4.92036,-0.178851,-0.39347,-0.214099,
0.055,4.96595,-0.20608,-0.41428,-0.225603,
0.056,5.00906,-0.234618,-0.435833,-0.237522,
0.057,5.04965,-0.264487,-0.458142,-0.249864,
0.058,5.08768,-0.295709,-0.48122,-0.262636,
0.059,5.12311,-0.328308,-0.505081,-0.275846,
0.06,5.1559,-0.362304,-0.529737,-0.289501,
0.061,5.18601,-0.397721,-0.555201,-0.303609,
0.062,5.21339,-0.434581,-0.581486,-0.318176,
0.063,5.23801,-0.472906,-0.608606,-0.333211,
0.064,5.25983,-0.512717,-0.636572,-0.348721,
0.065,5.27881,-0.554038,-0.665399,-0.364713,
0.066,5.2949,-0.596888,-0.695098,-0.381194,
0.067,5.30807,-0.641291,-0.725682,-0.398172,
0.068,5.31828,-0.687268,-0.757165,-0.415654,
0.069,5.32549,-0.73484,-0.789559,-0.433648,
0.07,5.32967,-0.784029,-0.822877,-0.45216,
0.071,5.33077,-0.834856,-0.85713,-0.471198,
0.072,5.32876,-0.887342,-0.892333,-0.490769,
0.073,5.32359,-0.941509,-0.928497,-0.510881,
0.074,5.31524,-0.997377,-0.965635,-0.53154,
0.075,5.30366,-1.05497,-1.00376,-0.552754,
0.076,5.28882,-1.1143,-1.04288,-0.574531,
0.077,5.27068,-1.1754,-1.08302,-0.596876,
0.078,5.24921,-1.23828,-1.12418,-0.619798,
0.079,5.22436,-1.30297,-1.16637,-0.643304,
0.08,5.19611,-1.36948,-1.20962,-0.667401,
0.081,5.16442,-1.43784,-1.25392,-0.692096,
0.082,5.12925,-1.50807,-1.2993,-0.717396,
0.083,5.09057,-1.58018,-1.34576,-0.743308,
0.084,5.04834,-1.6542,-1.39331,-0.769839,
0.085,5.00253,-1.73014,-1.44198,-0.796996,
0.086,4.95311,-1.80803,-1.49177,-0.824787,
0.087,4.90004,-1.88788,-1.54269,-0.853219,
0.088,4.84328,-1.96972,-1.59476,-0.882298,
0.089,4.78282,-2.05356,-1.64798,-0.912031,
0.09,4.7186,-2.13943,-1.70238,-0.942426,
0.091,4.65061,-2.22733,-1.75795,-0.97349,
0.092,4.57881,-2.3173,-1.81472,-1.00523,
0.093,4.50316,-2.40935,-1.87269,-1.03765,
0.094,4.42364,-2.5035,-1.93187,-1.07076,
0.095,4.34022,-2.59976,-1.99228,-1.10457,
0.096,4.25286,-2.69817,-2.05394,-1.13908,
0.097,4.16153,-2.79872,-2.11684,-1.1743,
0.098,4.06621,-2.90145,-2.181,-1.21023,
0.099,3.96686,-3.00637,-2.24644,-1.24689,
0.1,3.86345,-3.1135,-2.31316,-1.28428,
0.101,3.75597,-3.22285,-2.38118,-1.32241,
0.102,3.64436,-3.33445,-2.45051,-1.36128,
0.103,3.52862,-3.44831,-2.52115,-1.40091,
0.104,3.40871,-3.56445,-2.59312,-1.44129,
0.105,3.2846,-3.68289,-2.66644,-1.48243,
0.106,3.15627,-3.80364,-2.7411,-1.52435,
0.107,3.02368,-3.92672,-2.81713,-1.56704,
0.108,2.88682,-4.05215,-2.89453,-1.61052,
0.109,2.74565,-4.17995,-2.97332,-1.65479,
0.11,2.60015,-4.31012,-3.0535,-1.69985,
0.111,2.4503,-4.44269,-3.13509,-1.74572,
0.112,2.29607,-4.57768,-3.2181,-1.79241,
0.113,2.13743,-4.7151,-3.30253,-1.83991,
0.114,1.97436,-4.85496,-3.3884,-1.88823,
0.115,1.80684,-4.99729,-3.47572,-1.93738,
0.116,1.63484,-5.14209,-3.5645,-1.98737,
0.117,1.45834,-5.28939,-3.65475,-2.0382,
0.118,1.27732,-5.43919,-3.74648,-2.08989,
0.119,1.09175,-5.59152,-3.8397,-2.14243,
0.12,0.901613,-5.74639,-3.93442,-2.19583,
0.121,0.706884,-5.90381,-4.03065,-2.2501,
0.122,0.507543,-6.06381,-4.1284,-2.30525,
0.123,0.303569,-6.22638,-4.22769,-2.36128,
0.124,0.0949408,-6.39156,-4.32851,-2.41819,
0.125,-0.118361,-6.55935,-4.43089,-2.47601,
0.126,-0.336357,-6.72976,-4.53483,-2.53472,
0.127,-0.559067,-6.90282,-4.64033,-2.59434,
0.128,-0.786509,-7.07853,-4.74742,-2.65487,
0.129,-1.0187,-7.25691,-4.8561,-2.71632,
0.13,-1.25567,-7.43797,-4.96638,-2.7787,
0.131,-1.49742,-7.62173,-5.07827,-2.84201,
0.132,-1.74397,-7.8082,-5.19178,-2.90626,
0.133,-1.99535,-7.99739,-5.30691,-2.97145,
0.134,-2.25157,-8.18932,-5.42369,-3.03759,
0.135,-2.51265,-8.38399,-5.54211,-3.10469,
0.136,-2.77859,-8.58143,-5.66219,-3.17275,
0.137,-3.04943,-8.78164,-5.78393,-3.24178,
0.138,-3.32517,-8.98463,-5.90735,-3.31178,
0.139,-3.60582,-9.19042,-6.03246,-3.38277,
0.14,-3.89141,-9.39903,-6.15926,-3.45474,
0.141,-4.18195,-9.61045,-6.28775,-3.5277,
0.142,-4.47744,-9.82471,-6.41797,-3.60166,
0.143,-4.77791,-10.0418,-6.5499,-3.67663,
0.144,-5.08336,-10.2618,-6.68356,-3.7526,
0.145,-5.39382,-10.4846,-6.81895,-3.82959,
0.146,-5.70928,-10.7103,-6.95609,-3.90761,
0.147,-6.02977,-10.9389,-7.09499,-3.98665,
0.148,-6.35529,-11.1704,-7.23565,-4.06672,
0.149,-6.68585,-11.4048,-7.37808,-4.14783,
0.15,-7.02148,-11.6421,-7.52229,-4.22999,
0.151,-7.36216,-11.8824,-7.66829,-4.3132,
0.152,-7.70792,-12.1256,-7.81609,-4.39746,
0.153,-8.05877,-12.3717,-7.96569,-4.48278,
0.154,-8.41471,-12.6208,-8.1171,-4.56917,
0.155,-8.77575,-12.8729,-8.27034,-4.65664,
0.156,-9.1419,-13.128,-8.4254,-4.74518,
0.157,-9.51317,-13.386,-8.5823,-4.83481,
0.158,-9.88956,-13.6471,-8.74104,-4.92552,
0.159,-10.2711,-13.9111,-8.90163,-5.01733,
0.16,-10.6577,-14.1782,-9.06409,-5.11024,
0.161,-11.0496,-14.4483,-9.22841,-5.20426,
0.162,-11.4465,-14.7214,-9.39461,-5.29939,
0.163,-11.8486,-14.9976,-9.56268,-5.39563,
0.164,-12.2559,-15.2768,-9.73265,-5.493,
0.165,-12.6683,-15.559,-9.90451,-5.59149,
0.166,-13.0859,-15.8443,-10.0783,-5.69111,
0.167,-13.5087,-16.1327,-10.254,-5.79188,
0.168,-13.9366,-16.4242,-10.4316,-5.89378,
0.169,-14.3698,-16.7188,-10.6111,-5.99684,
0.17,-14.8081,-17.0164,-10.7925,-6.10104,
0.171,-15.2516,-17.3172,-10.9759,-6.20641,
0.172,-15.7002,-17.621,-11.1613,-6.31294,
0.173,-16.1541,-17.928,-11.3486,-6.42063,
0.174,-16.6131,-18.238,-11.5378,-6.5295,
0.175,-17.0773,-18.5512,-11.729,-6.63955,
0.176,-17.5467,-18.8676,-11.9222,-6.75079,
0.177,-18.0213,-19.187,-12.1174,-6.86321,
0.178,-18.5011,-19.5096,-12.3145,-6.97682,
0.179,-18.986,-19.8353,-12.5137,-7.09164,
0.18,-19.4761,-20.1642,-12.7148,-7.20765,
0.181,-19.9714,-20.4963,-12.918,-7.32488,
0.182,-20.4719,-20.8315,-13.1231,-7.44332,
0.183,-20.9776,-21.1698,-13.3303,-7.56297,
0.184,-21.4884,-21.5113,-13.5395,-7.68385,
0.185,-22.0043,-21.856,-13.7507,-7.80596,
0.186,-22.5255,-22.2039,-13.964,-7.9293,
0.187,-23.0518,-22.555,-14.1793,-8.05387,
0.188,-23.5832,-22.9092,-14.3966,-8.17969,
0.189,-24.1198,-23.2666,-14.616,-8.30676,
0.19,-24.6615,-23.6272,-14.8374,-8.43507,
0.191,-25.2083,-23.991,-15.0609,-8.56464,
0.192,-25.7603,-24.358,-15.2865,-8.69547,
0.193,-26.3174,-24.7282,-15.5141,-8.82756,
0.194,-26.8796,-25.1015,-15.7439,-8.96092,
0.195,-27.4469,-25.4781,-15.9756,-9.09556,
0.196,-28.0193,-25.8579,-16.2095,-9.23147,
0.197,-28.5968,-26.2409,-16.4455,-9.36867,
0.198,-29.1793,-26.6271,-16.6836,-9.50715,
0.199,-29.7669,-27.0164,-16.9237,-9.64692,
0.2,-30.3596,-27.409,-17.166,-9.78799,
0.201,-30.9573,-27.8048,-17.4104,-9.93036,
0.202,-31.56,-28.2039,-17.6569,-10.074,
0.203,-32.1677,-28.6061,-17.9055,-10.219,
0.204,-32.7805,-29.0115,-18.1562,-10.3653,
0.205,-33.3982,-29.4201,-18.4091,-10.5129,
0.206,-34.0209,-29.832,-18.6641,-10.6618,
0.207,-34.6486,-30.247,-18.9212,-10.8121,
0.208,-35.2813,-30.6653,-19.1805,-10.9637,
0.209,-35.9188,-31.0868,-19.4419,-11.1166,
0.21,-36.5613,-31.5114,-19.7055,-11.2708,
0.211,-37.2087,-31.9393,-19.9712,-11.4264,
0.212,-37.861,-32.3704,-20.239,-11.5833,
0.213,-38.5181,-32.8047,-20.5091,-11.7416,
0.214,-39.1801,-33.2421,-20.7812,-11.9013,
0.215,-39.8469,-33.6828,-21.0556,-12.0623,
0.216,-40.5186,-34.1267,-21.3321,-12.2246,
0.217,-41.195,-34.5737,-21.6108,-12.3883,
0.218,-41.8762,-35.0239,-21.8917,-12.5534,
0.219,-42.5622,-35.4774,-22.1747,-12.7198,
0.22,-43.2529,-35.934,-22.4599,-12.8877,
0.221,-43.9484,-36.3937,-22.7473,-13.0569,
0.222,-44.6485,-36.8567,-23.0369,-13.2275,
0.223,-45.3533,-37.3228,-23.3287,-13.3994,
0.224,-46.0627,-37.7921,-23.6226,-13.5728,
0.225,-46.7768,-38.2645,-23.9188,-13.7475,
0.226,-47.4954,-38.7401,-24.2171,-13.9237,
0.227,-48.2187,-39.2189,-24.5177,-14.1012,
0.228,-48.9464,-39.7008,-24.8204,-14.2802,
0.229,-49.6787,-40.1858,-25.1254,-14.4606,
0.23,-50.4155,-40.6739,-25.4325,-14.6423,
0.231,-51.1568,-41.1652,-25.7419,-14.8255,
0.232,-51.9025,-41.6596,-26.0535,-15.0101,
0.233,-52.6526,-42.1571,-26.3673,-15.1961,
0.234,-53.407,-42.6577,-26.6833,-15.3835,
0.235,-54.1658,-43.1614,-27.0015,-15.5724,
0.236,-54.929,-43.6682,-27.3219,-15.7627,
0.237,-55.6964,-44.1781,-27.6445,-15.9544,
0.238,-56.468,-44.691,-27.9694,-16.1476,
0.239,-57.2438,-45.207,-28.2964,-16.3422,
0.24,-58.0239,-45.7261,-28.6257,-16.5382,
0.241,-58.808,-46.2482,-28.9572,-16.7357,
0.242,-59.5963,-46.7733,-29.2909,-16.9346,
0.243,-60.3886,-47.3014,-29.6269,-17.135,
0.244,-61.1849,-47.8326,-29.9651,-17.3369,
0.245,-61.9852,-48.3667,-30.3055,-17.5401,
0.246,-62.7894,-48.9039,-30.6481,-17.7449,
0.247,-63.5976,-49.444,-30.9929,-17.9511,
0.248,-64.4096,-49.987,-31.34,-18.1588,
0.249,-65.2254,-50.5331,-31.6892,-18.3679,
0.25,-66.045,-51.082,-32.0407,-18.5785,
0.251,-66.8682,-51.6339,-32.3945,-18.7906,
0.252,-67.6952,-52.1887,-32.7504,-19.0042,
0.253,-68.5257,-52.7463,-33.1086,-19.2192,
0.254,-69.3598,-53.3068,-33.469,-19.4357,
0.255,-70.1973,-53.8702,-33.8316,-19.6537,
0.256,-71.0383,-54.4365,-34.1964,-19.8732,
0.257,-71.8826,-55.0055,-34.5634,-20.0941,
0.258,-72.7303,-55.5774,-34.9327,-20.3166,
0.259,-73.5812,-56.152,-35.3041,-20.5405,
0.26,-74.4352,-56.7294,-35.6778,-20.766,
0.261,-75.2924,-57.3095,-36.0537,-20.9929,
0.262,-76.1526,-57.8924,-36.4318,-21.2213,
0.263,-77.0157,-58.4779,-36.812,-21.4512,
0.264,-77.8817,-59.0661,-37.1945,-21.6827,
0.265,-78.7505,-59.657,-37.5792,-21.9156,
0.266,-79.622,-60.2505,-37.9661,-22.15,
0.267,-80.4961,-60.8466,-38.3552,-22.386,
0.268,-81.3727,-61.4452,-38.7465,-22.6234,
0.269,-82.2517,-62.0464,-39.1399,-22.8624,
0.27,-83.133,-62.6501,-39.5356,-23.1029,
0.271,-84.0165,-63.2563,-39.9334,-23.3449,
0.272,-84.9021,-63.8649,-40.3333,-23.5884,
0.273,-85.7896,-64.4759,-40.7355,-23.8334,
0.274,-86.679,-65.0893,-41.1398,-24.0799,
0.275,-87.57,-65.7049,-41.5463,-24.328,
0.276,-88.4626,-66.3229,-41.9549,-24.5776,
0.277,-89.3565,-66.9431,-42.3656,-24.8287,
0.278,-90.2516,-67.5655,-42.7785,-25.0813,
0.279,-91.1477,-68.19,-43.1935,-25.3354,
0.28,-92.0446,-68.8166,-43.6107,-25.5911,
0.281,-92.9421,-69.4452,-44.0299,-25.8483,
0.282,-93.84,-70.0758,-44.4513,-26.107,
0.283,-94.738,-70.7083,-44.8747,-26.3673,
0.284,-95.6358,-71.3426,-45.3002,-26.6291,
0.285,-96.5331,-71.9786,-45.7278,-26.8924,
0.286,-97.4297,-72.6163,-46.1574,-27.1572,
0.287,-98.3251,-73.2556,-46.5891,-27.4236,
0.288,-99.2189,-73.8963,-47.0227,-27.6915,
0.289,-100.111,-74.5384,-47.4584,-27.9609,
0.29,-101,-75.1817,-47.8961,-28.2318,
0.291,-101.886,-75.8261,-48.3357,-28.5043,
0.292,-102.769,-76.4715,-48.7773,-28.7782,
0.293,-103.647,-77.1177,-49.2208,-29.0537,
0.294,-104.519,-77.7645,-49.6662,-29.3307,
0.295,-105.385,-78.4117,-50.1134,-29.6093,
0.296,-106.243,-79.059,-50.5624,-29.8893,
0.297,-107.092,-79.7063,-51.0132,-30.1709,
0.298,-107.93,-80.353,-51.4658,-30.4539,
0.299,-108.755,-80.999,-51.92,-30.7385,
0.3,-109.563,-81.6437,-52.3758,-31.0245,
0.299,-109.618,-81.7399,-52.4821,-31.104,
0.298,-109.074,-81.4047,-52.2776,-30.9851,
0.297,-108.585,-81.085,-52.0768,-30.8673,
0.296,-108.132,-80.7694,-51.8767,-30.7497,
0.295,-107.699,-80.455,-51.6769,-30.6322,
0.294,-107.273,-80.1412,-51.4774,-30.5149,
0.293,-106.849,-79.8279,-51.2781,-30.3977,
0.292,-106.426,-79.515,-51.0791,-30.2806,
0.291,-106.004,-79.2026,-50.8803,-30.1637,
0.29,-105.583,-78.8905,-50.6818,-30.0469,
0.289,-105.162,-78.5788,-50.4835,-29.9302,
0.288,-104.742,-78.2676,-50.2855,-29.8137,
0.287,-104.323,-77.9567,-50.0877,-29.6973,
0.286,-103.903,-77.6463,-49.8901,-29.581,
0.285,-103.485,-77.3362,-49.6928,-29.4649,
0.284,-103.067,-77.0265,-49.4957,-29.3489,
0.283,-102.649,-76.7172,-49.2988,-29.2331,
0.282,-102.232,-76.4083,-49.1022,-29.1173,
0.281,-101.815,-76.0998,-48.9058,-29.0017,
0.28,-101.399,-75.7917,-48.7097,-28.8863,
0.279,-100.984,-75.484,-48.5138,-28.7709,
0.278,-100.569,-75.1767,-48.3181,-28.6557,
0.277,-100.154,-74.8697,-48.1226,-28.5407,
0.276,-99.7399,-74.5632,-47.9274,-28.4257,
0.275,-99.3264,-74.257,-47.7324,-28.3109,
0.274,-98.9134,-73.9512,-47.5377,-28.1962,
0.273,-98.5008,-73.6458,-47.3431,-28.0816,
0.272,-98.0888,-73.3407,-47.1489,-27.9672,
0.271,-97.6773,-73.0361,-46.9548,-27.8529,
0.27,-97.2664,-72.7318,-46.7609,-27.7387,
0.269,-96.8559,-72.4279,-46.5673,-27.6247,
0.268,-96.4459,-72.1244,-46.3739,-27.5107,
0.267,-96.0365,-71.8212,-46.1808,-27.3969,
0.266,-95.6275,-71.5184,-45.9878,-27.2833,
0.265,-95.2191,-71.216,-45.7951,-27.1697,
0.264,-94.8112,-70.914,-45.6026,-27.0563,
0.263,-94.4038,-70.6123,-45.4103,-26.943,
0.262,-93.9969,-70.311,-45.2183,-26.8298,
0.261,-93.5905,-70.0101,-45.0264,-26.7167,
0.26,-93.1846,-69.7095,-44.8348,-26.6038,
0.259,-92.7792,-69.4093,-44.6434,-26.4909,
0.258,-92.3743,-69.1095,-44.4522,-26.3782,
0.257,-91.9699,-68.81,-44.2613,-26.2657,
0.256,-91.5661,-68.5109,-44.0705,-26.1532,
0.255,-91.1627,-68.2122,-43.88,-26.0409,
0.254,-90.7598,-67.9138,-43.6897,-25.9286,
0.253,-90.3575,-67.6157,-43.4996,-25.8165,
0.252,-89.9556,-67.3181,-43.3097,-25.7046,
0.251,-89.5542,-67.0207,-43.12,-25.5927,
0.25,-89.1533,-66.7238,-42.9305,-25.4809,
0.249,-88.753,-66.4272,-42.7413,-25.3693,
0.248,-88.3531,-66.1309,-42.5522,-25.2578,
0.247,-87.9537,-65.835,-42.3634,-25.1464,
0.246,-87.5548,-65.5394,-42.1747,-25.0351,
0.245,-87.1564,-65.2442,-41.9863,-24.9239,
0.244,-86.7585,-64.9493,-41.7981,-24.8129,
0.243,-86.3611,-64.6548,-41.6101,-24.7019,
0.242,-85.9641,-64.3606,-41.4223,-24.5911,
0.241,-85.5677,-64.0668,-41.2346,-24.4804,
0.24,-85.1717,-63.7733,-41.0472,-24.3698,
0.239,-84.7763,-63.4801,-40.86,-24.2593,
0.238,-84.3813,-63.1873,-40.673,-24.1489,
0.237,-83.9867,-62.8948,-40.4862,-24.0387,
0.236,-83.5927,-62.6027,-40.2996,-23.9285,
0.235,-83.1992,-62.3108,-40.1132,-23.8184,
0.234,-82.8061,-62.0194,-39.927,-23.7085,
0.233,-82.4135,-61.7282,-39.741,-23.5987,
0.232,-82.0214,-61.4374,-39.5552,-23.489,
0.231,-81.6297,-61.1469,-39.3696,-23.3794,
0.23,-81.2385,-60.8568,-39.1842,-23.2699,
0.229,-80.8478,-60.5669,-38.9989,-23.1605,
0.228,-80.4576,-60.2774,-38.8139,-23.0512,
0.227,-80.0678,-59.9882,-38.6291,-22.942,
0.226,-79.6785,-59.6994,-38.4444,-22.8329,
0.225,-79.2897,-59.4108,-38.2599,-22.7239,
0.224,-78.9013,-59.1226,-38.0757,-22.6151,
0.223,-78.5134,-58.8347,-37.8916,-22.5063,
0.222,-78.126,-58.5471,-37.7077,-22.3977,
0.221,-77.739,-58.2599,-37.524,-22.2891,
0.22,-77.3524,-57.9729,-37.3405,-22.1807,
0.219,-76.9663,-57.6863,-37.1571,-22.0723,
0.218,-76.5807,-57.3999,-36.974,-21.9641,
0.217,-76.1955,-57.1139,-36.791,-21.8559,
0.216,-75.8108,-56.8282,-36.6082,-21.7479,
0.215,-75.4265,-56.5428,-36.4256,-21.64,
0.214,-75.0427,-56.2577,-36.2432,-21.5321,
0.213,-74.6593,-55.9729,-36.061,-21.4244,
0.212,-74.2764,-55.6885,-35.8789,-21.3168,
0.211,-73.8939,-55.4043,-35.697,-21.2092,
0.21,-73.5118,-55.1204,-35.5153,-21.1018,
0.209,-73.1302,-54.8368,-35.3338,-20.9944,
0.208,-72.7491,-54.5536,-35.1525,-20.8872,
0.207,-72.3683,-54.2706,-34.9713,-20.7801,
0.206,-71.988,-53.9879,-34.7903,-20.673,
0.205,-71.6081,-53.7055,-34.6095,-20.566,
0.204,-71.2287,-53.4234,-34.4288,-20.4592,
0.203,-70.8497,-53.1416,-34.2484,-20.3524,
0.202,-70.4711,-52.8601,-34.0681,-20.2458,
0.201,-70.0929,-52.5789,-33.8879,-20.1392,
0.2,-69.7152,-52.2979,-33.708,-20.0327,
0.199,-69.3379,-52.0173,-33.5282,-19.9263,
0.198,-68.961,-51.7369,-33.3485,-19.82,
0.197,-68.5845,-51.4568,-33.1691,-19.7139,
0.196,-68.2084,-51.177,-32.9898,-19.6077,
0.195,-67.8328,-50.8975,-32.8107,-19.5017,
0.194,-67.4575,-50.6183,-32.6317,-19.3958,
0.193,-67.0827,-50.3393,-32.4529,-19.29,
0.192,-66.7083,-50.0606,-32.2743,-19.1842,
0.191,-66.3343,-49.7822,-32.0958,-19.0786,
0.19,-65.9607,-49.5041,-31.9175,-18.973,
0.189,-65.5875,-49.2262,-31.7394,-18.8676,
0.188,-65.2147,-48.9487,-31.5614,-18.7622,
0.187,-64.8423,-48.6713,-31.3835,-18.6569,
0.186,-64.4703,-48.3943,-31.2059,-18.5517,
0.185,-64.0987,-48.1175,-31.0284,-18.4466,
0.184,-63.7275,-47.841,-30.851,-18.3415,
0.183,-63.3567,-47.5647,-30.6738,-18.2366,
0.182,-62.9862,-47.2888,-30.4968,-18.1317,
0.181,-62.6162,-47.013,-30.3199,-18.0269,
0.18,-62.2466,-46.7376,-30.1431,-17.9222,
0.179,-61.8773,-46.4624,-29.9666,-17.8176,
0.178,-61.5084,-46.1874,-29.7901,-17.7131,
0.177,-61.1399,-45.9127,-29.6138,-17.6087,
0.176,-60.7718,-45.6383,-29.4377,-17.5043,
0.175,-60.4041,-45.3641,-29.2617,-17.4001,
0.174,-60.0367,-45.0902,-29.0859,-17.2959,
0.173,-59.6697,-44.8165,-28.9102,-17.1918,
0.172,-59.3031,-44.5431,-28.7347,-17.0877,
0.171,-58.9369,-44.2699,-28.5593,-16.9838,
0.17,-58.571,-43.997,-28.384,-16.8799,
0.169,-58.2055,-43.7243,-28.2089,-16.7761,
0.168,-57.8403,-43.4518,-28.034,-16.6724,
0.167,-57.4755,-43.1796,-27.8592,-16.5688,
0.166,-57.1111,-42.9077,-27.6845,-16.4652,
0.165,-56.747,-42.6359,-27.5099,-16.3618,
0.164,-56.3833,-42.3645,-27.3355,-16.2584,
0.163,-56.02,-42.0932,-27.1613,-16.155,
0.162,-55.657,-41.8222,-26.9872,-16.0518,
0.161,-55.2943,-41.5514,-26.8132,-15.9486,
0.16,-54.932,-41.2809,-26.6394,-15.8455,
0.159,-54.5701,-41.0106,-26.4656,-15.7425,
0.158,-54.2084,-40.7405,-26.2921,-15.6396,
0.157,-53.8472,-40.4706,-26.1186,-15.5367,
0.156,-53.4862,-40.201,-25.9453,-15.4339,
0.155,-53.1256,-39.9316,-25.7722,-15.3312,
0.154,-52.7654,-39.6624,-25.5991,-15.2286,
0.153,-52.4055,-39.3935,-25.4262,-15.126,
0.152,-52.0459,-39.1247,-25.2534,-15.0235,
0.151,-51.6866,-38.8562,-25.0808,-14.921,
0.15,-51.3277,-38.5879,-24.9083,-14.8187,
0.149,-50.9691,-38.3198,-24.7359,-14.7164,
0.148,-50.6108,-38.052,-24.5636,-14.6142,
0.147,-50.2529,-37.7843,-24.3915,-14.512,
0.146,-49.8952,-37.5169,-24.2194,-14.4099,
0.145,-49.5379,-37.2497,-24.0476,-14.3079,
0.144,-49.1809,-36.9826,-23.8758,-14.206,
0.143,-48.8242,-36.7158,-23.7041,-14.1041,
0.142,-48.4679,-36.4492,-23.5326,-14.0023,
0.141,-48.1118,-36.1829,-23.3612,-13.9006,
0.14,-47.756,-35.9167,-23.1899,-13.7989,
0.139,-47.4006,-35.6507,-23.0188,-13.6973,
0.138,-47.0454,-35.3849,-22.8477,-13.5957,
0.137,-46.6906,-35.1193,-22.6768,-13.4942,
0.136,-46.3361,-34.8539,-22.506,-13.3928,
0.135,-45.9818,-34.5888,-22.3353,-13.2915,
0.134,-45.6279,-34.3238,-22.1647,-13.1902,
0.133,-45.2742,-34.059,-21.9942,-13.089,
0.132,-44.9209,-33.7944,-21.8239,-12.9878,
0.131,-44.5678,-33.53,-21.6536,-12.8867,
0.13,-44.215,-33.2657,-21.4835,-12.7857,
0.129,-43.8625,-33.0017,-21.3135,-12.6847,
0.128,-43.5103,-32.7379,-21.1436,-12.5838,
0.127,-43.1584,-32.4742,-20.9738,-12.4829,
0.126,-42.8067,-32.2107,-20.8041,-12.3821,
0.125,-42.4553,-31.9475,-20.6345,-12.2814,
0.124,-42.1042,-31.6843,-20.465,-12.1807,
0.123,-41.7534,-31.4214,-20.2956,-12.0801,
0.122,-41.4028,-31.1587,-20.1264,-11.9795,
0.121,-41.0525,-30.8961,-19.9572,-11.879,
0.12,-40.7025,-30.6337,-19.7882,-11.7785,
0.119,-40.3528,-30.3715,-19.6192,-11.6782,
0.118,-40.0033,-30.1094,-19.4503,-11.5778,
0.117,-39.654,-29.8476,-19.2816,-11.4775,
0.116,-39.3051,-29.5859,-19.1129,-11.3773,
0.115,-38.9563,-29.3243,-18.9444,-11.2771,
0.114,-38.6079,-29.063,-18.7759,-11.177,
0.113,-38.2597,-28.8018,-18.6075,-11.077,
0.112,-37.9117,-28.5407,-18.4393,-10.9769,
0.111,-37.564,-28.2799,-18.2711,-10.877,
0.11,-37.2165,-28.0191,-18.103,-10.7771,
0.109,-36.8693,-27.7586,-17.9351,-10.6772,
0.108,-36.5223,-27.4982,-17.7672,-10.5774,
0.107,-36.1756,-27.238,-17.5994,-10.4777,
0.106,-35.8291,-26.9779,-17.4317,-10.378,
0.105,-35.4828,-26.718,-17.264,-10.2783,
0.104,-35.1367,-26.4582,-17.0965,-10.1787,
0.103,-34.7909,-26.1986,-16.9291,-10.0792,
0.102,-34.4454,-25.9391,-16.7617,-9.97966,
0.101,-34.1,-25.6798,-16.5945,-9.8802,
0.1,-33.7549,-25.4206,-16.4273,-9.7808,
0.099,-33.41,-25.1616,-16.2602,-9.68143,
0.098,-33.0653,-24.9027,-16.0932,-9.58212,
0.097,-32.7208,-24.644,-15.9263,-9.48285,
0.096,-32.3765,-24.3854,-15.7594,-9.38363,
0.095,-32.0325,-24.1269,-15.5927,-9.28445,
0.094,-31.6887,-23.8686,-15.426,-9.18532,
0.093,-31.3451,-23.6104,-15.2594,-9.08623,
0.092,-31.0016,-23.3524,-15.0929,-8.98718,
0.091,-30.6584,-23.0945,-14.9265,-8.88818,
0.09,-30.3154,-22.8367,-14.7601,-8.78923,
0.089,-29.9726,-22.579,-14.5938,-8.69031,
0.088,-29.63,-22.3215,-14.4276,-8.59144,
0.087,-29.2876,-22.0641,-14.2615,-8.4926,
0.086,-28.9454,-21.8069,-14.0954,-8.39381,
0.085,-28.6034,-21.5497,-13.9295,-8.29506,
0.084,-28.2615,-21.2927,-13.7635,-8.19635,
0.083,-27.9199,-21.0358,-13.5977,-8.09768,
0.082,-27.5784,-20.7791,-13.4319,-7.99905,
0.081,-27.2372,-20.5224,-13.2662,-7.90046,
0.08,-26.8961,-20.2659,-13.1006,-7.8019,
0.079,-26.5551,-20.0095,-12.9351,-7.70338,
0.078,-26.2144,-19.7532,-12.7696,-7.6049,
0.077,-25.8738,-19.497,-12.6041,-7.50646,
0.076,-25.5334,-19.241,-12.4388,-7.40806,
0.075,-25.1932,-18.985,-12.2735,-7.30969,
0.074,-24.8532,-18.7292,-12.1083,-7.21135,
0.073,-24.5133,-18.4734,-11.9431,-7.11305,
0.072,-24.1735,-18.2178,-11.778,-7.01478,
0.071,-23.834,-17.9623,-11.6129,-6.91655,
0.07,-23.4946,-17.7069,-11.448,-6.81836,
0.069,-23.1553,-17.4516,-11.283,-6.72019,
0.068,-22.8162,-17.1963,-11.1182,-6.62206,
0.067,-22.4773,-16.9412,-10.9534,-6.52396,
0.066,-22.1385,-16.6862,-10.7886,-6.42589,
0.065,-21.7998,-16.4313,-10.624,-6.32785,
0.064,-21.4613,-16.1765,-10.4593,-6.22985,
0.063,-21.123,-15.9217,-10.2947,-6.13187,
0.062,-20.7848,-15.6671,-10.1302,-6.03392,
0.061,-20.4467,-15.4126,-9.96575,-5.93601,
0.06,-20.1088,-15.1581,-9.80133,-5.83812,
0.059,-19.771,-14.9037,-9.63696,-5.74026,
0.058,-19.4333,-14.6495,-9.47264,-5.64243,
0.057,-19.0958,-14.3953,-9.30838,-5.54462,
0.056,-18.7584,-14.1411,-9.14416,-5.44685,
0.055,-18.4211,-13.8871,-8.97999,-5.3491,
0.054,-18.0839,-13.6332,-8.81587,-5.25137,
0.053,-17.7469,-13.3793,-8.65179,-5.15367,
0.052,-17.41,-13.1255,-8.48777,-5.056,
0.051,-17.0732,-12.8718,-8.32378,-4.95835,
0.05,-16.7365,-12.6182,-8.15984,-4.86073,
0.049,-16.3999,-12.3646,-7.99594,-4.76313,
0.048,-16.0635,-12.1111,-7.83209,-4.66555,
0.047,-15.7271,-11.8577,-7.66827,-4.56799,
0.046,-15.3909,-11.6043,-7.5045,-4.47046,
0.045,-15.0547,-11.351,-7.34076,-4.37295,
0.044,-14.7187,-11.0978,-7.17707,-4.27546,
0.043,-14.3827,-10.8447,-7.01341,-4.17799,
0.042,-14.0469,-10.5916,-6.84979,-4.08054,
0.041,-13.7112,-10.3386,-6.68621,-3.98312,
0.04,-13.3755,-10.0856,-6.52266,-3.88571,
0.039,-13.0399,-9.83269,-6.35914,-3.78832,
0.038,-12.7045,-9.57984,-6.19566,-3.69095,
0.037,-12.3691,-9.32705,-6.03222,-3.59359,
0.036,-12.0338,-9.07431,-5.8688,-3.49626,
0.035,-11.6985,-8.82163,-5.70542,-3.39894,
0.034,-11.3634,-8.56899,-5.54206,-3.30164,
0.033,-11.0283,-8.31641,-5.37874,-3.20436,
0.032,-10.6933,-8.06388,-5.21544,-3.10709,
0.031,-10.3584,-7.81139,-5.05217,-3.00983,
0.03,-10.0236,-7.55895,-4.88893,-2.91259,
0.029,-9.6888,-7.30656,-4.72572,-2.81537,
0.028,-9.35409,-7.05421,-4.56253,-2.71816,
0.027,-9.01944,-6.8019,-4.39936,-2.62096,
0.026,-8.68486,-6.54963,-4.23622,-2.52378,
0.025,-8.35033,-6.2974,-4.0731,-2.4266,
0.024,-8.01586,-6.0452,-3.91,-2.32944,
0.023,-7.68145,-5.79305,-3.74693,-2.2323,
0.022,-7.34709,-5.54092,-3.58387,-2.13516,
0.021,-7.01278,-5.28883,-3.42083,-2.03803,
0.02,-6.67851,-5.03678,-3.25781,-1.94092,
0.019,-6.3443,-4.78475,-3.09481,-1.84381,
0.018,-6.01013,-4.53275,-2.93183,-1.74671,
0.017,-5.676,-4.28078,-2.76886,-1.64962,
0.016,-5.34191,-4.02883,-2.60591,-1.55254,
0.015,-5.00785,-3.77691,-2.44297,-1.45547,
0.014,-4.67383,-3.52501,-2.28004,-1.35841,
0.013,-4.33985,-3.27313,-2.11713,-1.26135,
0.012,-4.00589,-3.02127,-1.95423,-1.16429,
0.011,-3.67197,-2.76943,-1.79134,-1.06725,
0.01,-3.33806,-2.51761,-1.62845,-0.970208,
0.009,-3.00419,-2.2658,-1.46558,-0.873173,
0.008,-2.67033,-2.01401,-1.30272,-0.776142,
0.007,-2.3365,-1.76223,-1.13986,-0.679115,
0.006,-2.00268,-1.51046,-0.977011,-0.582091,
0.005,-1.66887,-1.2587,-0.814167,-0.485071,
0.004,-1.33508,-1.00695,-0.651327,-0.388053,
0.003,-1.0013,-0.755207,-0.488492,-0.291038,
0.002,-0.667529,-0.503468,-0.325659,-0.194024,
0.001,-0.333763,-0.251733,-0.162829,-0.0970117,
0,-3.33762E-08,-2.51732E-08,-1.62828E-08,-9.70116E-09,
-0.001,-0.646232,-0.303791,-0.175389,-0.101227,
-0.002,-1.29246,-0.607583,-0.350779,-0.202453,
-0.003,-1.9387,-0.911378,-0.52617,-0.303681,
-0.004,-2.58495,-1.21518,-0.701564,-0.40491,
-0.005,-3.23122,-1.51899,-0.876962,-0.506141,
-0.006,-3.8775,-1.8228,-1.05236,-0.607374,
-0.007,-4.52381,-2.12663,-1.22777,-0.708611,
-0.008,-5.17014,-2.43048,-1.40319,-0.809851,
-0.009,-5.81651,-2.73434,-1.57861,-0.911096,
-0.01,-6.46291,-3.03822,-1.75405,-1.01235,
-0.011,-7.10936,-3.34212,-1.92949,-1.1136,
-0.012,-7.75585,-3.64604,-2.10495,-1.21486,
-0.013,-8.40239,-3.94999,-2.28042,-1.31613,
-0.014,-9.04899,-4.25397,-2.45591,-1.4174,
-0.015,-9.69565,-4.55798,-2.63141,-1.51869,
-0.016,-10.3424,-4.86202,-2.80692,-1.61998,
-0.017,-10.9892,-5.16609,-2.98246,-1.72128,
-0.018,-11.636,-5.4702,-3.15801,-1.82259,
-0.019,-12.2829,-5.77435,-3.33358,-1.92391,
-0.02,-12.93,-6.07855,-3.50918,-2.02524,
-0.021,-13.5771,-6.38278,-3.6848,-2.12658,
-0.022,-14.2243,-6.68706,-3.86044,-2.22794,
-0.023,-14.8716,-6.99139,-4.0361,-2.3293,
-0.024,-15.5189,-7.29578,-4.21179,-2.43068,
-0.025,-16.1664,-7.60021,-4.38751,-2.53208,
-0.026,-16.814,-7.9047,-4.56326,-2.63349,
-0.027,-17.4617,-8.20924,-4.73903,-2.73491,
-0.028,-18.1096,-8.51385,-4.91484,-2.83635,
-0.029,-18.7575,-8.81852,-5.09068,-2.9378,
-0.03,-19.4056,-9.12325,-5.26655,-3.03927,
-0.031,-20.0538,-9.42805,-5.44245,-3.14076,
-0.032,-20.7021,-9.73292,-5.61839,-3.24227,
-0.033,-21.3506,-10.0379,-5.79437,-3.34379,
-0.034,-21.9992,-10.3429,-5.97038,-3.44534,
-0.035,-22.648,-10.648,-6.14643,-3.5469,
-0.036,-23.2969,-10.9531,-6.32253,-3.64848,
-0.037,-23.946,-11.2584,-6.49866,-3.75009,
-0.038,-24.5952,-11.5637,-6.67483,-3.85172,
-0.039,-25.2446,-11.8691,-6.85105,-3.95336,
-0.04,-25.8942,-12.1746,-7.02731,-4.05503,
-0.041,-26.544,-12.4802,-7.20362,-4.15673,
-0.042,-27.1939,-12.7859,-7.37998,-4.25844,
-0.043,-27.844,-13.0916,-7.55638,-4.36019,
-0.044,-28.4943,-13.3975,-7.73283,-4.46195,
-0.045,-29.1448,-13.7035,-7.90933,-4.56375,
-0.046,-29.7955,-14.0095,-8.08589,-4.66556,
-0.047,-30.4464,-14.3157,-8.26249,-4.76741,
-0.048,-31.0975,-14.622,-8.43915,-4.86928,
-0.049,-31.7488,-14.9284,-8.61587,-4.97118,
-0.05,-32.4003,-15.2348,-8.79264,-5.07311,
-0.051,-33.052,-15.5414,-8.96947,-5.17507,
-0.052,-33.704,-15.8482,-9.14635,-5.27705,
-0.053,-34.3562,-16.155,-9.3233,-5.37907,
-0.054,-35.0086,-16.4619,-9.5003,-5.48112,
-0.055,-35.6613,-16.769,-9.67737,-5.5832,
-0.056,-36.3142,-17.0762,-9.8545,-5.68531,
-0.057,-36.9673,-17.3835,-10.0317,-5.78746,
-0.058,-37.6207,-17.691,-10.209,-5.88963,
-0.059,-38.2743,-17.9986,-10.3863,-5.99184,
-0.06,-38.9283,-18.3063,-10.5637,-6.09409,
-0.061,-39.5824,-18.6141,-10.7411,-6.19637,
-0.062,-40.2369,-18.9221,-10.9187,-6.29869,
-0.063,-40.8916,-19.2302,-11.0963,-6.40104,
-0.064,-41.5466,-19.5385,-11.274,-6.50343,
-0.065,-42.2018,-19.8469,-11.4517,-6.60585,
-0.066,-42.8574,-20.1554,-11.6295,-6.70832,
-0.067,-43.5132,-20.4641,-11.8074,-6.81082,
-0.068,-44.1694,-20.773,-11.9854,-6.91336,
-0.069,-44.8258,-21.082,-12.1635,-7.01594,
-0.07,-45.4825,-21.3911,-12.3416,-7.11856,
-0.071,-46.1396,-21.7004,-12.5198,-7.22122,
-0.072,-46.7969,-22.0099,-12.6981,-7.32393,
-0.073,-47.4546,-22.3195,-12.8765,-7.42667,
-0.074,-48.1126,-22.6293,-13.0549,-7.52946,
-0.075,-48.7709,-22.9393,-13.2335,-7.63229,
-0.076,-49.4296,-23.2494,-13.4121,-7.73517,
-0.077,-50.0886,-23.5597,-13.5908,-7.83809,
-0.078,-50.7479,-23.8702,-13.7696,-7.94105,
-0.079,-51.4076,-24.1809,-13.9485,-8.04406,
-0.08,-52.0676,-24.4917,-14.1275,-8.14712,
-0.081,-52.728,-24.8027,-14.3066,-8.25022,
-0.082,-53.3887,-25.1139,-14.4858,-8.35337,
-0.083,-54.0498,-25.4253,-14.6651,-8.45657,
-0.084,-54.7112,-25.7368,-14.8444,-8.55982,
-0.085,-55.3731,-26.0486,-15.0239,-8.66311,
-0.086,-56.0353,-26.3605,-15.2034,-8.76646,
-0.087,-56.6978,-26.6726,-15.3831,-8.86985,
-0.088,-57.3608,-26.985,-15.5629,-8.9733,
-0.089,-58.0241,-27.2975,-15.7427,-9.0768,
-0.09,-58.6879,-27.6102,-15.9227,-9.18035,
-0.091,-59.352,-27.9231,-16.1027,-9.28395,
-0.092,-60.0166,-28.2363,-16.2829,-9.3876,
-0.093,-60.6815,-28.5496,-16.4632,-9.49131,
-0.094,-61.3469,-28.8632,-16.6436,-9.59508,
-0.095,-62.0126,-29.1769,-16.8241,-9.6989,
-0.096,-62.6788,-29.4909,-17.0047,-9.80277,
-0.097,-63.3454,-29.8051,-17.1854,-9.9067,
-0.098,-64.0125,-30.1195,-17.3662,-10.0107,
-0.099,-64.6799,-30.4341,-17.5471,-10.1147,
-0.1,-65.3479,-30.749,-17.7282,-10.2188,
-0.101,-66.0162,-31.0641,-17.9093,-10.323,
-0.102,-66.685,-31.3794,-18.0906,-10.4272,
-0.103,-67.3543,-31.6949,-18.272,-10.5315,
-0.104,-68.024,-32.0107,-18.4535,-10.6358,
-0.105,-68.6941,-32.3267,-18.6352,-10.7402,
-0.106,-69.3647,-32.6429,-18.8169,-10.8447,
-0.107,-70.0358,-32.9594,-18.9988,-10.9492,
-0.108,-70.7074,-33.2761,-19.1808,-11.0538,
-0.109,-71.3795,-33.5931,-19.3629,-11.1585,
-0.11,-72.052,-33.9103,-19.5452,-11.2632,
-0.111,-72.725,-34.2277,-19.7276,-11.3679,
-0.112,-73.3985,-34.5455,-19.9101,-11.4728,
-0.113,-74.0725,-34.8634,-20.0927,-11.5777,
-0.114,-74.747,-35.1816,-20.2755,-11.6827,
-0.115,-75.422,-35.5001,-20.4584,-11.7877,
-0.116,-76.0975,-35.8188,-20.6414,-11.8928,
-0.117,-76.7735,-36.1378,-20.8246,-11.998,
-0.118,-77.4501,-36.4571,-21.0079,-12.1032,
-0.119,-78.1271,-36.7766,-21.1913,-12.2086,
-0.12,-78.8047,-37.0964,-21.3749,-12.3139,
-0.121,-79.4828,-37.4164,-21.5586,-12.4194,
-0.122,-80.1615,-37.7368,-21.7424,-12.5249,
-0.123,-80.8407,-38.0574,-21.9264,-12.6305,
-0.124,-81.5204,-38.3783,-22.1106,-12.7362,
-0.125,-82.2007,-38.6994,-22.2948,-12.8419,
-0.126,-82.8816,-39.0209,-22.4793,-12.9478,
-0.127,-83.563,-39.3426,-22.6638,-13.0536,
-0.128,-84.2449,-39.6646,-22.8485,-13.1596,
-0.129,-84.9275,-39.9869,-23.0334,-13.2656,
-0.13,-85.6106,-40.3095,-23.2184,-13.3718,
-0.131,-86.2943,-40.6324,-23.4036,-13.4779,
-0.132,-86.9785,-40.9556,-23.5889,-13.5842,
-0.133,-87.6634,-41.2791,-23.7743,-13.6906,
-0.134,-88.3488,-41.6029,-23.9599,-13.797,
-0.135,-89.0348,-41.927,-24.1457,-13.9035,
-0.136,-89.7214,-42.2514,-24.3316,-14.0101,
-0.137,-90.4087,-42.5761,-24.5177,-14.1167,
-0.138,-91.0965,-42.9011,-24.704,-14.2235,
-0.139,-91.7849,-43.2264,-24.8904,-14.3303,
-0.14,-92.474,-43.552,-25.0769,-14.4372,
-0.141,-93.1637,-43.878,-25.2637,-14.5442,
-0.142,-93.854,-44.2043,-25.4505,-14.6512,
-0.143,-94.5449,-44.5309,-25.6376,-14.7584,
-0.144,-95.2365,-44.8578,-25.8248,-14.8656,
-0.145,-95.9287,-45.185,-26.0122,-14.9729,
-0.146,-96.6216,-45.5126,-26.1997,-15.0803,
-0.147,-97.3151,-45.8405,-26.3874,-15.1878,
-0.148,-98.0093,-46.1687,-26.5753,-15.2954,
-0.149,-98.7041,-46.4973,-26.7634,-15.4031,
-0.15,-99.3995,-46.8262,-26.9516,-15.5108,
-0.151,-100.096,-47.1554,-27.14,-15.6187,
-0.152,-100.792,-47.485,-27.3286,-15.7266,
-0.153,-101.49,-47.8149,-27.5174,-15.8346,
-0.154,-102.188,-48.1452,-27.7063,-15.9427,
-0.155,-102.887,-48.4758,-27.8954,-16.0509,
-0.156,-103.587,-48.8068,-28.0847,-16.1592,
-0.157,-104.287,-49.1381,-28.2742,-16.2676,
-0.158,-104.988,-49.4698,-28.4638,-16.376,
-0.159,-105.689,-49.8019,-28.6536,-16.4846,
-0.16,-106.392,-50.1343,-28.8436,-16.5933,
-0.161,-107.095,-50.467,-29.0338,-16.702,
-0.162,-107.798,-50.8001,-29.2242,-16.8108,
-0.163,-108.503,-51.1336,-29.4148,-16.9198,
-0.164,-109.208,-51.4675,-29.6056,-17.0288,
-0.165,-109.914,-51.8017,-29.7965,-17.138,
-0.166,-110.621,-52.1363,-29.9877,-17.2472,
-0.167,-111.328,-52.4713,-30.179,-17.3565,
-0.168,-112.036,-52.8067,-30.3705,-17.4659,
-0.169,-112.745,-53.1424,-30.5623,-17.5755,
-0.17,-113.455,-53.4785,-30.7542,-17.6851,
-0.171,-114.165,-53.815,-30.9463,-17.7948,
-0.172,-114.877,-54.1519,-31.1386,-17.9046,
-0.173,-115.588,-54.4892,-31.3311,-18.0145,
-0.174,-116.301,-54.8269,-31.5238,-18.1246,
-0.175,-117.015,-55.1649,-31.7167,-18.2347,
-0.176,-117.729,-55.5034,-31.9098,-18.3449,
-0.177,-118.444,-55.8423,-32.1032,-18.4553,
-0.178,-119.16,-56.1815,-32.2967,-18.5657,
-0.179,-119.876,-56.5212,-32.4904,-18.6762,
-0.18,-120.594,-56.8613,-32.6844,-18.7869,
-0.181,-121.312,-57.2018,-32.8785,-18.8976,
-0.182,-122.031,-57.5427,-33.0729,-19.0085,
-0.183,-122.751,-57.884,-33.2674,-19.1195,
-0.184,-123.472,-58.2257,-33.4622,-19.2305,
-0.185,-124.193,-58.5678,-33.6572,-19.3417,
-0.186,-124.915,-58.9104,-33.8524,-19.453,
-0.187,-125.639,-59.2534,-34.0478,-19.5644,
-0.188,-126.362,-59.5968,-34.2434,-19.6759,
-0.189,-127.087,-59.9406,-34.4393,-19.7875,
-0.19,-127.813,-60.2849,-34.6354,-19.8993,
-0.191,-128.539,-60.6295,-34.8317,-20.0111,
-0.192,-129.267,-60.9747,-35.0282,-20.1231,
-0.193,-129.995,-61.3202,-35.2249,-20.2351,
-0.194,-130.724,-61.6662,-35.4219,-20.3473,
-0.195,-131.454,-62.0127,-35.6191,-20.4596,
-0.196,-132.185,-62.3595,-35.8165,-20.572,
-0.197,-132.916,-62.7069,-36.0141,-20.6845,
-0.198,-133.649,-63.0546,-36.212,-20.7972,
-0.199,-134.382,-63.4028,-36.4101,-20.9099,
-0.2,-135.117,-63.7515,-36.6084,-21.0228,
-0.199,-134.5,-63.4628,-36.4407,-20.9255,
-0.198,-133.766,-63.114,-36.2423,-20.8126,
-0.197,-133.032,-62.7656,-36.0441,-20.6998,
-0.196,-132.299,-62.4177,-35.8462,-20.5871,
-0.195,-131.567,-62.0702,-35.6485,-20.4745,
-0.194,-130.836,-61.7232,-35.451,-20.3621,
-0.193,-130.106,-61.3766,-35.2537,-20.2498,
-0.192,-129.376,-61.0305,-35.0567,-20.1375,
-0.191,-128.648,-60.6848,-34.8599,-20.0254,
-0.19,-127.92,-60.3395,-34.6633,-19.9134,
-0.189,-127.193,-59.9947,-34.4669,-19.8016,
-0.188,-126.468,-59.6503,-34.2708,-19.6898,
-0.187,-125.742,-59.3063,-34.0749,-19.5781,
-0.186,-125.018,-58.9628,-33.8792,-19.4666,
-0.185,-124.295,-58.6196,-33.6837,-19.3552,
-0.184,-123.572,-58.2769,-33.4884,-19.2438,
-0.183,-122.85,-57.9347,-33.2933,-19.1326,
-0.182,-122.13,-57.5928,-33.0985,-19.0215,
-0.181,-121.409,-57.2514,-32.9038,-18.9105,
-0.18,-120.69,-56.9103,-32.7094,-18.7996,
-0.179,-119.972,-56.5697,-32.5152,-18.6888,
-0.178,-119.254,-56.2295,-32.3212,-18.5781,
-0.177,-118.537,-55.8897,-32.1274,-18.4676,
-0.176,-117.821,-55.5503,-31.9338,-18.3571,
-0.175,-117.106,-55.2113,-31.7404,-18.2467,
-0.174,-116.391,-54.8727,-31.5472,-18.1365,
-0.173,-115.677,-54.5345,-31.3543,-18.0263,
-0.172,-114.964,-54.1967,-31.1615,-17.9162,
-0.171,-114.252,-53.8593,-30.9689,-17.8063,
-0.17,-113.541,-53.5222,-30.7765,-17.6964,
-0.169,-112.83,-53.1856,-30.5843,-17.5867,
-0.168,-112.12,-52.8494,-30.3924,-17.477,
-0.167,-111.411,-52.5135,-30.2006,-17.3675,
-0.166,-110.703,-52.178,-30.009,-17.258,
-0.165,-109.995,-51.8429,-29.8176,-17.1486,
-0.164,-109.288,-51.5082,-29.6264,-17.0394,
-0.163,-108.582,-51.1738,-29.4354,-16.9302,
-0.162,-107.876,-50.8398,-29.2445,-16.8212,
-0.161,-107.172,-50.5062,-29.0539,-16.7122,
-0.16,-106.468,-50.173,-28.8634,-16.6033,
-0.159,-105.764,-49.8401,-28.6732,-16.4945,
-0.158,-105.062,-49.5076,-28.4831,-16.3858,
-0.157,-104.36,-49.1754,-28.2932,-16.2772,
-0.156,-103.659,-48.8436,-28.1035,-16.1687,
-0.155,-102.958,-48.5122,-27.914,-16.0603,
-0.154,-102.259,-48.1811,-27.7246,-15.952,
-0.153,-101.559,-47.8503,-27.5355,-15.8438,
-0.152,-100.861,-47.52,-27.3465,-15.7357,
-0.151,-100.163,-47.1899,-27.1577,-15.6276,
-0.15,-99.4663,-46.8602,-26.969,-15.5197,
-0.149,-98.7699,-46.5309,-26.7806,-15.4118,
-0.148,-98.0742,-46.2018,-26.5923,-15.304,
-0.147,-97.3792,-45.8732,-26.4042,-15.1963,
-0.146,-96.6848,-45.5448,-26.2162,-15.0887,
-0.145,-95.9911,-45.2168,-26.0284,-14.9812,
-0.144,-95.298,-44.8891,-25.8408,-14.8738,
-0.143,-94.6056,-44.5618,-25.6534,-14.7664,
-0.142,-93.9138,-44.2348,-25.4661,-14.6592,
-0.141,-93.2226,-43.9081,-25.279,-14.552,
-0.14,-92.5321,-43.5817,-25.0921,-14.4449,
-0.139,-91.8422,-43.2556,-24.9053,-14.3379,
-0.138,-91.153,-42.9299,-24.7187,-14.2309,
-0.137,-90.4643,-42.6045,-24.5322,-14.1241,
-0.136,-89.7763,-42.2793,-24.3459,-14.0173,
-0.135,-89.0888,-41.9545,-24.1598,-13.9106,
-0.134,-88.402,-41.63,-23.9738,-13.804,
-0.133,-87.7158,-41.3058,-23.788,-13.6975,
-0.132,-87.0301,-40.982,-23.6023,-13.5911,
-0.131,-86.3451,-40.6584,-23.4168,-13.4847,
-0.13,-85.6607,-40.3351,-23.2315,-13.3784,
-0.129,-84.9768,-40.0121,-23.0463,-13.2722,
-0.128,-84.2935,-39.6894,-22.8612,-13.166,
-0.127,-83.6108,-39.367,-22.6763,-13.06,
-0.126,-82.9286,-39.0449,-22.4915,-12.954,
-0.125,-82.247,-38.723,-22.3069,-12.8481,
-0.124,-81.566,-38.4015,-22.1224,-12.7422,
-0.123,-80.8855,-38.0802,-21.9381,-12.6365,
-0.122,-80.2056,-37.7593,-21.7539,-12.5308,
-0.121,-79.5262,-37.4386,-21.5699,-12.4252,
-0.12,-78.8474,-37.1181,-21.386,-12.3196,
-0.119,-78.1691,-36.798,-21.2022,-12.2141,
-0.118,-77.4913,-36.4781,-21.0186,-12.1087,
-0.117,-76.8141,-36.1585,-20.8351,-12.0034,
-0.116,-76.1374,-35.8392,-20.6518,-11.8981,
-0.115,-75.4612,-35.5201,-20.4686,-11.7929,
-0.114,-74.7855,-35.2013,-20.2855,-11.6878,
-0.113,-74.1103,-34.8827,-20.1026,-11.5827,
-0.112,-73.4356,-34.5644,-19.9198,-11.4777,
-0.111,-72.7615,-34.2464,-19.7371,-11.3728,
-0.11,-72.0878,-33.9286,-19.5545,-11.2679,
-0.109,-71.4146,-33.611,-19.3721,-11.1631,
-0.108,-70.7419,-33.2937,-19.1898,-11.0584,
-0.107,-70.0697,-32.9767,-19.0076,-10.9537,
-0.106,-69.398,-32.6599,-18.8256,-10.8491,
-0.105,-68.7268,-32.3433,-18.6437,-10.7446,
-0.104,-68.056,-32.027,-18.4619,-10.6401,
-0.103,-67.3857,-31.7109,-18.2802,-10.5357,
-0.102,-66.7158,-31.3951,-18.0987,-10.4313,
-0.101,-66.0464,-31.0795,-17.9172,-10.327,
-0.1,-65.3775,-30.7641,-17.7359,-10.2228,
-0.099,-64.709,-30.4489,-17.5547,-10.1186,
-0.098,-64.0409,-30.134,-17.3736,-10.0145,
-0.097,-63.3733,-29.8193,-17.1926,-9.91039,
-0.096,-62.7061,-29.5048,-17.0118,-9.80639,
-0.095,-62.0393,-29.1906,-16.831,-9.70244,
-0.094,-61.373,-28.8765,-16.6504,-9.59854,
-0.093,-60.7071,-28.5627,-16.4699,-9.49471,
-0.092,-60.0416,-28.2491,-16.2895,-9.39093,
-0.091,-59.3765,-27.9357,-16.1091,-9.2872,
-0.09,-58.7119,-27.6224,-15.9289,-9.18352,
-0.089,-58.0476,-27.3095,-15.7488,-9.0799,
-0.088,-57.3837,-26.9967,-15.5688,-8.97634,
-0.087,-56.7202,-26.6841,-15.3889,-8.87282,
-0.086,-56.0571,-26.3717,-15.2092,-8.76936,
-0.085,-55.3944,-26.0595,-15.0295,-8.66595,
-0.084,-54.7321,-25.7475,-14.8499,-8.56259,
-0.083,-54.0702,-25.4357,-14.6704,-8.45927,
-0.082,-53.4086,-25.124,-14.491,-8.35601,
-0.081,-52.7474,-24.8126,-14.3117,-8.2528,
-0.08,-52.0865,-24.5013,-14.1325,-8.14963,
-0.079,-51.426,-24.1903,-13.9534,-8.04651,
-0.078,-50.7659,-23.8794,-13.7743,-7.94344,
-0.077,-50.1061,-23.5687,-13.5954,-7.84042,
-0.076,-49.4467,-23.2581,-13.4166,-7.73744,
-0.075,-48.7876,-22.9478,-13.2378,-7.6345,
-0.074,-48.1288,-22.6376,-13.0592,-7.53161,
-0.073,-47.4704,-22.3276,-12.8806,-7.42877,
-0.072,-46.8123,-22.0177,-12.7021,-7.32596,
-0.071,-46.1545,-21.708,-12.5237,-7.2232,
-0.07,-45.497,-21.3985,-12.3454,-7.12049,
-0.069,-44.8399,-21.0892,-12.1671,-7.01781,
-0.068,-44.183,-20.7799,-11.989,-6.91518,
-0.067,-43.5265,-20.4709,-11.8109,-6.81258,
-0.066,-42.8703,-20.162,-11.6329,-6.71003,
-0.065,-42.2143,-19.8533,-11.455,-6.60751,
-0.064,-41.5587,-19.5447,-11.2771,-6.50503,
-0.063,-40.9033,-19.2362,-11.0993,-6.4026,
-0.062,-40.2482,-18.9279,-10.9216,-6.30019,
-0.061,-39.5934,-18.6197,-10.744,-6.19783,
-0.06,-38.9389,-18.3117,-10.5665,-6.0955,
-0.059,-38.2846,-18.0038,-10.389,-5.99321,
-0.058,-37.6306,-17.6961,-10.2116,-5.89095,
-0.057,-36.9769,-17.3884,-10.0342,-5.78873,
-0.056,-36.3234,-17.0809,-9.85692,-5.68654,
-0.055,-35.6702,-16.7736,-9.67971,-5.58439,
-0.054,-35.0172,-16.4663,-9.50255,-5.48226,
-0.053,-34.3645,-16.1592,-9.32547,-5.38017,
-0.052,-33.712,-15.8522,-9.14844,-5.27812,
-0.051,-33.0597,-15.5454,-8.97147,-5.17609,
-0.05,-32.4077,-15.2386,-8.79457,-5.07409,
-0.049,-31.7559,-14.932,-8.61772,-4.97212,
-0.048,-31.1043,-14.6255,-8.44093,-4.87018,
-0.047,-30.4529,-14.319,-8.2642,-4.76828,
-0.046,-29.8017,-14.0127,-8.08752,-4.66639,
-0.045,-29.1508,-13.7065,-7.9109,-4.56454,
-0.044,-28.5,-13.4004,-7.73433,-4.46271,
-0.043,-27.8495,-13.0944,-7.55781,-4.36091,
-0.042,-27.1991,-12.7885,-7.38134,-4.25914,
-0.041,-26.5489,-12.4827,-7.20492,-4.15739,
-0.04,-25.8989,-12.177,-7.02855,-4.05566,
-0.039,-25.2491,-11.8714,-6.85223,-3.95396,
-0.038,-24.5995,-11.5659,-6.67595,-3.85228,
-0.037,-23.95,-11.2604,-6.49972,-3.75063,
-0.036,-23.3008,-10.9551,-6.32353,-3.64899,
-0.035,-22.6516,-10.6498,-6.14738,-3.54738,
-0.034,-22.0026,-10.3446,-5.97127,-3.44579,
-0.033,-21.3538,-10.0395,-5.79521,-3.34422,
-0.032,-20.7052,-9.73446,-5.61918,-3.24267,
-0.031,-20.0566,-9.4295,-5.44319,-3.14114,
-0.03,-19.4082,-9.12461,-5.26724,-3.03963,
-0.029,-18.76,-8.81979,-5.09133,-2.93813,
-0.028,-18.1119,-8.51503,-4.91544,-2.83666,
-0.027,-17.4639,-8.21034,-4.7396,-2.7352,
-0.026,-16.816,-7.90572,-4.56378,-2.63375,
-0.025,-16.1683,-7.60115,-4.38799,-2.53232,
-0.024,-15.5206,-7.29664,-4.21224,-2.43091,
-0.023,-14.8731,-6.99219,-4.03651,-2.32951,
-0.022,-14.2257,-6.68779,-3.86081,-2.22813,
-0.021,-13.5784,-6.38345,-3.68514,-2.12676,
-0.02,-12.9311,-6.07915,-3.50949,-2.0254,
-0.019,-12.284,-5.7749,-3.33386,-1.92405,
-0.018,-11.637,-5.47069,-3.15826,-1.82272,
-0.017,-10.99,-5.16653,-2.98268,-1.72139,
-0.016,-10.3431,-4.8624,-2.80712,-1.62008,
-0.015,-9.69631,-4.55831,-2.63158,-1.51878,
-0.014,-9.04957,-4.25426,-2.45606,-1.41748,
-0.013,-8.40289,-3.95025,-2.28055,-1.3162,
-0.012,-7.75628,-3.64626,-2.10506,-1.21492,
-0.011,-7.10972,-3.3423,-1.92959,-1.11365,
-0.01,-6.46321,-3.03837,-1.75413,-1.01238,
-0.009,-5.81675,-2.73446,-1.57868,-0.911128,
-0.008,-5.17033,-2.43057,-1.40324,-0.809876,
-0.007,-4.52395,-2.12671,-1.22781,-0.70863,
-0.006,-3.87761,-1.82286,-1.05239,-0.607389,
-0.005,-3.23129,-1.51902,-0.876981,-0.506151,
-0.004,-2.585,-1.2152,-0.701576,-0.404916,
-0.003,-1.93873,-0.911391,-0.526177,-0.303685,
-0.002,-1.29248,-0.607589,-0.350782,-0.202455,
-0.001,-0.646234,-0.303793,-0.17539,-0.101227,
0,-3.33883E-08,-2.51774E-08,-1.62837E-08,-9.70128E-09,
0.001,-0.333761,-0.251732,-0.162828,-0.0970114,
0.002,-0.667523,-0.503464,-0.325657,-0.194023,
0.003,-1.00129,-0.755198,-0.488486,-0.291035,
0.004,-1.33506,-1.00694,-0.651318,-0.388048,
0.005,-1.66884,-1.25868,-0.814153,-0.485063,
0.006,-2.00262,-1.51043,-0.976991,-0.58208,
0.007,-2.33642,-1.76218,-1.13983,-0.679099,
0.008,-2.67024,-2.01395,-1.30268,-0.776122,
0.009,-3.00407,-2.26573,-1.46554,-0.873147,
0.01,-3.33792,-2.51751,-1.6284,-0.970177,
0.011,-3.67178,-2.76932,-1.79127,-1.06721,
0.012,-4.00568,-3.02113,-1.95414,-1.16425,
0.013,-4.3396,-3.27297,-2.11703,-1.26129,
0.014,-4.67354,-3.52482,-2.27993,-1.35834,
0.015,-5.00752,-3.77669,-2.44284,-1.4554,
0.016,-5.34152,-4.02858,-2.60576,-1.55246,
0.017,-5.67557,-4.2805,-2.7687,-1.64953,
0.018,-6.00964,-4.53243,-2.93165,-1.74661,
0.019,-6.34376,-4.7844,-3.09461,-1.8437,
0.02,-6.67792,-5.03639,-3.25759,-1.94079,
0.021,-7.01212,-5.28841,-3.42058,-2.0379,
0.022,-7.34637,-5.54045,-3.5836,-2.13501,
0.023,-7.68066,-5.79253,-3.74663,-2.23213,
0.024,-8.015,-6.04464,-3.90968,-2.32926,
0.025,-8.3494,-6.29679,-4.07275,-2.42641,
0.026,-8.68385,-6.54897,-4.23584,-2.52357,
0.027,-9.01836,-6.80119,-4.39895,-2.62073,
0.028,-9.35292,-7.05345,-4.56208,-2.71791,
0.029,-9.68755,-7.30574,-4.72524,-2.81511,
0.03,-10.0222,-7.55808,-4.88842,-2.91231,
0.031,-10.357,-7.81046,-5.05163,-3.00953,
0.032,-10.6918,-8.06288,-5.21486,-3.10677,
0.033,-11.0267,-8.31535,-5.37812,-3.20401,
0.034,-11.3617,-8.56787,-5.54141,-3.30128,
0.035,-11.6967,-8.82044,-5.70472,-3.39856,
0.036,-12.0318,-9.07305,-5.86807,-3.49585,
0.037,-12.367,-9.32572,-6.03144,-3.59317,
0.038,-12.7023,-9.57844,-6.19485,-3.6905,
0.039,-13.0377,-9.83121,-6.35828,-3.78784,
0.04,-13.3731,-10.084,-6.52175,-3.88521,
0.041,-13.7087,-10.3369,-6.68525,-3.98259,
0.042,-14.0443,-10.5899,-6.84879,-4.07999,
0.043,-14.38,-10.8429,-7.01236,-4.17741,
0.044,-14.7158,-11.096,-7.17597,-4.27485,
0.045,-15.0517,-11.3491,-7.33962,-4.37232,
0.046,-15.3877,-11.6023,-7.5033,-4.4698,
0.047,-15.7238,-11.8555,-7.66702,-4.5673,
0.048,-16.06,-12.1089,-7.83078,-4.66483,
0.049,-16.3964,-12.3623,-7.99458,-4.76238,
0.05,-16.7328,-12.6157,-8.15842,-4.85995,
0.051,-17.0693,-12.8693,-8.32231,-4.95754,
0.052,-17.406,-13.1229,-8.48623,-5.05516,
0.053,-17.7427,-13.3766,-8.6502,-5.1528,
0.054,-18.0796,-13.6303,-8.81422,-5.25046,
0.055,-18.4166,-13.8842,-8.97828,-5.34815,
0.056,-18.7537,-14.1381,-9.14238,-5.44587,
0.057,-19.0909,-14.3921,-9.30654,-5.54361,
0.058,-19.4283,-14.6462,-9.47074,-5.64138,
0.059,-19.7658,-14.9004,-9.63499,-5.73917,
0.06,-20.1034,-15.1546,-9.79929,-5.837,
0.061,-20.4412,-15.4089,-9.96364,-5.93485,
0.062,-20.7791,-15.6634,-10.128,-6.03272,
0.063,-21.1171,-15.9179,-10.2925,-6.13063,
0.064,-21.4553,-16.1725,-10.457,-6.22857,
0.065,-21.7936,-16.4272,-10.6216,-6.32653,
0.066,-22.132,-16.682,-10.7862,-6.42453,
0.067,-22.4706,-16.9369,-10.9508,-6.52256,
0.068,-22.8094,-17.1919,-11.1156,-6.62061,
0.069,-23.1483,-17.4469,-11.2804,-6.7187,
0.07,-23.4873,-17.7021,-11.4452,-6.81682,
0.071,-23.8265,-17.9574,-11.6101,-6.91498,
0.072,-24.1658,-18.2128,-11.7751,-7.01317,
0.073,-24.5054,-18.4683,-11.9401,-7.11139,
0.074,-24.845,-18.7239,-12.1052,-7.20964,
0.075,-25.1849,-18.9796,-12.2703,-7.30793,
0.076,-25.5249,-19.2354,-12.4355,-7.40625,
0.077,-25.865,-19.4913,-12.6008,-7.50461,
0.078,-26.2054,-19.7473,-12.7661,-7.603,
0.079,-26.5459,-20.0035,-12.9315,-7.70143,
0.08,-26.8866,-20.2597,-13.097,-7.7999,
0.081,-27.2274,-20.5161,-13.2625,-7.89841,
0.082,-27.5685,-20.7726,-13.4281,-7.99695,
0.083,-27.9097,-21.0292,-13.5938,-8.09553,
0.084,-28.2511,-21.2859,-13.7595,-8.19415,
0.085,-28.5927,-21.5427,-13.9254,-8.29281,
0.086,-28.9344,-21.7997,-14.0912,-8.3915,
0.087,-29.2764,-22.0568,-14.2572,-8.49024,
0.088,-29.6186,-22.314,-14.4232,-8.58902,
0.089,-29.9609,-22.5714,-14.5893,-8.68784,
0.09,-30.3035,-22.8288,-14.7555,-8.7867,
0.091,-30.6462,-23.0864,-14.9218,-8.8856,
0.092,-30.9891,-23.3442,-15.0881,-8.98454,
0.093,-31.3323,-23.602,-15.2545,-9.08353,
0.094,-31.6756,-23.86,-15.421,-9.18256,
0.095,-32.0192,-24.1182,-15.5876,-9.28163,
0.096,-32.3629,-24.3764,-15.7542,-9.38075,
0.097,-32.7069,-24.6348,-15.921,-9.47991,
0.098,-33.0511,-24.8934,-16.0878,-9.57912,
0.099,-33.3955,-25.1521,-16.2547,-9.67837,
0.1,-33.7401,-25.4109,-16.4216,-9.77767,
0.101,-34.0849,-25.6699,-16.5887,-9.87702,
0.102,-34.43,-25.929,-16.7558,-9.97641,
0.103,-34.7753,-26.1883,-16.9231,-10.0759,
0.104,-35.1208,-26.4477,-17.0904,-10.1753,
0.105,-35.4665,-26.7073,-17.2578,-10.2749,
0.106,-35.8125,-26.967,-17.4253,-10.3745,
0.107,-36.1587,-27.2269,-17.5929,-10.4741,
0.108,-36.5051,-27.4869,-17.7606,-10.5738,
0.109,-36.8518,-27.7471,-17.9283,-10.6735,
0.11,-37.1987,-28.0074,-18.0962,-10.7733,
0.111,-37.5459,-28.2679,-18.2641,-10.8731,
0.112,-37.8932,-28.5286,-18.4322,-10.973,
0.113,-38.2409,-28.7894,-18.6003,-11.073,
0.114,-38.5888,-29.0504,-18.7686,-11.173,
0.115,-38.9369,-29.3115,-18.9369,-11.273,
0.116,-39.2853,-29.5728,-19.1053,-11.3731,
0.117,-39.6339,-29.8343,-19.2738,-11.4733,
0.118,-39.9828,-30.096,-19.4425,-11.5735,
0.119,-40.332,-30.3578,-19.6112,-11.6737,
0.12,-40.6814,-30.6198,-19.78,-11.774,
0.121,-41.0311,-30.8819,-19.9489,-11.8744,
0.122,-41.381,-31.1443,-20.118,-11.9749,
0.123,-41.7312,-31.4068,-20.2871,-12.0753,
0.124,-42.0817,-31.6695,-20.4563,-12.1759,
0.125,-42.4324,-31.9324,-20.6257,-12.2765,
0.126,-42.7834,-32.1954,-20.7951,-12.3771,
0.127,-43.1347,-32.4586,-20.9647,-12.4779,
0.128,-43.4863,-32.722,-21.1343,-12.5786,
0.129,-43.8381,-32.9856,-21.3041,-12.6795,
0.13,-44.1902,-33.2494,-21.4739,-12.7804,
0.131,-44.5427,-33.5134,-21.6439,-12.8813,
0.132,-44.8954,-33.7775,-21.814,-12.9824,
0.133,-45.2483,-34.0419,-21.9842,-13.0834,
0.134,-45.6016,-34.3064,-22.1545,-13.1846,
0.135,-45.9552,-34.5712,-22.325,-13.2858,
0.136,-46.309,-34.8361,-22.4955,-13.3871,
0.137,-46.6632,-35.1012,-22.6662,-13.4884,
0.138,-47.0176,-35.3665,-22.8369,-13.5898,
0.139,-47.3724,-35.632,-23.0078,-13.6912,
0.14,-47.7274,-35.8978,-23.1788,-13.7928,
0.141,-48.0828,-36.1637,-23.35,-13.8944,
0.142,-48.4384,-36.4298,-23.5212,-13.996,
0.143,-48.7944,-36.6961,-23.6926,-14.0977,
0.144,-49.1507,-36.9626,-23.8641,-14.1995,
0.145,-49.5073,-37.2294,-24.0357,-14.3014,
0.146,-49.8642,-37.4963,-24.2074,-14.4033,
0.147,-50.2214,-37.7635,-24.3793,-14.5053,
0.148,-50.5789,-38.0308,-24.5512,-14.6073,
0.149,-50.9368,-38.2984,-24.7233,-14.7095,
0.15,-51.295,-38.5662,-24.8956,-14.8117,
0.151,-51.6535,-38.8342,-25.0679,-14.9139,
0.152,-52.0123,-39.1024,-25.2404,-15.0163,
0.153,-52.3714,-39.3709,-25.413,-15.1187,
0.154,-52.7309,-39.6396,-25.5857,-15.2212,
0.155,-53.0908,-39.9084,-25.7586,-15.3237,
0.156,-53.4509,-40.1775,-25.9316,-15.4263,
0.157,-53.8114,-40.4469,-26.1047,-15.529,
0.158,-54.1722,-40.7164,-26.278,-15.6318,
0.159,-54.5334,-40.9862,-26.4514,-15.7346,
0.16,-54.8949,-41.2562,-26.6249,-15.8376,
0.161,-55.2568,-41.5265,-26.7986,-15.9405,
0.162,-55.619,-41.7969,-26.9724,-16.0436,
0.163,-55.9815,-42.0676,-27.1463,-16.1468,
0.164,-56.3444,-42.3386,-27.3204,-16.25,
0.165,-56.7077,-42.6097,-27.4946,-16.3533,
0.166,-57.0713,-42.8811,-27.6689,-16.4566,
0.167,-57.4352,-43.1528,-27.8434,-16.5601,
0.168,-57.7995,-43.4247,-28.018,-16.6636,
0.169,-58.1642,-43.6968,-28.1928,-16.7672,
0.17,-58.5293,-43.9692,-28.3677,-16.8709,
0.171,-58.8947,-44.2418,-28.5428,-16.9747,
0.172,-59.2604,-44.5146,-28.718,-17.0785,
0.173,-59.6266,-44.7877,-28.8933,-17.1824,
0.174,-59.9931,-45.0611,-29.0688,-17.2864,
0.175,-60.36,-45.3347,-29.2444,-17.3905,
0.176,-60.7272,-45.6085,-29.4202,-17.4947,
0.177,-61.0949,-45.8826,-29.5962,-17.5989,
0.178,-61.4629,-46.157,-29.7722,-17.7032,
0.179,-61.8313,-46.4316,-29.9485,-17.8077,
0.18,-62.2,-46.7065,-30.1249,-17.9121,
0.181,-62.5692,-46.9816,-30.3014,-18.0167,
0.182,-62.9387,-47.257,-30.4781,-18.1214,
0.183,-63.3086,-47.5326,-30.6549,-18.2261,
0.184,-63.6789,-47.8085,-30.8319,-18.331,
0.185,-64.0496,-48.0847,-31.0091,-18.4359,
0.186,-64.4207,-48.3611,-31.1864,-18.5409,
0.187,-64.7922,-48.6378,-31.3638,-18.646,
0.188,-65.1641,-48.9148,-31.5414,-18.7512,
0.189,-65.5364,-49.192,-31.7192,-18.8564,
0.19,-65.9091,-49.4695,-31.8971,-18.9618,
0.191,-66.2822,-49.7473,-32.0752,-19.0672,
0.192,-66.6557,-50.0253,-32.2535,-19.1728,
0.193,-67.0296,-50.3036,-32.4319,-19.2784,
0.194,-67.4039,-50.5822,-32.6105,-19.3841,
0.195,-67.7786,-50.8611,-32.7892,-19.4899,
0.196,-68.1537,-51.1402,-32.9681,-19.5958,
0.197,-68.5292,-51.4197,-33.1472,-19.7018,
0.198,-68.9052,-51.6994,-33.3264,-19.8078,
0.199,-69.2816,-51.9794,-33.5059,-19.914,
0.2,-69.6583,-52.2596,-33.6854,-20.0203,
0.201,-70.0355,-52.5402,-33.8652,-20.1266,
0.202,-70.4132,-52.821,-34.0451,-20.2331,
0.203,-70.7912,-53.1022,-34.2251,-20.3396,
0.204,-71.1697,-53.3836,-34.4054,-20.4462,
0.205,-71.5486,-53.6653,-34.5858,-20.553,
0.206,-71.9279,-53.9473,-34.7664,-20.6598,
0.207,-72.3077,-54.2296,-34.9472,-20.7667,
0.208,-72.6879,-54.5122,-35.1281,-20.8737,
0.209,-73.0685,-54.7951,-35.3092,-20.9808,
0.21,-73.4496,-55.0783,-35.4905,-21.088,
0.211,-73.8311,-55.3617,-35.672,-21.1953,
0.212,-74.2131,-55.6455,-35.8536,-21.3028,
0.213,-74.5954,-55.9296,-36.0354,-21.4103,
0.214,-74.9783,-56.214,-36.2174,-21.5179,
0.215,-75.3615,-56.4987,-36.3996,-21.6256,
0.216,-75.7453,-56.7837,-36.582,-21.7334,
0.217,-76.1294,-57.069,-36.7645,-21.8413,
0.218,-76.514,-57.3546,-36.9472,-21.9493,
0.219,-76.8991,-57.6405,-37.1301,-22.0574,
0.22,-77.2846,-57.9267,-37.3132,-22.1656,
0.221,-77.6706,-58.2133,-37.4965,-22.2739,
0.222,-78.057,-58.5001,-37.68,-22.3823,
0.223,-78.4439,-58.7873,-37.8636,-22.4908,
0.224,-78.8313,-59.0748,-38.0474,-22.5995,
0.225,-79.2191,-59.3626,-38.2315,-22.7082,
0.226,-79.6074,-59.6507,-38.4157,-22.817,
0.227,-79.9961,-59.9392,-38.6001,-22.9259,
0.228,-80.3853,-60.2279,-38.7847,-23.035,
0.229,-80.775,-60.517,-38.9694,-23.1441,
0.23,-81.1651,-60.8064,-39.1544,-23.2534,
0.231,-81.5557,-61.0961,-39.3396,-23.3627,
0.232,-81.9468,-61.3862,-39.5249,-23.4722,
0.233,-82.3383,-61.6766,-39.7105,-23.5818,
0.234,-82.7304,-61.9673,-39.8962,-23.6915,
0.235,-83.1229,-62.2584,-40.0822,-23.8013,
0.236,-83.5158,-62.5497,-40.2683,-23.9112,
0.237,-83.9093,-62.8415,-40.4547,-24.0212,
0.238,-84.3032,-63.1335,-40.6412,-24.1313,
0.239,-84.6977,-63.4259,-40.8279,-24.2415,
0.24,-85.0926,-63.7186,-41.0149,-24.3519,
0.241,-85.4879,-64.0117,-41.202,-24.4623,
0.242,-85.8838,-64.3051,-41.3894,-24.5729,
0.243,-86.2802,-64.5988,-41.5769,-24.6836,
0.244,-86.677,-64.8929,-41.7646,-24.7943,
0.245,-87.0744,-65.1873,-41.9526,-24.9053,
0.246,-87.4722,-65.4821,-42.1408,-25.0163,
0.247,-87.8705,-65.7772,-42.3291,-25.1274,
0.248,-88.2693,-66.0726,-42.5177,-25.2387,
0.249,-88.6687,-66.3685,-42.7065,-25.35,
0.25,-89.0685,-66.6646,-42.8954,-25.4615,
0.251,-89.4688,-66.9611,-43.0846,-25.5731,
0.252,-89.8696,-67.258,-43.274,-25.6848,
0.253,-90.2709,-67.5552,-43.4637,-25.7966,
0.254,-90.6727,-67.8528,-43.6535,-25.9086,
0.255,-91.075,-68.1507,-43.8435,-26.0206,
0.256,-91.4778,-68.449,-44.0338,-26.1328,
0.257,-91.8811,-68.7476,-44.2242,-26.2451,
0.258,-92.2849,-69.0467,-44.4149,-26.3575,
0.259,-92.6893,-69.346,-44.6058,-26.4701,
0.26,-93.0941,-69.6457,-44.7969,-26.5827,
0.261,-93.4994,-69.9458,-44.9882,-26.6955,
0.262,-93.9053,-70.2463,-45.1798,-26.8084,
0.263,-94.3117,-70.5471,-45.3716,-26.9215,
0.264,-94.7185,-70.8483,-45.5635,-27.0346,
0.265,-95.1259,-71.1499,-45.7558,-27.1479,
0.266,-95.5338,-71.4518,-45.9482,-27.2613,
0.267,-95.9422,-71.7541,-46.1408,-27.3748,
0.268,-96.3511,-72.0568,-46.3337,-27.4884,
0.269,-96.7606,-72.3598,-46.5268,-27.6022,
0.27,-97.1705,-72.6633,-46.7201,-27.7161,
0.271,-97.581,-72.9671,-46.9137,-27.8301,
0.272,-97.992,-73.2712,-47.1074,-27.9442,
0.273,-98.4035,-73.5758,-47.3014,-28.0585,
0.274,-98.8155,-73.8807,-47.4957,-28.1729,
0.275,-99.2281,-74.186,-47.6901,-28.2874,
0.276,-99.6411,-74.4917,-47.8848,-28.402,
0.277,-100.055,-74.7978,-48.0797,-28.5168,
0.278,-100.469,-75.1043,-48.2748,-28.6317,
0.279,-100.883,-75.4111,-48.4702,-28.7468,
0.28,-101.299,-75.7184,-48.6658,-28.8619,
0.281,-101.714,-76.026,-48.8617,-28.9772,
0.282,-102.13,-76.334,-49.0577,-29.0926,
0.283,-102.547,-76.6424,-49.2541,-29.2082,
0.284,-102.964,-76.9512,-49.4506,-29.3239,
0.285,-103.382,-77.2604,-49.6474,-29.4397,
0.286,-103.8,-77.57,-49.8444,-29.5556,
0.287,-104.219,-77.8799,-50.0416,-29.6717,
0.288,-104.638,-78.1903,-50.2391,-29.7879,
0.289,-105.058,-78.5011,-50.4369,-29.9043,
0.29,-105.479,-78.8122,-50.6348,-30.0208,
0.291,-105.899,-79.1238,-50.8331,-30.1374,
0.292,-106.321,-79.4358,-51.0315,-30.2541,
0.293,-106.743,-79.7481,-51.2302,-30.371,
0.294,-107.165,-80.0609,-51.4292,-30.488,
0.295,-107.588,-80.374,-51.6283,-30.6052,
0.296,-108.011,-80.6876,-51.8278,-30.7225,
0.297,-108.435,-81.0016,-52.0275,-30.8399,
0.298,-108.854,-81.316,-52.2274,-30.9575,
0.299,-109.244,-81.6303,-52.4275,-31.0752,
0.3,-109.597,-81.9366,-52.6268,-31.1929,
0.301,-109.914,-82.2288,-52.8225,-31.3098,
0.302,-110.449,-82.8039,-53.2712,-31.5974,
0.303,-111.175,-83.4719,-53.7387,-31.8896,
0.304,-111.877,-84.123,-54.2036,-32.1822,
0.305,-112.492,-84.7617,-54.6681,-32.4759,
0.306,-112.988,-85.3896,-55.1328,-32.7708,
0.307,-113.314,-86.0057,-55.5977,-33.0671,
0.308,-113.386,-86.6076,-56.0627,-33.3647,
0.309,-113.022,-87.1913,-56.5274,-33.6637,
0.31,-111.76,-87.7507,-56.9913,-33.9638,
0.311,-108.284,-88.276,-57.4536,-34.2652,
0.312,-101.165,-88.7512,-57.9132,-34.5676,
0.313,-92.5884,-89.1504,-58.3684,-34.8711,
0.314,-84.4398,-89.434,-58.8165,-35.1754,
0.315,-75.8761,-89.5251,-59.2529,-35.4803,
0.316,-68.9268,-89.2293,-59.669,-35.7855,
0.317,-62.1227,-88.0991,-60.0477,-36.0903,
0.318,-55.2385,-85.8941,-60.3551,-36.3938,
0.319,-50.3098,-83.4903,-60.527,-36.6942,
0.32,-45.7929,-80.6245,-60.4869,-36.9878,
0.321,-40.7324,-77.8267,-60.2562,-37.2659,
0.322,-36.6677,-74.661,-59.9331,-37.5084,
0.323,-33.9957,-71.4425,-59.478,-37.7,
0.324,-31.5786,-68.1826,-58.9442,-37.8475,
0.325,-28.7772,-64.8049,-58.2412,-37.9782,
0.326,-25.627,-61.6965,-57.5326,-38.0764,
0.327,-23.1842,-58.3814,-56.6859,-38.1516,
0.328,-21.7465,-55.4105,-55.8038,-38.1954,
0.329,-20.7363,-52.4974,-54.8223,-38.2128,
0.33,-19.8339,-49.4624,-53.838,-38.1929,
0.331,-18.8735,-46.9659,-52.7651,-38.1568,
0.332,-17.7351,-44.2888,-51.7143,-38.0878,
0.333,-16.3341,-41.6786,-50.5598,-37.993,
0.334,-14.739,-39.6221,-49.4519,-37.8777,
0.335,-13.3748,-37.3348,-48.2615,-37.7353,
0.336,-12.5115,-35.0213,-47.116,-37.5733,
0.337,-12.0161,-33.3103,-45.9136,-37.3861,
0.338,-11.6992,-31.5571,-44.7494,-37.1859,
0.339,-11.4791,-29.5157,-43.5493,-36.9585,
0.34,-11.3086,-27.8741,-42.3748,-36.7188,
0.341,-11.1701,-26.6221,-41.1935,-36.4573,
0.342,-11.052,-25.2182,-39.9953,-36.1847,
0.343,-10.9471,-23.57,-38.8489,-35.8948,
0.344,-10.8503,-22.2203,-37.6301,-35.5882,
0.345,-10.7577,-21.279,-36.5357,-35.2724,
0.346,-10.666,-20.352,-35.356,-34.9375,
0.347,-10.5724,-19.2229,-34.2884,-34.6006,
0.348,-10.4742,-17.9479,-33.1979,-34.2437,
0.349,-10.3684,-16.9554,-32.11,-33.8843,
0.35,-10.2528,-16.2879,-31.1288,-33.5083,
0.351,-10.1237,-15.7036,-30.044,-33.1285,
0.352,-9.97581,-15.0527,-29.104,-32.7381,
0.353,-9.80374,-14.2469,-28.1254,-32.3395,
0.354,-9.59947,-13.3244,-27.1429,-31.9378,
0.355,-9.35371,-12.5439,-26.2934,-31.5244,
0.356,-9.05,-12.0289,-25.3391,-31.1127,
0.357,-8.67869,-11.662,-24.4847,-30.6872,
0.358,-8.22649,-11.3369,-23.691,-30.2677,
0.359,-7.69439,-10.9961,-22.7963,-29.8334,
0.36,-7.12713,-10.5981,-22.0444,-29.4066,
0.361,-6.6253,-10.1079,-21.313,-28.9666,
0.362,-6.25695,-9.52336,-20.4907,-28.5332,
0.363,-6.00459,-8.93518,-19.816,-28.0907,
0.364,-5.84503,-8.4875,-19.1636,-27.6509,
0.365,-5.74446,-8.19058,-18.4086,-27.2066,
0.366,-5.68058,-7.98918,-17.7738,-26.7592,
0.367,-5.63882,-7.83783,-17.2107,-26.3097,
0.368,-5.61099,-7.70894,-16.5448,-25.856,
0.369,-5.59209,-7.58618,-15.915,-25.412,
0.37,-5.57896,-7.46011,-15.43,-24.9642,
0.371,-5.56866,-7.32354,-14.9001,-24.5285,
0.372,-5.56029,-7.16687,-14.2862,-24.0842,
0.373,-5.55335,-6.98032,-13.7938,-23.6543,
0.374,-5.54744,-6.75312,-13.3854,-23.2122,
0.375,-5.54234,-6.47631,-12.9042,-22.7881,
0.376,-5.53785,-6.15407,-12.3596,-22.3496,
0.377,-5.53382,-5.82143,-11.9424,-21.932,
0.378,-5.53013,-5.54041,-11.5974,-21.4982,
0.379,-5.52669,-5.34207,-11.1954,-21.0876,
0.38,-5.52346,-5.20855,-10.7141,-20.6597,
0.381,-5.52037,-5.11884,-10.3091,-20.2567,
0.382,-5.5174,-5.05821,-10.013,-19.8368,
0.383,-5.51451,-5.01479,-9.71262,-19.4421,
0.384,-5.51164,-4.98226,-9.34273,-19.0312,
0.385,-5.50877,-4.95649,-8.93811,-18.6432,
0.386,-5.50572,-4.93502,-8.63373,-18.2438,
0.387,-5.50211,-4.91622,-8.40279,-17.863,
0.388,-5.49809,-4.89894,-8.16518,-17.4792,
0.389,-5.49376,-4.88258,-7.87255,-17.1049,
0.39,-5.48917,-4.86652,-7.53278,-16.7389,
0.391,-5.48436,-4.84954,-7.24665,-16.3694,
0.392,-5.47938,-4.8311,-7.04057,-16.0223,
0.393,-5.47401,-4.8107,-6.86143,-15.6576,
0.394,-5.46854,-4.78784,-6.66442,-15.3274,
0.395,-5.46305,-4.76198,-6.42115,-14.9707,
0.396,-5.45736,-4.73272,-6.14093,-14.6507,
0.397,-5.45173,-4.69956,-5.89644,-14.3106,
0.398,-5.44707,-4.66169,-5.71616,-13.9916,
0.399,-5.4423,-4.61817,-5.57021,-13.6766,
0.4,-5.43738,-4.56864,-5.42929,-13.353,
0.401,-5.43226,-4.51085,-5.27197,-13.0628,
0.402,-5.42692,-4.44266,-5.08333,-12.7428,
0.403,-5.42135,-4.36205,-4.87109,-12.4638,
0.404,-5.41596,-4.26676,-4.68375,-12.167,
0.405,-5.41071,-4.15216,-4.54746,-11.8789,
0.406,-5.40506,-4.01439,-4.44426,-11.6149,
0.407,-5.3991,-3.85454,-4.35575,-11.3207,
0.408,-5.39283,-3.6802,-4.26841,-11.071,
0.409,-5.38603,-3.51078,-4.17064,-10.8021,
0.41,-5.37871,-3.3724,-4.05258,-10.5354,
0.411,-5.3707,-3.27346,-3.91086,-10.3018,
0.412,-5.36194,-3.20818,-3.76309,-10.0325,
0.413,-5.35222,-3.16458,-3.64098,-9.79825,
0.414,-5.34151,-3.13449,-3.55107,-9.5693,
0.415,-5.32964,-3.11409,-3.48154,-9.31444,
0.416,-5.31646,-3.10025,-3.42406,-9.10551,
0.417,-5.30156,-3.09109,-3.37292,-8.88085,
0.418,-5.28512,-3.08488,-3.32239,-8.64402,
0.419,-5.26652,-3.08061,-3.26723,-8.45145,
0.42,-5.24726,-3.07765,-3.20236,-8.23596,
0.421,-5.22744,-3.07567,-3.1237,-8.01861,
0.422,-5.20491,-3.07445,-3.03033,-7.84318,
0.423,-5.17922,-3.07382,-2.93213,-7.64458,
0.424,-5.14955,-3.07361,-2.84764,-7.44306,
0.425,-5.11454,-3.07376,-2.78404,-7.28165,
0.426,-5.07301,-3.07411,-2.73525,-7.10155,
0.427,-5.02954,-3.07452,-2.6965,-6.90867,
0.428,-4.98483,-3.07496,-2.66469,-6.75544,
0.429,-4.93718,-3.07536,-2.63791,-6.59542,
0.43,-4.88067,-3.07539,-2.61432,-6.41097,
0.431,-4.83704,-3.07511,-2.59149,-6.25812,
0.432,-4.80615,-3.07454,-2.56784,-6.11777,
0.433,-4.81592,-3.0737,-2.54148,-5.95081,
0.434,-4.87437,-3.07258,-2.51104,-5.79346,
0.435,-4.96985,-3.07121,-2.47418,-5.66682,
0.436,-5.06573,-3.06958,-2.42913,-5.52883,
0.437,-5.15679,-3.06764,-2.37503,-5.37197,
0.438,-5.22637,-3.06553,-2.31548,-5.24168,
0.439,-5.27933,-3.06329,-2.25952,-5.12746,
0.44,-5.32097,-3.0607,-2.21393,-4.99472,
0.441,-5.35754,-3.05767,-2.17884,-4.85408,
0.442,-5.38802,-3.05411,-2.15012,-4.74155,
0.443,-5.41451,-3.04993,-2.12617,-4.63741,
0.444,-5.43822,-3.04512,-2.10588,-4.51552,
0.445,-5.46022,-3.03962,-2.08895,-4.38832,
0.446,-5.48114,-3.0334,-2.07505,-4.28705,
0.447,-5.50136,-3.02655,-2.06354,-4.19561,
0.448,-5.52111,-3.01904,-2.05381,-4.0911,
0.449,-5.54056,-3.01042,-2.04543,-3.97638,
0.45,-5.55981,-3.00037,-2.03765,-3.88266,
0.451,-5.57893,-2.98871,-2.02997,-3.8048,
0.452,-5.59795,-2.97526,-2.02197,-3.72186,
0.453,-5.6169,-2.96067,-2.01322,-3.62332,
0.454,-5.63583,-2.94419,-2.00357,-3.53066,
0.455,-5.65491,-2.9248,-1.99218,-3.45818,
0.456,-5.6743,-2.90195,-1.97849,-3.39175,
0.457,-5.69369,-2.87477,-1.96171,-3.31637,
0.458,-5.7131,-2.84333,-1.94139,-3.22861,
0.459,-5.73254,-2.80647,-1.91654,-3.15066,
0.46,-5.752,-2.76278,-1.88782,-3.08989,
0.461,-5.77154,-2.71354,-1.85759,-3.03384,
0.462,-5.79118,-2.65877,-1.83071,-2.97066,
0.463,-5.81082,-2.6061,-1.80908,-2.89578,
0.464,-5.83052,-2.56045,-1.79331,-2.82548,
0.465,-5.85011,-2.52922,-1.78111,-2.7709,
0.466,-5.86982,-2.51281,-1.77137,-2.72409,
0.467,-5.88964,-2.50457,-1.76403,-2.67538,
0.468,-5.90956,-2.50294,-1.75826,-2.61717,
0.469,-5.92958,-2.50382,-1.75367,-2.55247,
0.47,-5.94967,-2.50583,-1.75011,-2.49727,
0.471,-5.96982,-2.50868,-1.74771,-2.45435,
0.472,-5.99082,-2.51189,-1.74602,-2.41616,
0.473,-6.01207,-2.5153,-1.74478,-2.37567,
0.474,-6.03341,-2.51903,-1.74386,-2.32745,
0.475,-6.05484,-2.52297,-1.74318,-2.27312,
0.476,-6.07634,-2.527,-1.74261,-2.22531,
0.477,-6.09794,-2.53112,-1.74203,-2.18879,
0.478,-6.11962,-2.53534,-1.74139,-2.15849,
0.479,-6.14138,-2.53962,-1.74079,-2.12919,
0.48,-6.16325,-2.54394,-1.74012,-2.09608,
0.481,-6.18522,-2.5483,-1.73926,-2.05645,
0.482,-6.20731,-2.55269,-1.73816,-2.01426,
0.483,-6.22956,-2.55713,-1.73677,-1.97903,
0.484,-6.25193,-2.56159,-1.73505,-1.95237,
0.485,-6.27444,-2.56607,-1.73319,-1.93022,
0.486,-6.29707,-2.57056,-1.73104,-1.90916,
0.487,-6.31985,-2.57509,-1.72841,-1.88588,
0.488,-6.34272,-2.57963,-1.72532,-1.85784,
0.489,-6.36583,-2.58419,-1.72156,-1.82528,
0.49,-6.38906,-2.58877,-1.71728,-1.79419,
0.491,-6.41223,-2.59335,-1.71197,-1.76982,
0.492,-6.43552,-2.59795,-1.70553,-1.75093,
0.493,-6.45898,-2.60256,-1.69819,-1.73475,
0.494,-6.48262,-2.60717,-1.69017,-1.71919,
0.495,-6.50646,-2.61178,-1.68284,-1.70217,
0.496,-6.53053,-2.61641,-1.67777,-1.68194,
0.497,-6.55471,-2.62107,-1.67515,-1.65757,
0.498,-6.579,-2.62576,-1.67482,-1.63129,
0.499,-6.60483,-2.63043,-1.67594,-1.60817,
0.5,-6.63131,-2.63511,-1.67793,-1.58999,
0.501,-6.65824,-2.63981,-1.68056,-1.57515,
0.502,-6.68562,-2.64457,-1.68358,-1.56215,
0.503,-6.71352,-2.64935,-1.68674,-1.54998,
0.504,-6.74201,-2.65413,-1.69012,-1.53746,
0.505,-6.77112,-2.65892,-1.69364,-1.52375,
0.506,-6.80083,-2.66372,-1.69717,-1.50811,
0.507,-6.83098,-2.66853,-1.70072,-1.49062,
0.508,-6.86186,-2.67336,-1.70432,-1.47356,
0.509,-6.89351,-2.67819,-1.70802,-1.45985,
0.51,-6.92577,-2.68304,-1.71179,-1.44993,
0.511,-6.9588,-2.68807,-1.71562,-1.44251,
0.512,-6.99281,-2.69318,-1.71968,-1.43663,
0.513,-7.02797,-2.69829,-1.72385,-1.43161,
0.514,-7.06445,-2.70341,-1.72841,-1.42685,
0.515,-7.10243,-2.70857,-1.73329,-1.42169,
0.516,-7.14232,-2.71374,-1.73848,-1.41567,
0.517,-7.18432,-2.71896,-1.74397,-1.40819,
0.518,-7.22894,-2.72425,-1.74978,-1.39923,
0.519,-7.2775,-2.72961,-1.75558,-1.38953,
0.52,-7.33015,-2.73503,-1.76118,-1.38092,
0.521,-7.38673,-2.74053,-1.76657,-1.37453,
0.522,-7.4478,-2.74608,-1.77169,-1.3699,
0.523,-7.51552,-2.75172,-1.77657,-1.36655,
0.524,-7.59088,-2.75745,-1.78135,-1.36403,
0.525,-7.67667,-2.76334,-1.78606,-1.36221,
0.526,-7.77804,-2.76993,-1.79075,-1.36072,
0.527,-7.89502,-2.77691,-1.79548,-1.3593,
0.528,-8.03139,-2.78411,-1.80024,-1.35781,
0.529,-8.19491,-2.79172,-1.80509,-1.35591,
0.53,-8.40278,-2.79993,-1.81026,-1.35341,
0.531,-8.6587,-2.80904,-1.81568,-1.35014,
0.532,-8.97809,-2.81901,-1.82142,-1.34617,
0.533,-9.3697,-2.83127,-1.8276,-1.34207,
0.534,-9.82675,-2.84589,-1.83446,-1.33887,
0.535,-10.2831,-2.86311,-1.84222,-1.33684,
0.536,-10.7024,-2.88585,-1.85091,-1.33578,
0.537,-11.044,-2.91541,-1.86111,-1.3353,
0.538,-11.3197,-2.95609,-1.87261,-1.33529,
0.539,-11.5387,-3.01139,-1.88525,-1.33557,
0.54,-11.7166,-3.08412,-1.89872,-1.33604,
0.541,-11.8665,-3.17081,-1.91263,-1.33663,
0.542,-11.9975,-3.25616,-1.92656,-1.33728,
0.543,-12.1109,-3.32731,-1.93979,-1.33789,
0.544,-12.2133,-3.38043,-1.95262,-1.33842,
0.545,-12.3051,-3.41614,-1.96479,-1.33886,
0.546,-12.391,-3.43936,-1.97641,-1.33912,
0.547,-12.4722,-3.45623,-1.98711,-1.33914,
0.548,-12.5601,-3.46971,-1.99688,-1.3389,
0.549,-12.6581,-3.48157,-2.00615,-1.33841,
0.55,-12.7714,-3.49269,-2.01484,-1.33793,
0.551,-12.9071,-3.50382,-2.02306,-1.33794,
0.552,-13.0673,-3.51561,-2.03082,-1.3385,
0.553,-13.2776,-3.52839,-2.03814,-1.3396,
0.554,-13.4163,-3.54246,-2.04512,-1.34104,
0.555,-10.8792,-3.55823,-2.05186,-1.34273,
0.556,-5.35458,-3.57614,-2.05836,-1.34455,
0.557,-3.95385,-3.59665,-2.06469,-1.34649,
0.558,-2.51377,-3.6202,-2.07084,-1.34849,
0.559,-2.11972,-3.64517,-2.07689,-1.35062,
0.56,-2.10175,-3.67086,-2.08286,-1.35284,
0.561,-2.10546,-3.69587,-2.08876,-1.35523,
0.562,-2.1092,-3.71884,-2.09461,-1.35776,
0.563,-2.11294,-3.73785,-2.10046,-1.36041,
0.564,-2.11667,-3.75302,-2.10633,-1.36316,
0.565,-2.12041,-3.76558,-2.11219,-1.36596,
0.566,-2.12415,-3.77656,-2.11805,-1.36882,
0.567,-2.12789,-3.78649,-2.12392,-1.37173,
0.568,-2.13163,-3.79576,-2.1298,-1.37476,
0.569,-2.13537,-3.80462,-2.13575,-1.3779,
0.57,-2.13911,-3.81324,-2.14174,-1.38125,
0.571,-2.14285,-3.82172,-2.14779,-1.3848,
0.572,-2.14659,-3.83011,-2.1539,-1.38859,
0.573,-2.15033,-3.83846,-2.16007,-1.3926,
0.574,-2.15407,-3.84679,-2.16631,-1.39674,
0.575,-2.1578,-3.85512,-2.1727,-1.40098,
0.576,-2.16154,-3.86347,-2.1792,-1.40529,
0.577,-2.16528,-3.87184,-2.1858,-1.40956,
0.578,-2.16902,-3.88023,-2.19254,-1.41378,
0.579,-2.17276,-3.88867,-2.1994,-1.41784,
0.58,-2.1765,-3.89713,-2.2064,-1.42177,
0.581,-2.18024,-3.90564,-2.21357,-1.42551,
0.582,-2.18398,-3.91422,-2.22097,-1.42908,
0.583,-2.18772,-3.92284,-2.22863,-1.43255,
0.584,-2.19146,-3.93149,-2.23657,-1.43592,
0.585,-2.1952,-3.94019,-2.24482,-1.43924,
0.586,-2.19894,-3.94896,-2.25355,-1.44253,
0.587,-2.20268,-3.95779,-2.26278,-1.44581,
0.588,-2.20642,-3.96665,-2.27271,-1.44913,
0.589,-2.21016,-3.97556,-2.28337,-1.45252,
0.59,-2.2139,-3.9845,-2.29513,-1.45599,
0.591,-2.21764,-3.99349,-2.3083,-1.45954,
0.592,-2.22138,-4.00252,-2.32304,-1.46324,
0.593,-2.22513,-4.01161,-2.33992,-1.46711,
0.594,-2.22887,-4.02075,-2.35912,-1.47121,
0.595,-2.23261,-4.02994,-2.38086,-1.4756,
0.596,-2.23635,-4.03919,-2.40488,-1.48038,
0.597,-2.24009,-4.04855,-2.43033,-1.48557,
0.598,-2.24383,-4.05799,-2.45619,-1.49114,
0.599,-2.24757,-4.0675,-2.48251,-1.49697,
0.6,-2.25131,-4.07709,-2.5084,-1.50289,
0.601,-2.25505,-4.08677,-2.53277,-1.50885,
0.602,-2.25879,-4.09651,-2.55569,-1.51469,
0.603,-2.26253,-4.10633,-2.57796,-1.52055,
0.604,-2.26627,-4.11626,-2.5997,-1.5263,
0.605,-2.27002,-4.12626,-2.62116,-1.53184,
0.606,-2.27376,-4.13635,-2.64261,-1.53718,
0.607,-2.2775,-4.14653,-2.66444,-1.54227,
0.608,-2.28124,-4.15688,-2.68695,-1.54713,
0.609,-2.28498,-4.16745,-2.71019,-1.55178,
0.61,-2.28872,-4.1782,-2.73423,-1.55625,
0.611,-2.29246,-4.18912,-2.75803,-1.56062,
0.612,-2.2962,-4.20022,-2.78042,-1.56495,
0.613,-2.29995,-4.21152,-2.80062,-1.56926,
0.614,-2.30369,-4.22301,-2.81838,-1.57357,
0.615,-2.30743,-4.2347,-2.83381,-1.57792,
0.616,-2.31117,-4.24662,-2.8473,-1.58231,
0.617,-2.31491,-4.25883,-2.85922,-1.58671,
0.618,-2.31865,-4.2713,-2.86998,-1.59109,
0.619,-2.3224,-4.28407,-2.87988,-1.59545,
0.62,-2.32614,-4.2972,-2.88915,-1.59981,
0.621,-2.32988,-4.31079,-2.89799,-1.60421,
0.622,-2.33362,-4.32477,-2.90651,-1.60867,
0.623,-2.33736,-4.33918,-2.9148,-1.61325,
0.624,-2.34111,-4.35411,-2.92292,-1.61801,
0.625,-2.34485,-4.36959,-2.93091,-1.62297,
0.626,-2.34859,-4.38568,-2.9388,-1.62818,
0.627,-2.35233,-4.40245,-2.94661,-1.63373,
0.628,-2.35607,-4.42011,-2.95436,-1.63968,
0.629,-2.35982,-4.43877,-2.96207,-1.64612,
0.63,-2.36356,-4.4584,-2.96974,-1.65316,
0.631,-2.3673,-4.47918,-2.97737,-1.66084,
0.632,-2.37104,-4.50134,-2.98496,-1.66916,
0.633,-2.37479,-4.5252,-2.99255,-1.67795,
0.634,-2.37853,-4.55128,-3.00013,-1.68703,
0.635,-2.38227,-4.57986,-3.00772,-1.69632,
0.636,-2.38601,-4.61153,-3.01532,-1.70571,
0.637,-2.38976,-4.64696,-3.02293,-1.71497,
0.638,-2.3935,-4.68712,-3.03057,-1.72419,
0.639,-2.39724,-4.73372,-3.03823,-1.73321,
0.64,-2.40098,-4.78837,-3.04589,-1.74191,
0.641,-2.40473,-4.85356,-3.05356,-1.75038,
0.642,-2.40847,-4.93278,-3.06126,-1.75874,
0.643,-2.41221,-5.03002,-3.069,-1.76699,
0.644,-2.41596,-5.14902,-3.07679,-1.77527,
0.645,-2.4197,-5.29022,-3.08465,-1.7836,
0.646,-2.42344,-5.4427,-3.09257,-1.79207,
0.647,-2.42718,-5.57983,-3.10055,-1.80064,
0.648,-2.43093,-5.68193,-3.10861,-1.80926,
0.649,-2.43467,-5.74787,-3.11676,-1.81778,
0.65,-2.43841,-5.78547,-3.12503,-1.82607,
0.651,-2.44216,-5.80762,-3.13344,-1.83408,
0.652,-2.4459,-5.82245,-3.14199,-1.84177,
0.653,-2.44964,-5.8339,-3.15072,-1.84908,
0.654,-2.45339,-5.84376,-3.15966,-1.85598,
0.655,-2.45713,-5.85289,-3.16885,-1.86248,
0.656,-2.46087,-5.8617,-3.17831,-1.86859,
0.657,-2.46462,-5.87039,-3.1881,-1.87438,
0.658,-2.46836,-5.87902,-3.19826,-1.87992,
0.659,-2.4721,-5.88765,-3.20886,-1.88531,
0.66,-2.47585,-5.89629,-3.21997,-1.89064,
0.661,-2.47959,-5.90494,-3.23172,-1.896,
0.662,-2.48333,-5.91361,-3.2442,-1.90146,
0.663,-2.48708,-5.92228,-3.25758,-1.9071,
0.664,-2.49082,-5.93096,-3.27202,-1.913,
0.665,-2.49457,-5.93966,-3.28767,-1.91925,
0.666,-2.49831,-5.94833,-3.30474,-1.92595,
0.667,-2.50205,-5.95699,-3.32338,-1.93323,
0.668,-2.5058,-5.96562,-3.3434,-1.94122,
0.669,-2.50954,-5.97422,-3.36467,-1.95003,
0.67,-2.51328,-5.9828,-3.38731,-1.9597,
0.671,-2.51703,-5.99136,-3.41097,-1.97005,
0.672,-2.52077,-5.9999,-3.43531,-1.98069,
0.673,-2.52452,-6.00841,-3.45904,-1.99128,
0.674,-2.52826,-6.01691,-3.48086,-2.00172,
0.675,-2.532,-6.02538,-3.50025,-2.01222,
0.676,-2.53575,-6.03384,-3.5173,-2.02282,
0.677,-2.53949,-6.04228,-3.53298,-2.03312,
0.678,-2.54324,-6.0507,-3.54751,-2.04305,
0.679,-2.54698,-6.0591,-3.56104,-2.05266,
0.68,-2.55072,-6.06749,-3.5737,-2.06182,
0.681,-2.55447,-6.07586,-3.58561,-2.07044,
0.682,-2.55821,-6.08421,-3.59689,-2.07853,
0.683,-2.56196,-6.09256,-3.60767,-2.0863,
0.684,-2.5657,-6.1009,-3.61807,-2.09372,
0.685,-2.56945,-6.10924,-3.62815,-2.10083,
0.686,-2.57319,-6.11757,-3.63798,-2.10767,
0.687,-2.57693,-6.12589,-3.64761,-2.11429,
0.688,-2.58068,-6.13421,-3.65709,-2.12073,
0.689,-2.58442,-6.14252,-3.66644,-2.12703,
0.69,-2.58817,-6.15084,-3.67567,-2.13321,
0.691,-2.59191,-6.15913,-3.68489,-2.13931,
0.692,-2.59566,-6.1674,-3.69419,-2.14537,
0.693,-2.5994,-6.17577,-3.70355,-2.15141,
0.694,-2.60315,-6.18415,-3.71297,-2.15745,
0.695,-2.60689,-6.19254,-3.72244,-2.16356,
0.696,-2.61064,-6.20094,-3.73197,-2.16975,
0.697,-2.61438,-6.20934,-3.74156,-2.17612,
0.698,-2.61812,-6.21775,-3.75121,-2.18276,
0.699,-2.62187,-6.22617,-3.76095,-2.18975,
0.7,-2.62561,-6.2346,-3.77079,-2.1972,
0.701,-2.62936,-6.24304,-3.78075,-2.20514,
0.702,-2.6331,-6.25149,-3.79086,-2.21343,
0.703,-2.63685,-6.25993,-3.80116,-2.2216,
0.704,-2.64059,-6.26837,-3.81168,-2.22924,
0.705,-2.64434,-6.27683,-3.82244,-2.23632,
0.706,-2.64808,-6.28528,-3.83352,-2.24296,
0.707,-2.65183,-6.29374,-3.84497,-2.24933,
0.708,-2.65557,-6.3022,-3.85687,-2.25552,
0.709,-2.65932,-6.31067,-3.86924,-2.26159,
0.71,-2.66306,-6.31914,-3.88208,-2.26763,
0.711,-2.66681,-6.32763,-3.89533,-2.27371,
0.712,-2.67056,-6.33615,-3.9089,-2.27989,
0.713,-2.6743,-6.3447,-3.92252,-2.28624,
0.714,-2.67805,-6.35327,-3.93585,-2.2928,
0.715,-2.68179,-6.36186,-3.94852,-2.29965,
0.716,-2.68554,-6.37047,-3.96036,-2.30687,
0.717,-2.68928,-6.37911,-3.97135,-2.31453,
0.718,-2.69303,-6.38776,-3.98162,-2.32273,
0.719,-2.69677,-6.39644,-3.99136,-2.33154,
0.72,-2.70052,-6.40515,-4.00077,-2.34103,
0.721,-2.70426,-6.41392,-4.00997,-2.35107,
0.722,-2.70801,-6.42296,-4.01908,-2.36158,
0.723,-2.71175,-6.43223,-4.02816,-2.37258,
0.724,-2.7155,-6.44171,-4.03725,-2.3841,
0.725,-2.71925,-6.45139,-4.04644,-2.39615,
0.726,-2.72299,-6.46124,-4.05575,-2.40815,
0.727,-2.72674,-6.47126,-4.06527,-2.41954,
0.728,-2.73048,-6.48144,-4.07506,-2.43047,
0.729,-2.73423,-6.49172,-4.0852,-2.44095,
0.73,-2.73797,-6.50224,-4.09582,-2.45095,
0.731,-2.74172,-6.51296,-4.10708,-2.46047,
0.732,-2.74547,-6.5238,-4.11903,-2.46958,
0.733,-2.74921,-6.53477,-4.13167,-2.47851,
0.734,-2.75296,-6.54588,-4.14474,-2.48734,
0.735,-2.7567,-6.55713,-4.15786,-2.49596,
0.736,-2.76045,-6.56854,-4.17066,-2.50395,
0.737,-2.7642,-6.58012,-4.18298,-2.51107,
0.738,-2.76794,-6.59189,-4.19492,-2.51745,
0.739,-2.77169,-6.60386,-4.20674,-2.52331,
0.74,-2.77543,-6.61606,-4.21865,-2.52885,
0.741,-2.77918,-6.62852,-4.23082,-2.53417,
0.742,-2.78293,-6.64129,-4.24345,-2.53933,
0.743,-2.78667,-6.65438,-4.25661,-2.54438,
0.744,-2.79042,-6.66783,-4.27022,-2.54934,
0.745,-2.79416,-6.6817,-4.28405,-2.55424,
0.746,-2.79791,-6.69606,-4.29773,-2.55911,
0.747,-2.80166,-6.71099,-4.3109,-2.56394,
0.748,-2.8054,-6.72656,-4.32329,-2.56876,
0.749,-2.80915,-6.74289,-4.33485,-2.57356,
0.75,-2.8129,-6.7601,-4.34566,-2.57836,
0.751,-2.81664,-6.77834,-4.35586,-2.58316,
0.752,-2.82039,-6.79778,-4.36565,-2.58799,
0.753,-2.82413,-6.8186,-4.37516,-2.59283,
0.754,-2.82788,-6.84113,-4.38453,-2.59771,
0.755,-2.83163,-6.86556,-4.39383,-2.60264,
0.756,-2.83537,-6.89246,-4.40314,-2.60763,
0.757,-2.83912,-6.92241,-4.41252,-2.61269,
0.758,-2.84287,-6.95558,-4.42198,-2.61783,
0.759,-2.84661,-6.99189,-4.43148,-2.62306,
0.76,-2.85036,-7.02956,-4.44105,-2.62839,
0.761,-2.85411,-7.06652,-4.45069,-2.63385,
0.762,-2.85785,-7.10099,-4.46041,-2.63945,
0.763,-2.8616,-7.1315,-4.47009,-2.64522,
0.764,-2.86535,-7.15851,-4.47988,-2.65118,
0.765,-2.86909,-7.18408,-4.49079,-2.65735,
0.766,-2.87284,-7.20995,-4.50422,-2.66378,
0.767,-2.87659,-7.23759,-4.52029,-2.67049,
0.768,-2.88033,-7.26847,-4.53778,-2.67753,
0.769,-2.88408,-7.30417,-4.55507,-2.68492,
0.77,-2.88783,-7.3468,-4.57119,-2.69267,
0.771,-2.89157,-7.39897,-4.58563,-2.7008,
0.772,-2.89532,-7.46408,-4.59851,-2.70934,
0.773,-2.89907,-7.54577,-4.61007,-2.71828,
0.774,-2.90282,-7.64283,-4.62059,-2.72756,
0.775,-2.90656,-7.73783,-4.63048,-2.73709,
0.776,-2.91031,-7.795,-4.63994,-2.74674,
0.777,-2.91406,-7.81779,-4.64909,-2.75637,
0.778,-2.9178,-7.82818,-4.65799,-2.76589,
0.779,-2.92155,-7.83751,-4.66669,-2.77529,
0.78,-2.9253,-7.79692,-4.67525,-2.78466,
0.781,-2.92905,-7.60279,-4.6837,-2.79398,
0.782,-2.93279,-5.45903,-4.69208,-2.80336,
0.783,-2.93654,-1.76395,-4.70042,-2.8132,
0.784,-2.94029,-1.68153,-4.70874,-2.82399,
0.785,-2.94403,-1.67263,-4.71706,-2.83582,
0.786,-2.94778,-1.68856,-4.7254,-2.8483,
0.787,-2.95153,-1.64958,-4.73379,-2.86073,
0.788,-2.95528,-1.62035,-4.74223,-2.87261,
0.789,-2.95902,-1.59022,-4.75075,-2.88401,
0.79,-2.96277,-1.54985,-4.75936,-2.89485,
0.791,-2.96652,-1.50227,-4.7681,-2.90477,
0.792,-2.97027,-1.46884,-4.77697,-2.91355,
0.793,-2.97401,-1.45019,-4.78601,-2.92138,
0.794,-2.97776,-1.43762,-4.79525,-2.92852,
0.795,-2.98151,-1.42728,-4.80474,-2.93515,
0.796,-2.98526,-1.41781,-4.81449,-2.94144,
0.797,-2.989,-1.40827,-4.82455,-2.94751,
0.798,-2.99275,-1.39785,-4.83495,-2.95337,
0.799,-2.9965,-1.38504,-4.84572,-2.95904,
0.8,-3.00025,-1.37043,-4.85688,-2.96454,
0.801,-3.00399,-1.35457,-4.86838,-2.96989,
0.802,-3.00774,-1.3377,-4.88025,-2.97509,
0.803,-3.01149,-1.3233,-4.89212,-2.98018,
0.804,-3.01524,-1.31454,-4.90378,-2.98517,
0.805,-3.01898,-1.30948,-4.91502,-2.99007,
0.806,-3.02273,-1.30642,-4.92569,-2.99491,
0.807,-3.02648,-1.30459,-4.93572,-2.9997,
0.808,-3.03023,-1.30377,-4.94512,-3.00445,
0.809,-3.03398,-1.30352,-4.95399,-3.00918,
0.81,-3.03772,-1.30358,-4.96246,-3.01389,
0.811,-3.04147,-1.30384,-4.97062,-3.01859,
0.812,-3.04522,-1.30424,-4.97861,-3.0233,
0.813,-3.04897,-1.30473,-4.98652,-3.02801,
0.814,-3.05272,-1.30531,-4.99437,-3.03274,
0.815,-3.05646,-1.30594,-5.00215,-3.03749,
0.816,-3.06021,-1.30661,-5.00989,-3.04227,
0.817,-3.06396,-1.3073,-5.01755,-3.04707,
0.818,-3.06771,-1.30801,-5.0251,-3.05189,
0.819,-3.07146,-1.30873,-5.03257,-3.05675,
0.82,-3.0752,-1.30947,-5.03995,-3.06162,
0.821,-3.07895,-1.31019,-5.04728,-3.06652,
0.822,-3.0827,-1.31088,-5.05454,-3.07146,
0.823,-3.08645,-1.31155,-5.06172,-3.07642,
0.824,-3.0902,-1.31217,-5.06885,-3.0814,
0.825,-3.09395,-1.31274,-5.07594,-3.08641,
0.826,-3.09769,-1.31327,-5.08296,-3.09142,
0.827,-3.10144,-1.31379,-5.08995,-3.09644,
0.828,-3.10519,-1.31422,-5.09688,-3.10146,
0.829,-3.10894,-1.31452,-5.1038,-3.10651,
0.83,-3.11269,-1.31468,-5.11069,-3.11159,
0.831,-3.11644,-1.31469,-5.11758,-3.11671,
0.832,-3.12018,-1.3145,-5.12444,-3.12188,
0.833,-3.12393,-1.31408,-5.13129,-3.12712,
0.834,-3.12768,-1.31339,-5.13814,-3.13247,
0.835,-3.13143,-1.31242,-5.14496,-3.13795,
0.836,-3.13518,-1.31114,-5.15177,-3.14359,
0.837,-3.13893,-1.30934,-5.15857,-3.14945,
0.838,-3.14268,-1.30652,-5.16535,-3.15554,
0.839,-3.14642,-1.30264,-5.17212,-3.16193,
0.84,-3.15017,-1.2978,-5.17888,-3.16867,
0.841,-3.15392,-1.29234,-5.18564,-3.17576,
0.842,-3.15767,-1.28581,-5.19238,-3.18324,
0.843,-3.16142,-1.27865,-5.19913,-3.19112,
0.844,-3.16517,-1.27226,-5.20586,-3.1994,
0.845,-3.16892,-1.26734,-5.21259,-3.20805,
0.846,-3.17266,-1.26422,-5.21931,-3.21702,
0.847,-3.17641,-1.26268,-5.22603,-3.22619,
0.848,-3.18016,-1.26218,-5.23275,-3.23539,
0.849,-3.18391,-1.2623,-5.23947,-3.24438,
0.85,-3.18766,-1.26283,-5.2462,-3.25297,
0.851,-3.19141,-1.26363,-5.25292,-3.26113,
0.852,-3.19516,-1.26461,-5.25963,-3.26886,
0.853,-3.19891,-1.2657,-5.26635,-3.27621,
0.854,-3.20266,-1.26687,-5.27307,-3.28293,
0.855,-3.2064,-1.26809,-5.27979,-3.28872,
0.856,-3.21015,-1.26935,-5.28654,-3.29382,
0.857,-3.2139,-1.27062,-5.29331,-3.29901,
0.858,-3.21765,-1.27192,-5.30009,-3.30502,
0.859,-3.2214,-1.27323,-5.30687,-3.31185,
0.86,-3.22515,-1.27454,-5.31366,-3.31913,
0.861,-3.2289,-1.27585,-5.32045,-3.32635,
0.862,-3.23265,-1.27717,-5.32724,-3.33316,
0.863,-3.2364,-1.2785,-5.33403,-3.33949,
0.864,-3.24015,-1.27982,-5.34082,-3.34543,
0.865,-3.2439,-1.28114,-5.34761,-3.35111,
0.866,-3.24765,-1.28247,-5.3544,-3.35655,
0.867,-3.25139,-1.28379,-5.36119,-3.36178,
0.868,-3.25514,-1.28511,-5.36798,-3.36682,
0.869,-3.25889,-1.28644,-5.37478,-3.37172,
0.87,-3.26264,-1.28776,-5.38158,-3.3765,
0.871,-3.26639,-1.28908,-5.38837,-3.38119,
0.872,-3.27014,-1.2904,-5.39517,-3.38582,
0.873,-3.27389,-1.29172,-5.40195,-3.3904,
0.874,-3.27764,-1.29304,-5.40872,-3.39494,
0.875,-3.28139,-1.29436,-5.41546,-3.39948,
0.876,-3.28514,-1.29567,-5.42216,-3.40401,
0.877,-3.28889,-1.29699,-5.42881,-3.40855,
0.878,-3.29264,-1.29831,-5.43536,-3.41312,
0.879,-3.29639,-1.29963,-5.4418,-3.41773,
0.88,-3.30014,-1.30094,-5.4481,-3.42243,
0.881,-3.30389,-1.30226,-5.45421,-3.42727,
0.882,-3.30764,-1.30357,-5.46002,-3.43226,
0.883,-3.31139,-1.30489,-5.46538,-3.43749,
0.884,-3.31513,-1.3062,-5.47022,-3.443,
0.885,-3.31888,-1.30751,-5.47426,-3.44888,
0.886,-3.32263,-1.30882,-5.47719,-3.45507,
0.887,-3.32638,-1.31013,-5.47857,-3.46131,
0.888,-3.33013,-1.31144,-5.47825,-3.46718,
0.889,-3.33388,-1.31275,-5.47722,-3.47255,
0.89,-3.33763,-1.31405,-5.4782,-3.47761,
0.891,-3.34138,-1.31536,-5.4836,-3.48254,
0.892,-3.34513,-1.31666,-5.49313,-3.48745,
0.893,-3.34888,-1.31796,-5.50532,-3.49238,
0.894,-3.35263,-1.31926,-5.51841,-3.49736,
0.895,-3.35638,-1.32056,-5.53148,-3.5024,
0.896,-3.36013,-1.32186,-5.54419,-3.5075,
0.897,-3.36388,-1.32315,-5.55659,-3.51266,
0.898,-3.36763,-1.32445,-5.5688,-3.5179,
0.899,-3.37138,-1.32574,-5.58087,-3.52323,
0.9,-3.37513,-1.32703,-5.59274,-3.52867,
0.901,-3.37888,-1.32832,-5.60428,-3.53431,
0.902,-3.38263,-1.32961,-5.61537,-3.54028,
0.903,-3.38638,-1.3309,-5.62592,-3.54672,
0.904,-3.39013,-1.3322,-5.63596,-3.55379,
0.905,-3.39388,-1.33349,-5.64563,-3.56175,
0.906,-3.39763,-1.33478,-5.65505,-3.57105,
0.907,-3.40138,-1.33607,-5.6644,-3.58234,
0.908,-3.40513,-1.33736,-5.67381,-3.59613,
0.909,-3.40888,-1.33864,-5.68345,-3.61116,
0.91,-3.41263,-1.33992,-5.69347,-3.62592,
0.911,-3.41638,-1.3412,-5.70385,-3.64037,
0.912,-3.42013,-1.34247,-5.7146,-3.6544,
0.913,-3.42388,-1.34375,-5.72568,-3.66801,
0.914,-3.42763,-1.34502,-5.73687,-3.681,
0.915,-3.43138,-1.34629,-5.74783,-3.69304,
0.916,-3.43513,-1.34755,-5.75825,-3.70382,
0.917,-3.43888,-1.34882,-5.76813,-3.71296,
0.918,-3.44264,-1.35009,-5.77748,-3.7205,
0.919,-3.44639,-1.35135,-5.78627,-3.72693,
0.92,-3.45014,-1.3526,-5.79454,-3.73267,
0.921,-3.45389,-1.35386,-5.80238,-3.73799,
0.922,-3.45764,-1.35511,-5.80987,-3.74303,
0.923,-3.46139,-1.35635,-5.81706,-3.74785,
0.924,-3.46514,-1.35759,-5.82402,-3.75251,
0.925,-3.46889,-1.35883,-5.83079,-3.75704,
0.926,-3.47264,-1.36006,-5.8374,-3.76145,
0.927,-3.47639,-1.36129,-5.84386,-3.76579,
0.928,-3.48014,-1.36251,-5.8502,-3.77008,
0.929,-3.48389,-1.36373,-5.85645,-3.77431,
0.93,-3.48764,-1.36494,-5.86263,-3.7785,
0.931,-3.49139,-1.36615,-5.86875,-3.78265,
0.932,-3.49514,-1.36736,-5.87482,-3.78676,
0.933,-3.49889,-1.36856,-5.88085,-3.79085,
0.934,-3.50264,-1.36975,-5.88685,-3.79491,
0.935,-3.50639,-1.37094,-5.89281,-3.79896,
0.936,-3.51015,-1.37212,-5.89875,-3.80296,
0.937,-3.5139,-1.37329,-5.90469,-3.80693,
0.938,-3.51765,-1.37446,-5.91062,-3.81085,
0.939,-3.5214,-1.37561,-5.91655,-3.81469,
0.94,-3.52515,-1.37677,-5.92248,-3.81843,
0.941,-3.5289,-1.37791,-5.92843,-3.82199,
0.942,-3.53265,-1.37904,-5.93439,-3.82529,
0.943,-3.5364,-1.38017,-5.94037,-3.82827,
0.944,-3.54015,-1.38129,-5.94637,-3.83096,
0.945,-3.5439,-1.38239,-5.9524,-3.83371,
0.946,-3.54765,-1.38349,-5.95844,-3.83731,
0.947,-3.55141,-1.38457,-5.96453,-3.8424,
0.948,-3.55516,-1.38565,-5.97065,-3.84887,
0.949,-3.55891,-1.38671,-5.97682,-3.85604,
0.95,-3.56266,-1.38775,-5.98306,-3.86319,
0.951,-3.56641,-1.38878,-5.98936,-3.86982,
0.952,-3.57016,-1.3898,-5.99575,-3.87581,
0.953,-3.57391,-1.3908,-6.00226,-3.88134,
0.954,-3.57766,-1.39178,-6.00891,-3.88655,
0.955,-3.58141,-1.39274,-6.01571,-3.89153,
0.956,-3.58517,-1.39368,-6.02272,-3.89636,
0.957,-3.58892,-1.3946,-6.03,-3.90109,
0.958,-3.59267,-1.3955,-6.0376,-3.90578,
0.959,-3.59642,-1.39636,-6.04555,-3.91048,
0.96,-3.60017,-1.3972,-6.05378,-3.91519,
0.961,-3.60392,-1.39803,-6.0621,-3.91993,
0.962,-3.60767,-1.39883,-6.07031,-3.92472,
0.963,-3.61142,-1.39958,-6.0782,-3.92959,
0.964,-3.61518,-1.4003,-6.08565,-3.93457,
0.965,-3.61893,-1.40095,-6.09261,-3.93968,
0.966,-3.62268,-1.40155,-6.09918,-3.94495,
0.967,-3.62643,-1.40209,-6.10544,-3.95039,
0.968,-3.63018,-1.40255,-6.11148,-3.95605,
0.969,-3.63393,-1.40292,-6.11737,-3.96193,
0.97,-3.63768,-1.40317,-6.12315,-3.96804,
0.971,-3.64144,-1.40328,-6.12885,-3.97436,
0.972,-3.64519,-1.40323,-6.13449,-3.98087,
0.973,-3.64894,-1.40298,-6.14009,-3.98757,
0.974,-3.65269,-1.40248,-6.14566,-3.99442,
0.975,-3.65644,-1.40168,-6.15119,-4.00133,
0.976,-3.66019,-1.40052,-6.15671,-4.00825,
0.977,-3.66394,-1.3989,-6.1622,-4.01514,
0.978,-3.6677,-1.39666,-6.16767,-4.02198,
0.979,-3.67145,-1.39365,-6.17311,-4.02881,
0.98,-3.6752,-1.38981,-6.17853,-4.0357,
0.981,-3.67895,-1.38505,-6.18392,-4.0427,
0.982,-3.6827,-1.37982,-6.18929,-4.04984,
0.983,-3.68645,-1.37382,-6.19464,-4.05717,
0.984,-3.69021,-1.36773,-6.19996,-4.06467,
0.985,-3.69396,-1.36246,-6.20526,-4.07235,
0.986,-3.69771,-1.35832,-6.21053,-4.07998,
0.987,-3.70146,-1.35572,-6.21576,-4.0871,
0.988,-3.70521,-1.35439,-6.22096,-4.09352,
0.989,-3.70896,-1.3539,-6.22611,-4.09941,
0.99,-3.71272,-1.35398,-6.23121,-4.10505,
0.991,-3.71647,-1.35445,-6.23625,-4.11061,
0.992,-3.72022,-1.35518,-6.24122,-4.11615,
0.993,-3.72397,-1.35608,-6.2461,-4.12172,
0.994,-3.72772,-1.35709,-6.25087,-4.12731,
0.995,-3.73148,-1.35818,-6.25552,-4.13284,
0.996,-3.73523,-1.35932,-6.26005,-4.13823,
0.997,-3.73898,-1.36048,-6.26439,-4.14343,
0.998,-3.74273,-1.36167,-6.26846,-4.14843,
0.999,-3.74648,-1.36288,-6.27221,-4.15323,
1,-3.75024,-1.36409,-6.2755,-4.15785,


==> Example8_q1q1_load_displacement_l_shaped.csv <==
Loading,q1q1_2global,q1q1_3global,q1q1_4global,q1q1_5global,q1q1_3global_simplePenal,q1q1_4global_simplePenal
0,0,0,0,0,0,0
0.001,0.0384061,0.0191085,0.00952124,0.00475205,0.0191085,0.00952124
0.002,0.0768101,0.0382158,0.0190418,0.00950371,0.0382158,0.0190418
0.003,0.115215,0.0573237,0.0285626,0.0142556,0.0573237,0.0285626
0.004,0.153619,0.0764314,0.0380835,0.0190074,0.0764313,0.0380834
0.005,0.192019,0.0955387,0.0476042,0.0237592,0.0955386,0.0476042
0.006,0.230414,0.114644,0.0571247,0.028511,0.114644,0.0571248
0.007,0.268805,0.133748,0.066644,0.0332622,0.133748,0.066644
0.008,0.307191,0.152851,0.0761626,0.038013,0.15285,0.0761626
0.009,0.34557,0.171951,0.0856804,0.0427634,0.171951,0.0856803
0.01,0.383941,0.191049,0.0951973,0.0475134,0.191048,0.0951972
0.011,0.422305,0.210144,0.104713,0.0522629,0.210144,0.104713
0.012,0.460659,0.229237,0.114228,0.0570119,0.229236,0.114228
0.013,0.499003,0.248326,0.123741,0.0617603,0.248326,0.123741
0.014,0.537336,0.267413,0.133253,0.066508,0.267412,0.133253
0.015,0.575658,0.286495,0.142764,0.071255,0.286494,0.142763
0.016,0.613967,0.305574,0.152273,0.0760013,0.305572,0.152272
0.017,0.652262,0.324648,0.16178,0.0807467,0.324647,0.161779
0.018,0.690543,0.343718,0.171285,0.0854913,0.343716,0.171285
0.019,0.728808,0.362784,0.180789,0.090235,0.362781,0.180788
0.02,0.767057,0.381844,0.19029,0.0949777,0.381841,0.190289
0.021,0.80529,0.400899,0.199789,0.0997194,0.400896,0.199788
0.022,0.843504,0.419949,0.209286,0.10446,0.419945,0.209285
0.023,0.881699,0.438993,0.218781,0.1092,0.438988,0.218779
0.024,0.919875,0.458031,0.228273,0.113938,0.458026,0.228271
0.025,0.95803,0.477062,0.237762,0.118675,0.477056,0.237761
0.026,0.996164,0.496087,0.247249,0.123411,0.496081,0.247247
0.027,1.03428,0.515105,0.256733,0.128145,0.515098,0.256731
0.028,1.07236,0.534116,0.266214,0.132878,0.534108,0.266211
0.029,1.11043,0.55312,0.275692,0.13761,0.55311,0.275689
0.03,1.14847,0.572116,0.285166,0.14234,0.572105,0.285164
0.031,1.18648,0.591104,0.294638,0.147069,0.591092,0.294635
0.032,1.22447,0.610084,0.304106,0.151796,0.610071,0.304102
0.033,1.26243,0.629055,0.31357,0.156521,0.629041,0.313567
0.034,1.30036,0.648017,0.323031,0.161245,0.648002,0.323027
0.035,1.33826,0.666971,0.332488,0.165967,0.666954,0.332484
0.036,1.37613,0.685915,0.341942,0.170687,0.685897,0.341937
0.037,1.41397,0.70485,0.351391,0.175406,0.70483,0.351386
0.038,1.45178,0.723775,0.360837,0.180122,0.723754,0.360831
0.039,1.48956,0.74269,0.370278,0.184836,0.742667,0.370272
0.04,1.5273,0.761595,0.379715,0.189549,0.76157,0.379708
0.041,1.56501,0.780489,0.389148,0.194259,0.780462,0.38914
0.042,1.60268,0.799372,0.398576,0.198967,0.799343,0.398568
0.043,1.64032,0.818244,0.407999,0.203673,0.818213,0.407991
0.044,1.67792,0.837105,0.417418,0.208377,0.837071,0.417409
0.045,1.71548,0.855954,0.426832,0.213079,0.855918,0.426822
0.046,1.75301,0.874791,0.436241,0.217778,0.874753,0.436231
0.047,1.79049,0.893616,0.445645,0.222475,0.893575,0.445634
0.048,1.82794,0.912429,0.455044,0.227169,0.912385,0.455032
0.049,1.86534,0.931228,0.464437,0.231861,0.931182,0.464425
0.05,1.9027,0.950015,0.473826,0.236551,0.949966,0.473813
0.051,1.94002,0.968789,0.483208,0.241238,0.968737,0.483195
0.052,1.9773,0.987549,0.492586,0.245922,0.987494,0.492571
0.053,2.01453,1.0063,0.501957,0.250604,1.00624,0.501942
0.054,2.05171,1.02503,0.511323,0.255282,1.02497,0.511306
0.055,2.08885,1.04375,0.520683,0.259958,1.04368,0.520665
0.056,2.12594,1.06245,0.530036,0.264632,1.06238,0.530018
0.057,2.16299,1.08114,0.539384,0.269302,1.08107,0.539365
0.058,2.19999,1.09981,0.548725,0.273969,1.09974,0.548705
0.059,2.23693,1.11847,0.55806,0.278634,1.11839,0.558039
0.06,2.27383,1.13712,0.567389,0.283295,1.13703,0.567366
0.061,2.31068,1.15574,0.576711,0.287953,1.15565,0.576687
0.062,2.34747,1.17435,0.586027,0.292608,1.17426,0.586002
0.063,2.38421,1.19295,0.595335,0.29726,1.19285,0.595309
0.064,2.4209,1.21153,0.604637,0.301909,1.21143,0.60461
0.065,2.45754,1.23009,0.613932,0.306554,1.22998,0.613903
0.066,2.49412,1.24864,0.62322,0.311196,1.24852,0.623189
0.067,2.53064,1.26716,0.6325,0.315835,1.26704,0.632469
0.068,2.56711,1.28567,0.641773,0.32047,1.28555,0.64174
0.069,2.60352,1.30416,0.651039,0.325102,1.30404,0.651005
0.07,2.63987,1.32264,0.660298,0.32973,1.3225,0.660262
0.071,2.67616,1.34109,0.669548,0.334354,1.34095,0.669511
0.072,2.7124,1.35953,0.678791,0.338975,1.35939,0.678752
0.073,2.74857,1.37795,0.688026,0.343592,1.3778,0.687986
0.074,2.78469,1.39635,0.697254,0.348206,1.39619,0.697211
0.075,2.82074,1.41473,0.706473,0.352815,1.41456,0.706429
0.076,2.85672,1.43309,0.715684,0.357421,1.43292,0.715638
0.077,2.89265,1.45143,0.724887,0.362023,1.45125,0.724839
0.078,2.92851,1.46975,0.734081,0.366621,1.46957,0.734032
0.079,2.96431,1.48805,0.743267,0.371215,1.48786,0.743216
0.08,3.00004,1.50633,0.752445,0.375804,1.50613,0.752391
0.081,3.0357,1.52459,0.761614,0.38039,1.52438,0.761558
0.082,3.0713,1.54283,0.770774,0.384972,1.54261,0.770716
0.083,3.10683,1.56105,0.779925,0.389549,1.56082,0.779865
0.084,3.14229,1.57924,0.789067,0.394122,1.57901,0.789005
0.085,3.17768,1.59742,0.798201,0.398691,1.59718,0.798136
0.086,3.213,1.61557,0.807325,0.403255,1.61532,0.807258
0.087,3.24825,1.6337,0.816439,0.407815,1.63344,0.81637
0.088,3.28343,1.6518,0.825545,0.412371,1.65154,0.825474
0.089,3.31853,1.66989,0.834641,0.416922,1.66962,0.834567
0.09,3.35357,1.68795,0.843727,0.421469,1.68767,0.843651
0.091,3.38853,1.70599,0.852804,0.42601,1.7057,0.852725
0.092,3.42341,1.724,0.861871,0.430548,1.7237,0.861789
0.093,3.45822,1.742,0.870928,0.43508,1.74168,0.870844
0.094,3.49296,1.75996,0.879975,0.439608,1.75964,0.879888
0.095,3.52761,1.77791,0.889012,0.444131,1.77758,0.888922
0.096,3.5622,1.79583,0.898039,0.448649,1.79548,0.897946
0.097,3.5967,1.81372,0.907055,0.453163,1.81337,0.90696
0.098,3.63112,1.83159,0.916062,0.457671,1.83123,0.915963
0.099,3.66547,1.84944,0.925057,0.462174,1.84906,0.924956
0.1,3.69973,1.86726,0.934043,0.466673,1.86687,0.933938
0.101,3.73392,1.88505,0.943017,0.471166,1.88465,0.94291
0.102,3.76802,1.90282,0.951981,0.475654,1.90241,0.95187
0.103,3.80205,1.92056,0.960934,0.480137,1.92014,0.96082
0.104,3.83598,1.93828,0.969876,0.484615,1.93785,0.969759
0.105,3.86984,1.95597,0.978807,0.489087,1.95552,0.978686
0.106,3.90361,1.97363,0.987726,0.493554,1.97318,0.987603
0.107,3.9373,1.99127,0.996635,0.498016,1.9908,0.996508
0.108,3.9709,2.00888,1.00553,0.502473,2.0084,1.0054
0.109,4.00442,2.02646,1.01442,0.506923,2.02597,1.01428
0.11,4.03785,2.04402,1.02329,0.511369,2.04351,1.02315
0.111,4.07119,2.06155,1.03215,0.515809,2.06102,1.03201
0.112,4.10445,2.07905,1.04101,0.520243,2.07851,1.04086
0.113,4.13762,2.09652,1.04984,0.524671,2.09597,1.0497
0.114,4.17069,2.11396,1.05867,0.529094,2.1134,1.05852
0.115,4.20368,2.13137,1.06749,0.533511,2.1308,1.06733
0.116,4.23658,2.14876,1.07629,0.537922,2.14817,1.07613
0.117,4.26939,2.16612,1.08508,0.542328,2.16551,1.08492
0.118,4.3021,2.18344,1.09386,0.546727,2.18282,1.09369
0.119,4.33472,2.20074,1.10263,0.551121,2.20011,1.10245
0.12,4.36726,2.21801,1.11138,0.555509,2.21736,1.1112
0.121,4.39969,2.23525,1.12012,0.55989,2.23458,1.11994
0.122,4.43204,2.25246,1.12885,0.564266,2.25177,1.12866
0.123,4.46428,2.26964,1.13756,0.568635,2.26894,1.13737
0.124,4.49644,2.28679,1.14627,0.572998,2.28607,1.14607
0.125,4.52849,2.3039,1.15496,0.577355,2.30317,1.15476
0.126,4.56046,2.32099,1.16364,0.581706,2.32024,1.16343
0.127,4.59232,2.33804,1.1723,0.586051,2.33728,1.17209
0.128,4.62409,2.35507,1.18095,0.590389,2.35428,1.18073
0.129,4.65575,2.37206,1.18959,0.59472,2.37126,1.18937
0.13,4.68732,2.38902,1.19821,0.599046,2.3882,1.19799
0.131,4.71879,2.40595,1.20682,0.603365,2.40511,1.20659
0.132,4.75016,2.42285,1.21542,0.607677,2.42199,1.21518
0.133,4.78143,2.43971,1.224,0.611983,2.43884,1.22376
0.134,4.8126,2.45654,1.23257,0.616282,2.45565,1.23233
0.135,4.84367,2.47334,1.24113,0.620574,2.47243,1.24088
0.136,4.87463,2.49011,1.24967,0.62486,2.48918,1.24941
0.137,4.90549,2.50684,1.2582,0.629139,2.50589,1.25794
0.138,4.93625,2.52354,1.26671,0.633411,2.52257,1.26645
0.139,4.96691,2.54021,1.27521,0.637677,2.53922,1.27494
0.14,4.99746,2.55684,1.2837,0.641935,2.55583,1.28342
0.141,5.0279,2.57344,1.29217,0.646187,2.57241,1.29189
0.142,5.05824,2.59,1.30063,0.650431,2.58895,1.30034
0.143,5.08847,2.60653,1.30907,0.654669,2.60546,1.30877
0.144,5.11859,2.62302,1.3175,0.658899,2.62193,1.3172
0.145,5.14861,2.63948,1.32591,0.663123,2.63837,1.3256
0.146,5.17852,2.65591,1.33431,0.667339,2.65478,1.334
0.147,5.20832,2.6723,1.34269,0.671548,2.67115,1.34237
0.148,5.23801,2.68865,1.35106,0.67575,2.68748,1.35074
0.149,5.26759,2.70497,1.35942,0.679945,2.70378,1.35908
0.15,5.29706,2.72126,1.36775,0.684132,2.72004,1.36742
0.151,5.32642,2.7375,1.37608,0.688313,2.73626,1.37573
0.152,5.35567,2.75371,1.38439,0.692485,2.75245,1.38403
0.153,5.38481,2.76989,1.39268,0.69665,2.7686,1.39232
0.154,5.41383,2.78603,1.40096,0.700808,2.78472,1.40059
0.155,5.44274,2.80213,1.40922,0.704958,2.8008,1.40885
0.156,5.47153,2.81819,1.41747,0.709101,2.81684,1.41709
0.157,5.50021,2.83422,1.4257,0.713236,2.83284,1.42531
0.158,5.52877,2.85021,1.43391,0.717364,2.84881,1.43352
0.159,5.55722,2.86616,1.44211,0.721484,2.86473,1.44171
0.16,5.58555,2.88207,1.4503,0.725596,2.88062,1.44989
0.161,5.61376,2.89795,1.45847,0.7297,2.89647,1.45805
0.162,5.64186,2.91378,1.46662,0.733797,2.91229,1.4662
0.163,5.66983,2.92958,1.47475,0.737885,2.92806,1.47432
0.164,5.69769,2.94534,1.48287,0.741966,2.9438,1.48244
0.165,5.72542,2.96106,1.49098,0.746039,2.95949,1.49053
0.166,5.75304,2.97674,1.49906,0.750104,2.97515,1.49861
0.167,5.78053,2.99239,1.50713,0.754161,2.99077,1.50668
0.168,5.8079,3.00799,1.51519,0.75821,3.00634,1.51472
0.169,5.83514,3.02355,1.52323,0.762251,3.02188,1.52275
0.17,5.86227,3.03907,1.53125,0.766284,3.03738,1.53077
0.171,5.88926,3.05455,1.53925,0.770309,3.05283,1.53876
0.172,5.91613,3.07,1.54724,0.774326,3.06825,1.54674
0.173,5.94288,3.0854,1.55521,0.778334,3.08362,1.55471
0.174,5.96949,3.10076,1.56317,0.782334,3.09896,1.56265
0.175,5.99598,3.11607,1.5711,0.786326,3.11425,1.57058
0.176,6.02233,3.13135,1.57902,0.79031,3.1295,1.57849
0.177,6.04856,3.14658,1.58692,0.794285,3.14471,1.58639
0.178,6.07465,3.16177,1.59481,0.798252,3.15987,1.59426
0.179,6.10061,3.17692,1.60268,0.80221,3.17499,1.60212
0.18,6.12644,3.19203,1.61053,0.80616,3.19007,1.60997
0.181,6.15213,3.20709,1.61836,0.810102,3.20511,1.61779
0.182,6.17768,3.22211,1.62618,0.814035,3.2201,1.6256
0.183,6.2031,3.23709,1.63398,0.817959,3.23505,1.63339
0.184,6.22838,3.25202,1.64176,0.821875,3.24996,1.64116
0.185,6.25351,3.26691,1.64952,0.825782,3.26482,1.64892
0.186,6.27851,3.28175,1.65727,0.829681,3.27963,1.65665
0.187,6.30336,3.29654,1.665,0.83357,3.2944,1.66437
0.188,6.32806,3.31129,1.6727,0.837452,3.30912,1.67207
0.189,6.35262,3.326,1.6804,0.841324,3.3238,1.67976
0.19,6.37702,3.34065,1.68807,0.845188,3.33843,1.68742
0.191,6.40128,3.35526,1.69572,0.849043,3.35301,1.69507
0.192,6.42539,3.36983,1.70336,0.852889,3.36755,1.70269
0.193,6.44933,3.38434,1.71098,0.856726,3.38204,1.7103
0.194,6.47312,3.3988,1.71858,0.860554,3.39647,1.71789
0.195,6.49676,3.41322,1.72616,0.864373,3.41086,1.72547
0.196,6.52022,3.42758,1.73372,0.868184,3.4252,1.73302
0.197,6.54353,3.4419,1.74127,0.871985,3.43949,1.74055
0.198,6.56666,3.45616,1.74879,0.875778,3.45372,1.74807
0.199,6.58963,3.47037,1.7563,0.879561,3.46791,1.75557
0.2,6.61242,3.48452,1.76379,0.883336,3.48204,1.76304
0.201,6.63503,3.49862,1.77125,0.887101,3.49611,1.7705
0.202,6.65746,3.51267,1.7787,0.890857,3.51013,1.77794
0.203,6.6797,3.52666,1.78613,0.894605,3.5241,1.78536
0.204,6.70176,3.54059,1.79354,0.898343,3.538,1.79276
0.205,6.72362,3.55446,1.80093,0.902072,3.55185,1.80014
0.206,6.74527,3.56826,1.80829,0.905791,3.56564,1.8075
0.207,6.76672,3.58201,1.81564,0.909502,3.57936,1.81484
0.208,6.78796,3.59569,1.82297,0.913203,3.59302,1.82216
0.209,6.80898,3.60931,1.83028,0.916895,3.60661,1.82945
0.21,6.82978,3.62285,1.83756,0.920578,3.62014,1.83673
0.211,6.85034,3.63632,1.84483,0.924252,3.63359,1.84399
0.212,6.87066,3.64972,1.85207,0.927916,3.64697,1.85122
0.213,6.89072,3.66304,1.85929,0.931571,3.66027,1.85843
0.214,6.91052,3.67627,1.86649,0.935217,3.67349,1.86562
0.215,6.93005,3.68942,1.87366,0.938853,3.68662,1.87278
0.216,6.94929,3.70248,1.88081,0.94248,3.69966,1.87992
0.217,6.96823,3.71543,1.88793,0.946098,3.71261,1.88704
0.218,6.98686,3.72829,1.89503,0.949706,3.72545,1.89413
0.219,7.00515,3.74103,1.9021,0.953305,3.73819,1.90119
0.22,7.02308,3.75365,1.90914,0.956894,3.75081,1.90823
0.221,7.04065,3.76614,1.91615,0.960474,3.7633,1.91523
0.222,7.05781,3.77849,1.92313,0.964045,3.77564,1.92221
0.223,7.07455,3.79068,1.93008,0.967605,3.78784,1.92914
0.224,7.09082,3.80269,1.93698,0.971157,3.79986,1.93604
0.225,7.10661,3.8145,1.94384,0.974698,3.81168,1.9429
0.226,7.12185,3.82607,1.95065,0.978229,3.82327,1.9497
0.227,7.13651,3.83736,1.9574,0.981749,3.8346,1.95645
0.228,7.15053,3.84834,1.96408,0.985258,3.84561,1.96313
0.229,7.16383,3.85892,1.97067,0.988756,3.85624,1.96973
0.23,7.17634,3.86904,1.97717,0.992241,3.86642,1.97622
0.231,7.18796,3.87859,1.98353,0.995712,3.87605,1.9826
0.232,7.19858,3.88745,1.98973,0.999167,3.88501,1.98881
0.233,7.20808,3.89544,1.99573,1.0026,3.89313,1.99482
0.234,7.21633,3.90237,2.00145,1.00602,3.90021,2.00055
0.235,7.22317,3.908,2.00682,1.0094,3.90602,2.00595
0.236,7.2284,3.91202,2.01177,1.01276,3.91025,2.01093
0.237,7.23179,3.91411,2.01624,1.01607,3.9126,2.01543
0.238,7.23308,3.914,2.02024,1.01933,3.91276,2.01947
0.239,7.23195,3.91143,2.02381,1.02254,3.9105,2.02311
0.24,7.22804,3.90638,2.02703,1.0257,3.90567,2.02638
0.241,7.22095,3.89892,2.02987,1.02882,3.89848,2.02927
0.242,7.21025,3.88921,2.03228,1.0319,3.8891,2.03177
0.243,7.19546,3.87749,2.03422,1.03494,3.87771,2.03381
0.244,7.17616,3.86406,2.03579,1.03792,3.86457,2.03544
0.245,7.15195,3.84978,2.03711,1.04083,3.85027,2.03683
0.246,7.1224,3.83546,2.03825,1.04365,3.83589,2.03799
0.247,7.08738,3.82155,2.03925,1.04638,3.82184,2.03897
0.248,7.04655,3.80785,2.04005,1.04903,3.80802,2.03974
0.249,6.99955,3.79398,2.04056,1.05163,3.79422,2.04026
0.25,6.94617,3.77958,2.04076,1.05418,3.77994,2.04047
0.251,6.88615,3.76447,2.04068,1.05666,3.76495,2.04034
0.252,6.81996,3.74878,2.04042,1.05906,3.74941,2.03995
0.253,6.74918,3.73284,2.04,1.06138,3.73354,2.0394
0.254,6.67615,3.71706,2.03936,1.06359,3.71766,2.03867
0.255,6.60343,3.70141,2.03843,1.06572,3.70192,2.03771
0.256,6.53297,3.68568,2.03716,1.06777,3.68614,2.03646
0.257,6.46546,3.66949,2.03558,1.06976,3.67003,2.03488
0.258,6.40002,3.65257,2.03379,1.07165,3.65314,2.03299
0.259,6.3357,3.63461,2.03184,1.07345,3.63516,2.0309
0.26,6.27159,3.61586,2.02966,1.07514,3.61621,2.02859
0.261,6.20782,3.59679,2.0272,1.07672,3.59673,2.02604
0.262,6.14517,3.57778,2.0244,1.07823,3.57701,2.02319
0.263,6.08435,3.55879,2.02135,1.07967,3.55724,2.02005
0.264,6.0256,3.53943,2.01815,1.081,3.53735,2.01669
0.265,5.96877,3.51943,2.0148,1.08223,3.51704,2.01317
0.266,5.91337,3.49879,2.01122,1.08335,3.49626,2.00941
0.267,5.85847,3.47763,2.0073,1.0844,3.47507,2.00534
0.268,5.8036,3.4562,2.00306,1.08536,3.45348,2.00099
0.269,5.74871,3.43445,1.9986,1.08621,3.43153,1.9964
0.27,5.69406,3.41224,1.99394,1.08694,3.40903,1.99164
0.271,5.64015,3.38944,1.98905,1.08757,3.38584,1.98667
0.272,5.58748,3.36611,1.98377,1.08813,3.36221,1.98135
0.273,5.53624,3.34249,1.97809,1.08858,3.33842,1.97564
0.274,5.48636,3.31876,1.97214,1.08891,3.31461,1.96965
0.275,5.43756,3.29498,1.96598,1.08914,3.29069,1.96338
0.276,5.38909,3.27082,1.95952,1.08928,3.26628,1.95689
0.277,5.34062,3.24598,1.95271,1.08932,3.24115,1.95013
0.278,5.29208,3.22059,1.94569,1.08923,3.2154,1.94311
0.279,5.24358,3.19501,1.93848,1.08904,3.18946,1.9359
0.28,5.19535,3.16951,1.93105,1.08876,3.16365,1.92847
0.281,5.14771,3.14408,1.92331,1.08838,3.13793,1.92071
0.282,5.10099,3.11837,1.91527,1.08788,3.11189,1.91257
0.283,5.05527,3.09212,1.90718,1.08729,3.08533,1.90421
0.284,5.01053,3.06545,1.89896,1.0866,3.05817,1.89569
0.285,4.96661,3.03872,1.89049,1.0858,3.03088,1.88697
0.286,4.92312,3.01218,1.88166,1.0849,3.00388,1.87801
0.287,4.87971,2.98584,1.87253,1.08391,2.97711,1.86879
0.288,4.83633,2.95923,1.86312,1.08281,2.95028,1.85934
0.289,4.79304,2.93213,1.85343,1.08161,2.92309,1.84967
0.29,4.75,2.9046,1.84348,1.08031,2.8954,1.83978
0.291,4.70738,2.87701,1.83342,1.07891,2.86759,1.82982
0.292,4.66546,2.84967,1.82324,1.07738,2.84004,1.8198
0.293,4.6244,2.82268,1.81274,1.07574,2.81281,1.8095
0.294,4.58424,2.79557,1.80198,1.07399,2.78559,1.79889
0.295,4.54496,2.76811,1.79117,1.0721,2.75807,1.78808
0.296,4.50644,2.74032,1.7803,1.07011,2.73011,1.77718
0.297,4.46854,2.71249,1.7692,1.06803,2.70201,1.76609
0.298,4.43107,2.68504,1.75779,1.06583,2.67418,1.75475
0.299,4.39377,2.65808,1.7461,1.06355,2.64666,1.74308
0.3,4.3566,2.6312,1.73414,1.06116,2.61914,1.73112
0.299,4.29096,2.58704,1.71048,1.05161,2.57406,1.70748
0.298,4.23964,2.54926,1.68889,1.04271,2.53493,1.68599
0.297,4.19872,2.51638,1.66884,1.03419,2.50036,1.66608
0.296,4.16637,2.48792,1.65008,1.02601,2.47017,1.64753
0.295,4.14117,2.46324,1.63261,1.01818,2.44422,1.63029
0.294,4.12175,2.44193,1.61644,1.01062,2.42189,1.61436
0.293,4.10658,2.42363,1.60142,1.00332,2.40253,1.59958
0.292,4.09277,2.40799,1.58745,0.996286,2.38565,1.58584
0.291,4.07897,2.39466,1.57449,0.989509,2.37089,1.57307
0.29,4.06517,2.38327,1.56253,0.982982,2.35798,1.56129
0.289,4.05137,2.3735,1.55155,0.976721,2.34668,1.55046
0.288,4.03758,2.3648,1.54142,0.970733,2.33675,1.54054
0.287,4.02378,2.35658,1.53208,0.964991,2.32791,1.53145
0.286,4.00999,2.3484,1.52347,0.959458,2.31983,1.52313
0.285,3.9962,2.34023,1.51554,0.954108,2.31221,1.51552
0.284,3.98241,2.33205,1.50826,0.948943,2.3049,1.50854
0.283,3.96862,2.32388,1.5016,0.943971,2.29779,1.50215
0.282,3.95484,2.3157,1.49547,0.939192,2.29079,1.49626
0.281,3.94105,2.30753,1.48976,0.934593,2.28388,1.49078
0.28,3.92727,2.29935,1.48436,0.930166,2.27703,1.48558
0.279,3.91349,2.29118,1.47907,0.925901,2.27026,1.48052
0.278,3.89971,2.283,1.47379,0.921792,2.26354,1.47553
0.277,3.88593,2.27483,1.46851,0.917836,2.25689,1.47057
0.276,3.87216,2.26666,1.46322,0.914031,2.2503,1.46564
0.275,3.85838,2.25848,1.45794,0.910368,2.24377,1.46072
0.274,3.84461,2.25031,1.45265,0.906834,2.2373,1.45583
0.273,3.83084,2.24213,1.44737,0.90341,2.23089,1.45096
0.272,3.81707,2.23396,1.44209,0.900068,2.22454,1.4461
0.271,3.80331,2.22579,1.4368,0.89677,2.21825,1.44127
0.27,3.78954,2.21761,1.43152,0.893476,2.21201,1.43644
0.269,3.77578,2.20944,1.42623,0.890182,2.20583,1.43164
0.268,3.76202,2.20127,1.42095,0.886888,2.1997,1.42684
0.267,3.74826,2.19309,1.41566,0.883594,2.19364,1.42206
0.266,3.7345,2.18492,1.41038,0.8803,2.18763,1.41729
0.265,3.72075,2.17675,1.40509,0.877005,2.18168,1.41253
0.264,3.707,2.16857,1.39981,0.87371,2.17578,1.40779
0.263,3.69325,2.1604,1.39452,0.870416,2.16994,1.40305
0.262,3.6795,2.15223,1.38924,0.867121,2.16415,1.39833
0.261,3.66576,2.14406,1.38395,0.863825,2.15842,1.39361
0.26,3.65201,2.13588,1.37867,0.86053,2.15274,1.38891
0.259,3.63827,2.12771,1.37338,0.857235,2.14711,1.38422
0.258,3.62454,2.11954,1.36809,0.853939,2.14153,1.37954
0.257,3.6108,2.11137,1.36281,0.850643,2.13601,1.37488
0.256,3.59707,2.1032,1.35752,0.847347,2.13053,1.37022
0.255,3.58334,2.09503,1.35224,0.844051,2.12511,1.36557
0.254,3.56961,2.08685,1.34695,0.840755,2.11974,1.36093
0.253,3.55589,2.07868,1.34166,0.837458,2.11442,1.3563
0.252,3.54217,2.07051,1.33638,0.834162,2.10915,1.35168
0.251,3.52845,2.06234,1.33109,0.830865,2.10393,1.34708
0.25,3.51473,2.05417,1.3258,0.827568,2.09875,1.34247
0.249,3.50102,2.046,1.32052,0.824271,2.09363,1.33788
0.248,3.48731,2.03783,1.31523,0.820974,2.08855,1.33331
0.247,3.4736,2.02966,1.30994,0.817676,2.08353,1.32875
0.246,3.45989,2.02149,1.30465,0.814379,2.07855,1.32421
0.245,3.44619,2.01332,1.29937,0.811081,2.07361,1.31967
0.244,3.43249,2.00515,1.29408,0.807783,2.06872,1.31515
0.243,3.4188,1.99699,1.28879,0.804486,2.06388,1.31064
0.242,3.40511,1.98882,1.2835,0.801187,2.05908,1.30613
0.241,3.39142,1.98065,1.27822,0.797889,2.05434,1.30164
0.24,3.37773,1.97248,1.27293,0.794591,2.04964,1.29716
0.239,3.36405,1.96431,1.26764,0.791292,2.04499,1.29268
0.238,3.35037,1.95615,1.26235,0.787994,2.04038,1.28822
0.237,3.3367,1.94798,1.25706,0.784695,2.03582,1.28376
0.236,3.32303,1.93981,1.25178,0.781396,2.0313,1.27932
0.235,3.30936,1.93165,1.24649,0.778097,2.02684,1.27488
0.234,3.29569,1.92348,1.2412,0.774798,2.02243,1.27045
0.233,3.28203,1.91531,1.23591,0.771498,2.01806,1.26603
0.232,3.26838,1.90715,1.23062,0.768199,2.01374,1.26161
0.231,3.25472,1.89898,1.22533,0.764899,2.00947,1.25721
0.23,3.24107,1.89082,1.22004,0.7616,2.00524,1.25281
0.229,3.22743,1.88265,1.21476,0.7583,2.00106,1.24842
0.228,3.21379,1.87449,1.20947,0.755,1.99692,1.24404
0.227,3.20015,1.86633,1.20418,0.751699,1.99282,1.23966
0.226,3.18652,1.85816,1.19889,0.748399,1.98876,1.2353
0.225,3.17289,1.85,1.1936,0.745099,1.98475,1.23094
0.224,3.15927,1.84184,1.18831,0.741798,1.98078,1.22659
0.223,3.14565,1.83367,1.18302,0.738497,1.97684,1.22224
0.222,3.13203,1.82551,1.17773,0.735197,1.97296,1.21791
0.221,3.11842,1.81735,1.17244,0.731896,1.96913,1.21358
0.22,3.10482,1.80919,1.16715,0.728595,1.96533,1.20927
0.219,3.09122,1.80103,1.16186,0.725293,1.96158,1.20496
0.218,3.07762,1.79287,1.15657,0.721992,1.95785,1.20066
0.217,3.06403,1.78471,1.15128,0.718691,1.95416,1.19637
0.216,3.05044,1.77655,1.14599,0.715389,1.95049,1.19209
0.215,3.03686,1.76839,1.1407,0.712087,1.94687,1.18782
0.214,3.02329,1.76024,1.13541,0.708785,1.94326,1.18356
0.213,3.00971,1.75208,1.13012,0.705483,1.93968,1.1793
0.212,2.99615,1.74392,1.12483,0.702181,1.93612,1.17506
0.211,2.98259,1.73577,1.11954,0.698879,1.93259,1.17082
0.21,2.96903,1.72761,1.11425,0.695577,1.92908,1.16659
0.209,2.95548,1.71945,1.10896,0.692274,1.92559,1.16236
0.208,2.94194,1.7113,1.10367,0.688972,1.92212,1.15815
0.207,2.9284,1.70315,1.09838,0.685669,1.91868,1.15394
0.206,2.91487,1.69499,1.09309,0.682366,1.91528,1.14974
0.205,2.90134,1.68684,1.0878,0.679063,1.91193,1.14555
0.204,2.88782,1.67869,1.08251,0.67576,1.90865,1.14137
0.203,2.87431,1.67054,1.07722,0.672457,1.90552,1.13719
0.202,2.86081,1.66239,1.07193,0.669154,1.90253,1.13303
0.201,2.84731,1.65424,1.06664,0.665851,1.89963,1.12887
0.2,2.83381,1.64609,1.06135,0.662547,1.89682,1.12473
0.199,2.82033,1.63794,1.05606,0.659244,1.89407,1.12059
0.198,2.80685,1.62979,1.05077,0.65594,1.89138,1.11646
0.197,2.79338,1.62164,1.04548,0.652636,1.88874,1.11234
0.196,2.77991,1.6135,1.04019,0.649332,1.88613,1.10823
0.195,2.76646,1.60535,1.0349,0.646028,1.88357,1.10412
0.194,2.75301,1.59721,1.02961,0.642724,1.88104,1.10002
0.193,2.73956,1.58906,1.02432,0.63942,1.87855,1.09593
0.192,2.72613,1.58092,1.01903,0.636115,1.87609,1.09185
0.191,2.7127,1.57278,1.01374,0.632811,1.87367,1.08778
0.19,2.69929,1.56464,1.00845,0.629506,1.87129,1.08372
0.189,2.68588,1.55649,1.00316,0.626201,1.86894,1.07967
0.188,2.67247,1.54836,0.997865,0.622897,1.86663,1.07563
0.187,2.65908,1.54022,0.992575,0.619592,1.86437,1.07159
0.186,2.6457,1.53208,0.987284,0.616287,1.86215,1.06757
0.185,2.63232,1.52394,0.981994,0.612982,1.85996,1.06355
0.184,2.61896,1.51581,0.976703,0.609677,1.85784,1.05954
0.183,2.6056,1.50767,0.971413,0.606371,1.85575,1.05553
0.182,2.59225,1.49954,0.966122,0.603066,1.85371,1.05153
0.181,2.57892,1.49141,0.960832,0.599761,1.85171,1.04754
0.18,2.56559,1.48327,0.955542,0.596455,1.84975,1.04356
0.179,2.55227,1.47514,0.950251,0.593149,1.84782,1.03958
0.178,2.53896,1.46701,0.944961,0.589844,1.84595,1.03561
0.177,2.52566,1.45889,0.939671,0.586538,1.84411,1.03164
0.176,2.51237,1.45076,0.934381,0.583232,1.84231,1.02769
0.175,2.49909,1.44263,0.929091,0.579926,1.84053,1.02374
0.174,2.48583,1.43451,0.923801,0.57662,1.83879,1.0198
0.173,2.47257,1.42639,0.918511,0.573313,1.83708,1.01587
0.172,2.45932,1.41827,0.913221,0.570007,1.83539,1.01194
0.171,2.44609,1.41015,0.907931,0.566701,1.83372,1.00802
0.17,2.43287,1.40203,0.902641,0.563394,1.83209,1.0041
0.169,2.41966,1.39391,0.897352,0.560088,1.8305,1.00019
0.168,2.40646,1.38579,0.892062,0.556781,1.82893,0.996281
0.167,2.39328,1.37768,0.886773,0.553475,1.82738,0.992377
0.166,2.38011,1.36957,0.881483,0.550168,1.82583,0.988477
0.165,2.36695,1.36146,0.876194,0.546861,1.82429,0.984581
0.164,2.3538,1.35335,0.870905,0.543554,1.82276,0.980694
0.163,2.34067,1.34524,0.865616,0.540247,1.82122,0.976812
0.162,2.32755,1.33713,0.860327,0.53694,1.81969,0.972931
0.161,2.31444,1.32903,0.855038,0.533633,1.81816,0.969055
0.16,2.30135,1.32092,0.84975,0.530326,1.81665,0.965183
0.159,2.28827,1.31282,0.844461,0.527018,1.81513,0.961312
0.158,2.2752,1.30472,0.839173,0.523711,1.8136,0.957444
0.157,2.26215,1.29663,0.833884,0.520404,1.81204,0.953582
0.156,2.24911,1.28853,0.828596,0.517096,1.81048,0.949722
0.155,2.23608,1.28044,0.823308,0.513789,1.8089,0.945864
0.154,2.22307,1.27235,0.81802,0.510481,1.80733,0.942007
0.153,2.21008,1.26426,0.812733,0.507173,1.80573,0.938149
0.152,2.1971,1.25617,0.807445,0.503866,1.80407,0.934293
0.151,2.18413,1.24808,0.802158,0.500558,1.80239,0.930436
0.15,2.17117,1.24,0.796871,0.49725,1.80067,0.926579
0.149,2.15824,1.23192,0.791584,0.493942,1.79891,0.922725
0.148,2.14531,1.22384,0.786298,0.490634,1.79708,0.91887
0.147,2.1324,1.21577,0.781011,0.487326,1.79519,0.915015
0.146,2.11951,1.20769,0.775725,0.484018,1.79322,0.911157
0.145,2.10663,1.19962,0.770439,0.48071,1.79119,0.907295
0.144,2.09376,1.19155,0.765154,0.477402,1.78909,0.903428
0.143,2.08091,1.18349,0.759868,0.474094,1.78692,0.899558
0.142,2.06808,1.17543,0.754583,0.470786,1.78467,0.895688
0.141,2.05526,1.16737,0.749298,0.467477,1.78234,0.891814
0.14,2.04245,1.15931,0.744014,0.464169,1.77993,0.887933
0.139,2.02965,1.15125,0.73873,0.460861,1.77745,0.884044
0.138,2.01687,1.1432,0.733446,0.457552,1.77487,0.880146
0.137,2.00411,1.13515,0.728162,0.454244,1.7722,0.876238
0.136,1.99135,1.12711,0.722879,0.450935,1.76942,0.872322
0.135,1.97861,1.11907,0.717596,0.447627,1.76653,0.868397
0.134,1.96587,1.11103,0.712313,0.444318,1.76354,0.864462
0.133,1.95315,1.10299,0.707031,0.44101,1.76043,0.860516
0.132,1.94044,1.09496,0.701749,0.437701,1.75722,0.856559
0.131,1.92774,1.08693,0.696467,0.434393,1.75389,0.852588
0.13,1.91505,1.07891,0.691186,0.431084,1.75045,0.848604
0.129,1.90237,1.07089,0.685906,0.427776,1.74687,0.844608
0.128,1.88969,1.06287,0.680625,0.424467,1.74316,0.840601
0.127,1.87702,1.05485,0.675346,0.421159,1.7393,0.836579
0.126,1.86435,1.04684,0.670066,0.41785,1.7353,0.832545
0.125,1.85169,1.03884,0.664787,0.414541,1.73113,0.828496
0.124,1.83903,1.03084,0.659509,0.411233,1.72679,0.82443
0.123,1.82638,1.02284,0.654231,0.407924,1.72225,0.820348
0.122,1.81372,1.01485,0.648954,0.404615,1.71754,0.81625
0.121,1.80106,1.00686,0.643677,0.401307,1.71262,0.812135
0.12,1.7884,0.998874,0.6384,0.397998,1.70749,0.808001
0.119,1.77574,0.990895,0.633125,0.39469,1.70214,0.803846
0.118,1.76306,0.982921,0.627849,0.391381,1.69656,0.79967
0.117,1.75038,0.974951,0.622575,0.388073,1.69074,0.795469
0.116,1.73769,0.966988,0.617301,0.384764,1.68468,0.791242
0.115,1.72499,0.959032,0.612027,0.381456,1.67837,0.786987
0.114,1.71227,0.951082,0.606755,0.378147,1.67181,0.782704
0.113,1.69954,0.943136,0.601483,0.374839,1.66498,0.778394
0.112,1.68679,0.935197,0.596211,0.37153,1.65789,0.774055
0.111,1.67402,0.927262,0.590941,0.368222,1.65053,0.769685
0.11,1.66123,0.919333,0.585671,0.364914,1.64291,0.765282
0.109,1.64842,0.911409,0.580402,0.361605,1.63502,0.760852
0.108,1.63558,0.90349,0.575133,0.358297,1.62686,0.756388
0.107,1.62272,0.895577,0.569866,0.354989,1.61844,0.751889
0.106,1.60983,0.887669,0.564599,0.351681,1.60975,0.747355
0.105,1.59691,0.879767,0.559333,0.348373,1.60081,0.742784
0.104,1.58396,0.87187,0.554068,0.345065,1.5916,0.738175
0.103,1.57097,0.863979,0.548804,0.341757,1.58215,0.733525
0.102,1.55795,0.856093,0.543541,0.338449,1.57244,0.728836
0.101,1.54489,0.848213,0.538279,0.335142,1.56249,0.724103
0.1,1.5318,0.840337,0.533018,0.331834,1.5523,0.719324
0.099,1.51867,0.832468,0.527758,0.328527,1.54188,0.7145
0.098,1.50549,0.824603,0.522499,0.325219,1.53124,0.709631
0.097,1.49228,0.816744,0.517241,0.321912,1.52037,0.704713
0.096,1.47902,0.808894,0.511984,0.318605,1.50929,0.699745
0.095,1.46572,0.801055,0.506728,0.315298,1.49799,0.694725
0.094,1.45238,0.793222,0.501473,0.311991,1.4865,0.689653
0.093,1.43899,0.785393,0.49622,0.308684,1.47481,0.684528
0.092,1.42556,0.777568,0.490968,0.305377,1.46293,0.679346
0.091,1.41207,0.769747,0.485716,0.302071,1.45087,0.674107
0.09,1.39854,0.761929,0.480467,0.298764,1.43862,0.668811
0.089,1.38496,0.754113,0.475218,0.295458,1.42621,0.663455
0.088,1.37133,0.7463,0.469971,0.292152,1.41362,0.658041
0.087,1.35766,0.738488,0.464725,0.288846,1.40087,0.652564
0.086,1.34393,0.730677,0.459481,0.285541,1.38797,0.647023
0.085,1.33015,0.722867,0.454239,0.282235,1.37491,0.641421
0.084,1.31631,0.715056,0.448999,0.27893,1.36171,0.635758
0.083,1.30242,0.707244,0.443759,0.275625,1.34837,0.630033
0.082,1.28847,0.699431,0.438521,0.27232,1.33489,0.624241
0.081,1.27448,0.691615,0.433285,0.269015,1.32127,0.618381
0.08,1.26043,0.683797,0.42805,0.265711,1.30753,0.612453
0.079,1.24633,0.675982,0.422816,0.262406,1.29367,0.606459
0.078,1.23216,0.668167,0.417584,0.259102,1.27968,0.600399
0.077,1.21794,0.660346,0.412354,0.255799,1.26559,0.594272
0.076,1.20367,0.652518,0.407124,0.252495,1.25137,0.588078
0.075,1.18934,0.644681,0.401896,0.249192,1.23705,0.581818
0.074,1.17496,0.636835,0.396669,0.245889,1.22263,0.575492
0.073,1.16053,0.628978,0.391443,0.242586,1.20811,0.569103
0.072,1.14605,0.621108,0.386218,0.239284,1.19348,0.56265
0.071,1.13152,0.613226,0.380994,0.235981,1.17877,0.556135
0.07,1.11693,0.60533,0.375771,0.232679,1.16396,0.549559
0.069,1.1023,0.597418,0.370549,0.229378,1.14906,0.542922
0.068,1.08761,0.58949,0.365328,0.226076,1.13408,0.536225
0.067,1.07286,0.581545,0.360107,0.222775,1.11901,0.52947
0.066,1.05807,0.573582,0.354887,0.219474,1.10387,0.52266
0.065,1.04322,0.565599,0.349668,0.216174,1.08864,0.515793
0.064,1.02832,0.557596,0.344453,0.212874,1.07334,0.508873
0.063,1.01338,0.549571,0.33924,0.209574,1.05797,0.5019
0.062,0.998385,0.541525,0.334026,0.206275,1.04252,0.494875
0.061,0.983343,0.533457,0.328811,0.202976,1.027,0.4878
0.06,0.968253,0.525365,0.323595,0.199679,1.01142,0.480677
0.059,0.953116,0.51725,0.318377,0.196381,0.995776,0.473506
0.058,0.937931,0.50911,0.313157,0.193085,0.980066,0.466289
0.057,0.9227,0.500945,0.307935,0.189788,0.964294,0.459028
0.056,0.907423,0.492755,0.302711,0.186491,0.948462,0.451723
0.055,0.8921,0.484539,0.297484,0.183194,0.932572,0.444375
0.054,0.876733,0.476297,0.292254,0.179898,0.916626,0.436986
0.053,0.861321,0.468029,0.287019,0.176601,0.900624,0.429558
0.052,0.845865,0.459736,0.281781,0.173305,0.884569,0.422091
0.051,0.830365,0.451416,0.276537,0.170008,0.868462,0.414586
0.05,0.814823,0.44307,0.271289,0.166711,0.852305,0.407045
0.049,0.799242,0.434698,0.266037,0.163413,0.836098,0.399468
0.048,0.78362,0.426299,0.260779,0.160115,0.819843,0.391857
0.047,0.767957,0.417874,0.255514,0.156817,0.803541,0.384213
0.046,0.752254,0.409423,0.250247,0.153518,0.787193,0.376536
0.045,0.736512,0.400946,0.244974,0.150218,0.770801,0.368828
0.044,0.72073,0.392443,0.239695,0.146917,0.754366,0.361089
0.043,0.70491,0.383915,0.234407,0.143616,0.737888,0.353321
0.042,0.689053,0.375362,0.229111,0.140314,0.72137,0.345524
0.041,0.673159,0.366783,0.223806,0.137012,0.70481,0.337699
0.04,0.657229,0.358181,0.218493,0.133709,0.688212,0.329847
0.039,0.641263,0.349554,0.213171,0.130404,0.671575,0.321968
0.038,0.625263,0.340903,0.20784,0.127098,0.6549,0.314064
0.037,0.609229,0.332229,0.2025,0.12379,0.638189,0.306135
0.036,0.593162,0.323532,0.197151,0.12048,0.621442,0.298182
0.035,0.577063,0.314813,0.191793,0.117167,0.60466,0.290205
0.034,0.560933,0.306072,0.186426,0.113853,0.587844,0.282205
0.033,0.544773,0.297309,0.18105,0.110536,0.570994,0.274183
0.032,0.528582,0.288526,0.175666,0.107217,0.554112,0.26614
0.031,0.512363,0.279722,0.170272,0.103896,0.537197,0.258075
0.03,0.496116,0.270898,0.16487,0.100573,0.520251,0.24999
0.029,0.479841,0.262055,0.15946,0.0972466,0.503275,0.241884
0.028,0.463541,0.253194,0.154041,0.0939184,0.486268,0.233759
0.027,0.447214,0.244315,0.148614,0.090588,0.469232,0.225616
0.026,0.430864,0.235419,0.143179,0.0872552,0.452167,0.217453
0.025,0.414489,0.226505,0.137737,0.0839201,0.435074,0.209273
0.024,0.398092,0.217575,0.132287,0.0805827,0.417954,0.201075
0.023,0.381673,0.20863,0.12683,0.0772432,0.400806,0.19286
0.022,0.365233,0.199669,0.121367,0.0739014,0.383631,0.184628
0.021,0.348773,0.190694,0.115897,0.0705575,0.366431,0.17638
0.02,0.332293,0.181704,0.11042,0.0672116,0.349205,0.168116
0.019,0.315794,0.172702,0.104937,0.0638638,0.331954,0.159837
0.018,0.299278,0.163687,0.0994488,0.060514,0.314679,0.151542
0.017,0.282746,0.15466,0.0939549,0.0571624,0.297379,0.143233
0.016,0.266197,0.145621,0.0884557,0.0538092,0.280056,0.134909
0.015,0.249634,0.136573,0.0829516,0.0504543,0.26271,0.126571
0.014,0.233057,0.127514,0.077443,0.0470978,0.245341,0.118219
0.013,0.216466,0.118446,0.07193,0.04374,0.227949,0.109853
0.012,0.199863,0.109369,0.066413,0.0403807,0.210536,0.101475
0.011,0.183249,0.100284,0.0608923,0.0370202,0.193101,0.0930832
0.01,0.166624,0.0911915,0.055368,0.0336586,0.175645,0.0846791
0.009,0.14999,0.0820924,0.0498406,0.0302958,0.158168,0.0762626
0.008,0.133347,0.0729871,0.0443103,0.0269322,0.140671,0.0678341
0.007,0.116697,0.0638764,0.0387774,0.0235676,0.123153,0.0593937
0.006,0.100039,0.0547607,0.0332422,0.0202023,0.105616,0.0509418
0.005,0.0833757,0.0456408,0.0277051,0.0168363,0.0880601,0.0424785
0.004,0.0667072,0.0365173,0.0221662,0.0134698,0.0704848,0.0340041
0.003,0.0500344,0.0273908,0.016626,0.0101028,0.0528908,0.0255188
0.002,0.0333584,0.018262,0.0110847,0.00673543,0.0352785,0.0170229
0.001,0.0166799,0.00913154,0.0055426,0.0033678,0.0176481,0.00851658
0,1.64895E-09,9.13186E-10,5.54275E-10,3.36784E-10,1.76569E-09,8.52164E-10
-0.001,-0.0428435,-0.0205822,-0.0103031,-0.00523216,-0.0197523,-0.0100115
-0.002,-0.0856871,-0.0411645,-0.0206062,-0.0104643,-0.0395005,-0.0200211
-0.003,-0.128531,-0.0617469,-0.0309094,-0.0156965,-0.0592447,-0.0300287
-0.004,-0.171376,-0.0823297,-0.0412128,-0.0209289,-0.0789848,-0.0400345
-0.005,-0.214221,-0.102913,-0.0515164,-0.0261613,-0.098721,-0.0500384
-0.006,-0.257068,-0.123497,-0.0618203,-0.0313939,-0.118453,-0.0600404
-0.007,-0.299916,-0.144081,-0.0721246,-0.0366267,-0.138182,-0.0700407
-0.008,-0.342766,-0.164667,-0.0824294,-0.0418597,-0.157907,-0.0800391
-0.009,-0.385618,-0.185253,-0.0927347,-0.047093,-0.177629,-0.0900359
-0.01,-0.428472,-0.205841,-0.103041,-0.0523266,-0.197348,-0.100031
-0.011,-0.471328,-0.22643,-0.113347,-0.0575605,-0.217064,-0.110024
-0.012,-0.514188,-0.247021,-0.123655,-0.0627948,-0.236777,-0.120016
-0.013,-0.55705,-0.267613,-0.133963,-0.0680295,-0.256488,-0.130007
-0.014,-0.599916,-0.288207,-0.144272,-0.0732647,-0.276196,-0.139996
-0.015,-0.642785,-0.308803,-0.154582,-0.0785004,-0.295903,-0.149984
-0.016,-0.685658,-0.329401,-0.164893,-0.0837366,-0.315608,-0.15997
-0.017,-0.728536,-0.350001,-0.175205,-0.0889734,-0.335313,-0.169956
-0.018,-0.771417,-0.370603,-0.185518,-0.0942108,-0.355016,-0.17994
-0.019,-0.814304,-0.391208,-0.195833,-0.0994488,-0.374719,-0.189924
-0.02,-0.857195,-0.411815,-0.206149,-0.104687,-0.394422,-0.199907
-0.021,-0.900092,-0.432425,-0.216467,-0.109927,-0.414125,-0.209889
-0.022,-0.942994,-0.453038,-0.226785,-0.115167,-0.433829,-0.21987
-0.023,-0.985902,-0.473654,-0.237106,-0.120408,-0.453535,-0.229851
-0.024,-1.02882,-0.494274,-0.247428,-0.12565,-0.473243,-0.239832
-0.025,-1.07174,-0.514896,-0.257752,-0.130892,-0.492978,-0.249812
-0.026,-1.11466,-0.535522,-0.268077,-0.136136,-0.512791,-0.259793
-0.027,-1.1576,-0.556152,-0.278404,-0.14138,-0.532707,-0.269773
-0.028,-1.20054,-0.576785,-0.288734,-0.146625,-0.552738,-0.279754
-0.029,-1.24348,-0.597423,-0.299065,-0.151872,-0.572889,-0.289734
-0.03,-1.28644,-0.618064,-0.309398,-0.157119,-0.593159,-0.299716
-0.031,-1.3294,-0.638709,-0.319734,-0.162368,-0.613557,-0.309697
-0.032,-1.37237,-0.659359,-0.330071,-0.167617,-0.634076,-0.319681
-0.033,-1.41535,-0.680013,-0.340411,-0.172868,-0.654721,-0.329701
-0.034,-1.45834,-0.700672,-0.350754,-0.17812,-0.675494,-0.339806
-0.035,-1.50134,-0.721336,-0.361098,-0.183373,-0.696394,-0.350022
-0.036,-1.54435,-0.742005,-0.371446,-0.188627,-0.717426,-0.360357
-0.037,-1.58737,-0.762678,-0.381795,-0.193882,-0.738592,-0.370813
-0.038,-1.63039,-0.783357,-0.392148,-0.199139,-0.759892,-0.381388
-0.039,-1.67343,-0.804041,-0.402502,-0.204397,-0.781329,-0.392078
-0.04,-1.71651,-0.824731,-0.41286,-0.209657,-0.802907,-0.402881
-0.041,-1.75976,-0.845436,-0.42322,-0.214918,-0.824628,-0.413794
-0.042,-1.80314,-0.866191,-0.433583,-0.22018,-0.846492,-0.424815
-0.043,-1.84674,-0.887072,-0.443951,-0.225444,-0.868503,-0.435944
-0.044,-1.89072,-0.908124,-0.454348,-0.230709,-0.890666,-0.447179
-0.045,-1.93495,-0.929436,-0.46484,-0.235976,-0.912983,-0.45852
-0.046,-1.97939,-0.951007,-0.475501,-0.241249,-0.935456,-0.469965
-0.047,-2.02419,-0.972889,-0.486376,-0.246573,-0.958087,-0.481514
-0.048,-2.06932,-0.995029,-0.497466,-0.252005,-0.98088,-0.493169
-0.049,-2.11472,-1.01746,-0.508748,-0.257546,-1.00384,-0.504929
-0.05,-2.16035,-1.04014,-0.520205,-0.263191,-1.02697,-0.516795
-0.051,-2.20624,-1.06305,-0.531826,-0.268934,-1.05027,-0.528767
-0.052,-2.25245,-1.08621,-0.543606,-0.274772,-1.07374,-0.540847
-0.053,-2.29898,-1.10959,-0.555536,-0.280704,-1.09739,-0.553036
-0.054,-2.34578,-1.13319,-0.567613,-0.286725,-1.12122,-0.565335
-0.055,-2.39289,-1.157,-0.579835,-0.292835,-1.14524,-0.577745
-0.056,-2.44025,-1.18104,-0.592197,-0.299033,-1.16944,-0.590267
-0.057,-2.48789,-1.2053,-0.6047,-0.305316,-1.19383,-0.602904
-0.058,-2.5358,-1.22976,-0.617341,-0.311683,-1.21842,-0.615656
-0.059,-2.58398,-1.25444,-0.630119,-0.318134,-1.2432,-0.628526
-0.06,-2.63254,-1.27934,-0.643034,-0.324668,-1.26818,-0.641515
-0.061,-2.68141,-1.30446,-0.656084,-0.331285,-1.29336,-0.654625
-0.062,-2.73059,-1.32981,-0.669271,-0.337984,-1.31875,-0.667858
-0.063,-2.7801,-1.35538,-0.682595,-0.344765,-1.34435,-0.681214
-0.064,-2.8299,-1.38117,-0.696055,-0.35163,-1.37016,-0.694697
-0.065,-2.88003,-1.40718,-0.709653,-0.358578,-1.39618,-0.708308
-0.066,-2.93047,-1.43342,-0.72339,-0.365609,-1.42242,-0.722048
-0.067,-2.98125,-1.45991,-0.737265,-0.372723,-1.44889,-0.73592
-0.068,-3.03234,-1.48663,-0.751281,-0.37992,-1.47558,-0.749926
-0.069,-3.08376,-1.51359,-0.765439,-0.3872,-1.5025,-0.764067
-0.07,-3.13553,-1.54078,-0.77974,-0.394564,-1.52965,-0.778345
-0.071,-3.1877,-1.56822,-0.794185,-0.40201,-1.55704,-0.792763
-0.072,-3.24026,-1.59589,-0.808777,-0.40954,-1.58467,-0.807321
-0.073,-3.29319,-1.62383,-0.823516,-0.417154,-1.61253,-0.822022
-0.074,-3.34651,-1.65202,-0.838406,-0.424851,-1.64065,-0.836868
-0.075,-3.4002,-1.68047,-0.853446,-0.432633,-1.66901,-0.85186
-0.076,-3.45427,-1.70918,-0.86864,-0.4405,-1.69762,-0.867001
-0.077,-3.50874,-1.73815,-0.883988,-0.448452,-1.72649,-0.882291
-0.078,-3.56359,-1.76739,-0.899492,-0.456491,-1.75562,-0.897734
-0.079,-3.61885,-1.7969,-0.915156,-0.464617,-1.78501,-0.913331
-0.08,-3.67449,-1.82668,-0.930979,-0.472831,-1.81466,-0.929084
-0.081,-3.73057,-1.85674,-0.946965,-0.481134,-1.84459,-0.944994
-0.082,-3.78706,-1.88708,-0.963115,-0.489527,-1.87478,-0.961064
-0.083,-3.84395,-1.9177,-0.979431,-0.498011,-1.90525,-0.977295
-0.084,-3.90128,-1.94862,-0.995915,-0.506587,-1.936,-0.993689
-0.085,-3.95901,-1.97983,-1.01257,-0.515256,-1.96702,-1.01025
-0.086,-4.01719,-2.01132,-1.0294,-0.524019,-1.99833,-1.02698
-0.087,-4.07586,-2.04312,-1.0464,-0.532878,-2.02993,-1.04387
-0.088,-4.13499,-2.07522,-1.06357,-0.541832,-2.06182,-1.06094
-0.089,-4.1946,-2.10762,-1.08093,-0.550883,-2.094,-1.07817
-0.09,-4.25469,-2.14033,-1.09846,-0.560033,-2.12648,-1.09558
-0.091,-4.31527,-2.17335,-1.11618,-0.569282,-2.15926,-1.11317
-0.092,-4.37635,-2.20669,-1.13408,-0.578632,-2.19234,-1.13094
-0.093,-4.43789,-2.24034,-1.15216,-0.588083,-2.22573,-1.14888
-0.094,-4.49993,-2.27433,-1.17043,-0.597637,-2.25943,-1.16701
-0.095,-4.56246,-2.30863,-1.1889,-0.607294,-2.29343,-1.18531
-0.096,-4.62549,-2.34327,-1.20755,-0.617056,-2.32776,-1.20381
-0.097,-4.68901,-2.37824,-1.2264,-0.626924,-2.3624,-1.22249
-0.098,-4.75304,-2.41354,-1.24544,-0.636899,-2.39736,-1.24135
-0.099,-4.81759,-2.44918,-1.26468,-0.646982,-2.43265,-1.26041
-0.1,-4.88265,-2.48517,-1.28412,-0.657174,-2.46826,-1.27966
-0.101,-4.94824,-2.5215,-1.30376,-0.667476,-2.50421,-1.2991
-0.102,-5.01436,-2.55817,-1.32361,-0.677889,-2.54048,-1.31874
-0.103,-5.08104,-2.5952,-1.34366,-0.688414,-2.5771,-1.33857
-0.104,-5.14826,-2.63259,-1.36391,-0.699053,-2.61405,-1.35861
-0.105,-5.21605,-2.67033,-1.38438,-0.709806,-2.65134,-1.37884
-0.106,-5.28438,-2.70844,-1.40506,-0.720674,-2.68898,-1.39927
-0.107,-5.35327,-2.74691,-1.42594,-0.731659,-2.72696,-1.41991
-0.108,-5.42275,-2.78575,-1.44705,-0.742762,-2.7653,-1.44075
-0.109,-5.49282,-2.82497,-1.46837,-0.753984,-2.80399,-1.4618
-0.11,-5.56349,-2.86456,-1.48991,-0.765325,-2.84303,-1.48305
-0.111,-5.63478,-2.90454,-1.51167,-0.776786,-2.88243,-1.50452
-0.112,-5.70667,-2.94489,-1.53366,-0.78837,-2.9222,-1.5262
-0.113,-5.77916,-2.98563,-1.55587,-0.800077,-2.96232,-1.54808
-0.114,-5.85226,-3.02675,-1.5783,-0.811908,-3.00282,-1.57019
-0.115,-5.92598,-3.06827,-1.60096,-0.823864,-3.04368,-1.59251
-0.116,-6.00031,-3.11019,-1.62386,-0.835945,-3.08492,-1.61504
-0.117,-6.0753,-3.15251,-1.64698,-0.848154,-3.12653,-1.6378
-0.118,-6.15092,-3.19523,-1.67034,-0.860492,-3.16852,-1.66077
-0.119,-6.22718,-3.23836,-1.69394,-0.872958,-3.21089,-1.68396
-0.12,-6.30409,-3.28189,-1.71777,-0.885555,-3.25364,-1.70738
-0.121,-6.38167,-3.32584,-1.74185,-0.898283,-3.29678,-1.73102
-0.122,-6.45989,-3.37021,-1.76616,-0.911144,-3.34031,-1.75489
-0.123,-6.53874,-3.41501,-1.79072,-0.924138,-3.38422,-1.77898
-0.124,-6.61825,-3.46023,-1.81553,-0.937266,-3.42853,-1.8033
-0.125,-6.6984,-3.50588,-1.84058,-0.95053,-3.47323,-1.82785
-0.126,-6.77922,-3.55196,-1.86588,-0.963931,-3.51833,-1.85263
-0.127,-6.8607,-3.59848,-1.89143,-0.977469,-3.56383,-1.87763
-0.128,-6.94284,-3.64544,-1.91723,-0.991146,-3.60973,-1.90288
-0.129,-7.02566,-3.69284,-1.94329,-1.00496,-3.65604,-1.92835
-0.13,-7.10919,-3.74069,-1.9696,-1.01892,-3.70275,-1.95405
-0.131,-7.19343,-3.78899,-1.99618,-1.03302,-3.74987,-1.98
-0.132,-7.27838,-3.83774,-2.02302,-1.04726,-3.7974,-2.00617
-0.133,-7.36405,-3.88695,-2.05011,-1.06165,-3.84534,-2.03258
-0.134,-7.45042,-3.93661,-2.07748,-1.07618,-3.89369,-2.05923
-0.135,-7.53751,-3.98674,-2.10511,-1.09085,-3.94246,-2.08612
-0.136,-7.62533,-4.03733,-2.13301,-1.10567,-3.99165,-2.11325
-0.137,-7.71387,-4.08839,-2.16118,-1.12065,-4.04126,-2.14061
-0.138,-7.80315,-4.13991,-2.18963,-1.13576,-4.09129,-2.16821
-0.139,-7.89317,-4.19191,-2.21835,-1.15103,-4.14175,-2.19605
-0.14,-7.98395,-4.24439,-2.24734,-1.16645,-4.19262,-2.22413
-0.141,-8.07547,-4.29736,-2.27661,-1.18203,-4.24393,-2.25245
-0.142,-8.16778,-4.35082,-2.30617,-1.19775,-4.29566,-2.281
-0.143,-8.26087,-4.40476,-2.336,-1.21363,-4.34781,-2.3098
-0.144,-8.35478,-4.4592,-2.36612,-1.22966,-4.4004,-2.33883
-0.145,-8.4495,-4.51414,-2.39652,-1.24585,-4.45342,-2.3681
-0.146,-8.54503,-4.56958,-2.42721,-1.2622,-4.50686,-2.39761
-0.147,-8.64134,-4.62552,-2.45819,-1.2787,-4.56074,-2.42736
-0.148,-8.73844,-4.68196,-2.48946,-1.29536,-4.61505,-2.45733
-0.149,-8.83633,-4.73892,-2.52103,-1.31218,-4.6698,-2.48754
-0.15,-8.935,-4.79638,-2.55289,-1.32916,-4.72498,-2.51799
-0.151,-9.03447,-4.85437,-2.58504,-1.34631,-4.78059,-2.54866
-0.152,-9.13476,-4.91287,-2.6175,-1.36362,-4.83663,-2.57956
-0.153,-9.23586,-4.9719,-2.65025,-1.38109,-4.89311,-2.61068
-0.154,-9.33778,-5.03145,-2.68331,-1.39872,-4.95002,-2.64203
-0.155,-9.44053,-5.09154,-2.71667,-1.41652,-5.00736,-2.6736
-0.156,-9.54411,-5.15216,-2.75034,-1.43449,-5.06513,-2.70538
-0.157,-9.64853,-5.21331,-2.78432,-1.45263,-5.12334,-2.73738
-0.158,-9.75379,-5.27501,-2.8186,-1.47093,-5.18197,-2.76958
-0.159,-9.8599,-5.33724,-2.8532,-1.4894,-5.24103,-2.80198
-0.16,-9.96685,-5.40003,-2.88811,-1.50805,-5.30052,-2.83458
-0.161,-10.0747,-5.46338,-2.92334,-1.52686,-5.36043,-2.86736
-0.162,-10.1834,-5.52728,-2.95888,-1.54585,-5.42076,-2.90032
-0.163,-10.2929,-5.59174,-2.99475,-1.56501,-5.48151,-2.93345
-0.164,-10.4033,-5.65677,-3.03093,-1.58435,-5.54268,-2.96674
-0.165,-10.5146,-5.72235,-3.06744,-1.60386,-5.60426,-3.00017
-0.166,-10.6268,-5.7885,-3.10426,-1.62355,-5.66624,-3.03373
-0.167,-10.7399,-5.85522,-3.14141,-1.64341,-5.72863,-3.0674
-0.168,-10.8539,-5.92252,-3.17889,-1.66345,-5.79142,-3.10116
-0.169,-10.9688,-5.99039,-3.2167,-1.68367,-5.85459,-3.13499
-0.17,-11.0846,-6.05884,-3.25483,-1.70407,-5.91816,-3.16885
-0.171,-11.2013,-6.12787,-3.2933,-1.72466,-5.9821,-3.20273
-0.172,-11.319,-6.1975,-3.33211,-1.74542,-6.04641,-3.23657
-0.173,-11.4376,-6.26771,-3.37125,-1.76636,-6.11108,-3.27033
-0.174,-11.5571,-6.33851,-3.41072,-1.78749,-6.1761,-3.30395
-0.175,-11.6776,-6.40992,-3.45054,-1.8088,-6.24147,-3.33737
-0.176,-11.799,-6.48192,-3.49069,-1.8303,-6.30716,-3.37051
-0.177,-11.9214,-6.55453,-3.53119,-1.85198,-6.37317,-3.40325
-0.178,-12.0447,-6.62774,-3.57203,-1.87385,-6.43947,-3.43548
-0.179,-12.169,-6.70155,-3.61322,-1.89591,-6.50606,-3.46704
-0.18,-12.2943,-6.77598,-3.65475,-1.91815,-6.57291,-3.49773
-0.181,-12.4206,-6.85102,-3.69663,-1.94059,-6.64001,-3.52731
-0.182,-12.5479,-6.92668,-3.73887,-1.96321,-6.70733,-3.55547
-0.183,-12.6761,-7.00297,-3.78145,-1.98603,-6.77484,-3.58184
-0.184,-12.8054,-7.07989,-3.82439,-2.00903,-6.84252,-3.60593
-0.185,-12.9356,-7.15744,-3.86769,-2.03223,-6.91033,-3.62719
-0.186,-13.0668,-7.23562,-3.91134,-2.05562,-6.97825,-3.64501
-0.187,-13.1991,-7.31445,-3.95535,-2.0792,-7.04621,-3.65877
-0.188,-13.3324,-7.39391,-3.99972,-2.10298,-7.11419,-3.66797
-0.189,-13.4666,-7.47402,-4.04445,-2.12695,-7.18211,-3.67234
-0.19,-13.6019,-7.55476,-4.08954,-2.15112,-7.24994,-3.67195
-0.191,-13.7382,-7.63616,-4.135,-2.17549,-7.31758,-3.66765
-0.192,-13.8755,-7.71821,-4.18082,-2.20005,-7.38498,-3.66082
-0.193,-14.0139,-7.80091,-4.22701,-2.22481,-7.45203,-3.65215
-0.194,-14.1533,-7.88426,-4.27357,-2.24977,-7.51862,-3.64189
-0.195,-14.2938,-7.96827,-4.32049,-2.27493,-7.58465,-3.63003
-0.196,-14.4353,-8.05294,-4.36779,-2.30029,-7.64995,-3.61645
-0.197,-14.5778,-8.13827,-4.41546,-2.32584,-7.71435,-3.60102
-0.198,-14.7214,-8.22427,-4.4635,-2.3516,-7.77766,-3.58348
-0.199,-14.8661,-8.31095,-4.51192,-2.37756,-7.83964,-3.56358
-0.2,-15.0118,-8.3983,-4.56071,-2.40372,-7.89999,-3.54101
-0.199,-15.0078,-8.40189,-4.56401,-2.40591,-7.8792,-3.48043
-0.198,-14.9289,-8.35783,-4.54013,-2.39333,-7.8299,-3.42061
-0.197,-14.85,-8.31376,-4.51626,-2.38077,-7.78365,-3.36124
-0.196,-14.7711,-8.26972,-4.4924,-2.36822,-7.74012,-3.30244
-0.195,-14.6922,-8.22571,-4.46856,-2.35567,-7.69888,-3.24452
-0.194,-14.6134,-8.18172,-4.44473,-2.34313,-7.65827,-3.18799
-0.193,-14.5346,-8.13777,-4.42092,-2.3306,-7.61754,-3.13362
-0.192,-14.4559,-8.09384,-4.39712,-2.31807,-7.57669,-3.08226
-0.191,-14.3773,-8.04994,-4.37333,-2.30555,-7.53573,-3.03481
-0.19,-14.2987,-8.00606,-4.34956,-2.29304,-7.49467,-2.99194
-0.189,-14.2202,-7.96221,-4.32581,-2.28053,-7.4535,-2.95405
-0.188,-14.1417,-7.91839,-4.30206,-2.26803,-7.41222,-2.92109
-0.187,-14.0632,-7.8746,-4.27833,-2.25554,-7.37085,-2.8927
-0.186,-13.9848,-7.83083,-4.25461,-2.24306,-7.32938,-2.86826
-0.185,-13.9065,-7.78709,-4.23091,-2.23058,-7.28782,-2.84708
-0.184,-13.8282,-7.74338,-4.20722,-2.21811,-7.24616,-2.82842
-0.183,-13.75,-7.69969,-4.18354,-2.20564,-7.20442,-2.81143
-0.182,-13.6718,-7.65603,-4.15988,-2.19318,-7.1626,-2.79491
-0.181,-13.5937,-7.6124,-4.13623,-2.18073,-7.12069,-2.77852
-0.18,-13.5156,-7.56879,-4.11259,-2.16829,-7.0787,-2.76225
-0.179,-13.4375,-7.5252,-4.08896,-2.15585,-7.03664,-2.74609
-0.178,-13.3596,-7.48165,-4.06535,-2.14342,-6.9945,-2.73004
-0.177,-13.2816,-7.43811,-4.04175,-2.13099,-6.95229,-2.71408
-0.176,-13.2037,-7.39461,-4.01817,-2.11857,-6.91001,-2.69821
-0.175,-13.1259,-7.35113,-3.9946,-2.10616,-6.86766,-2.68243
-0.174,-13.0481,-7.30767,-3.97103,-2.09376,-6.82525,-2.66672
-0.173,-12.9703,-7.26424,-3.94749,-2.08136,-6.78278,-2.6511
-0.172,-12.8926,-7.22083,-3.92395,-2.06896,-6.74025,-2.63555
-0.171,-12.815,-7.17745,-3.90043,-2.05658,-6.69765,-2.62006
-0.17,-12.7374,-7.13409,-3.87692,-2.0442,-6.65501,-2.60464
-0.169,-12.6598,-7.09075,-3.85342,-2.03182,-6.61231,-2.58929
-0.168,-12.5823,-7.04744,-3.82993,-2.01945,-6.56955,-2.57399
-0.167,-12.5049,-7.00416,-3.80646,-2.00709,-6.52675,-2.55875
-0.166,-12.4274,-6.9609,-3.783,-1.99474,-6.48391,-2.54356
-0.165,-12.3501,-6.91766,-3.75955,-1.98239,-6.44101,-2.52843
-0.164,-12.2727,-6.87444,-3.73611,-1.97004,-6.39808,-2.51334
-0.163,-12.1955,-6.83125,-3.71268,-1.9577,-6.3551,-2.49829
-0.162,-12.1182,-6.78808,-3.68927,-1.94537,-6.31209,-2.48329
-0.161,-12.041,-6.74494,-3.66587,-1.93305,-6.26903,-2.46833
-0.16,-11.9639,-6.70182,-3.64248,-1.92073,-6.22595,-2.4534
-0.159,-11.8868,-6.65872,-3.6191,-1.90841,-6.18283,-2.43851
-0.158,-11.8097,-6.61564,-3.59573,-1.8961,-6.13968,-2.42366
-0.157,-11.7327,-6.57259,-3.57237,-1.8838,-6.0965,-2.40884
-0.156,-11.6557,-6.52956,-3.54903,-1.8715,-6.05329,-2.39405
-0.155,-11.5788,-6.48655,-3.5257,-1.85921,-6.01006,-2.37928
-0.154,-11.5019,-6.44356,-3.50237,-1.84693,-5.96681,-2.36455
-0.153,-11.425,-6.4006,-3.47906,-1.83465,-5.92353,-2.34983
-0.152,-11.3482,-6.35765,-3.45576,-1.82237,-5.88024,-2.33515
-0.151,-11.2715,-6.31473,-3.43247,-1.8101,-5.83693,-2.32048
-0.15,-11.1948,-6.27183,-3.40919,-1.79784,-5.7936,-2.30583
-0.149,-11.1181,-6.22896,-3.38593,-1.78558,-5.75026,-2.2912
-0.148,-11.0414,-6.1861,-3.36267,-1.77333,-5.70691,-2.27659
-0.147,-10.9648,-6.14326,-3.33943,-1.76108,-5.66356,-2.26199
-0.146,-10.8883,-6.10045,-3.31619,-1.74884,-5.62019,-2.24741
-0.145,-10.8118,-6.05766,-3.29297,-1.73661,-5.57682,-2.23284
-0.144,-10.7353,-6.01488,-3.26975,-1.72437,-5.53344,-2.21828
-0.143,-10.6588,-5.97213,-3.24655,-1.71215,-5.49007,-2.20374
-0.142,-10.5824,-5.9294,-3.22335,-1.69993,-5.44669,-2.1892
-0.141,-10.5061,-5.88669,-3.20017,-1.68771,-5.40331,-2.17467
-0.14,-10.4298,-5.844,-3.177,-1.6755,-5.35995,-2.16015
-0.139,-10.3535,-5.80133,-3.15384,-1.6633,-5.31658,-2.14564
-0.138,-10.2772,-5.75867,-3.13068,-1.6511,-5.27323,-2.13113
-0.137,-10.201,-5.71604,-3.10754,-1.6389,-5.22988,-2.11663
-0.136,-10.1249,-5.67343,-3.08441,-1.62671,-5.18655,-2.10213
-0.135,-10.0487,-5.63084,-3.06129,-1.61453,-5.14323,-2.08763
-0.134,-9.97263,-5.58827,-3.03817,-1.60235,-5.09992,-2.07314
-0.133,-9.89658,-5.54571,-3.01507,-1.59017,-5.05664,-2.05865
-0.132,-9.82055,-5.50318,-2.99198,-1.578,-5.01337,-2.04416
-0.131,-9.74457,-5.46066,-2.96889,-1.56584,-4.97012,-2.02967
-0.13,-9.66862,-5.41817,-2.94582,-1.55368,-4.9269,-2.01518
-0.129,-9.59271,-5.37569,-2.92275,-1.54152,-4.8837,-2.0007
-0.128,-9.51683,-5.33323,-2.8997,-1.52937,-4.84053,-1.98621
-0.127,-9.44099,-5.29079,-2.87665,-1.51723,-4.79739,-1.97172
-0.126,-9.36518,-5.24836,-2.85361,-1.50508,-4.75428,-1.95723
-0.125,-9.28941,-5.20596,-2.83059,-1.49295,-4.7112,-1.94273
-0.124,-9.21367,-5.16357,-2.80757,-1.48081,-4.66815,-1.92824
-0.123,-9.13797,-5.1212,-2.78456,-1.46869,-4.62514,-1.91374
-0.122,-9.0623,-5.07885,-2.76156,-1.45656,-4.58217,-1.89923
-0.121,-8.98666,-5.03651,-2.73856,-1.44444,-4.53924,-1.88472
-0.12,-8.91106,-4.9942,-2.71558,-1.43233,-4.49635,-1.87021
-0.119,-8.83549,-4.9519,-2.69261,-1.42022,-4.4535,-1.85569
-0.118,-8.75995,-4.90961,-2.66964,-1.40811,-4.4107,-1.84117
-0.117,-8.68445,-4.86735,-2.64668,-1.39601,-4.36795,-1.82664
-0.116,-8.60898,-4.8251,-2.62373,-1.38392,-4.32524,-1.81211
-0.115,-8.53354,-4.78286,-2.60079,-1.37182,-4.28259,-1.79757
-0.114,-8.45813,-4.74065,-2.57786,-1.35973,-4.23998,-1.78302
-0.113,-8.38275,-4.69845,-2.55494,-1.34765,-4.19743,-1.76847
-0.112,-8.3074,-4.65627,-2.53202,-1.33557,-4.15493,-1.75391
-0.111,-8.23209,-4.6141,-2.50911,-1.32349,-4.11249,-1.73934
-0.11,-8.1568,-4.57195,-2.48621,-1.31142,-4.07011,-1.72477
-0.109,-8.08155,-4.52981,-2.46332,-1.29935,-4.02779,-1.71018
-0.108,-8.00633,-4.48769,-2.44044,-1.28729,-3.98554,-1.69559
-0.107,-7.93113,-4.44559,-2.41756,-1.27523,-3.94334,-1.681
-0.106,-7.85597,-4.4035,-2.39469,-1.26317,-3.90121,-1.66639
-0.105,-7.78083,-4.36142,-2.37183,-1.25112,-3.85915,-1.65178
-0.104,-7.70573,-4.31936,-2.34898,-1.23907,-3.81715,-1.63715
-0.103,-7.63065,-4.27732,-2.32613,-1.22703,-3.77522,-1.62252
-0.102,-7.5556,-4.23529,-2.3033,-1.21498,-3.73337,-1.60788
-0.101,-7.48058,-4.19327,-2.28047,-1.20295,-3.69158,-1.59323
-0.1,-7.40558,-4.15127,-2.25764,-1.19091,-3.64987,-1.57857
-0.099,-7.33062,-4.10929,-2.23483,-1.17888,-3.60824,-1.5639
-0.098,-7.25568,-4.06732,-2.21202,-1.16686,-3.56668,-1.54922
-0.097,-7.18077,-4.02536,-2.18922,-1.15483,-3.5252,-1.53452
-0.096,-7.10588,-3.98342,-2.16642,-1.14282,-3.4838,-1.51982
-0.095,-7.03103,-3.94149,-2.14364,-1.1308,-3.44248,-1.5051
-0.094,-6.95619,-3.89957,-2.12085,-1.11879,-3.40125,-1.49038
-0.093,-6.88139,-3.85767,-2.09808,-1.10678,-3.36009,-1.47563
-0.092,-6.80661,-3.81578,-2.07531,-1.09477,-3.31902,-1.46088
-0.091,-6.73185,-3.7739,-2.05255,-1.08277,-3.27804,-1.44611
-0.09,-6.65712,-3.73204,-2.0298,-1.07077,-3.23715,-1.43133
-0.089,-6.58242,-3.69019,-2.00705,-1.05878,-3.19634,-1.41653
-0.088,-6.50774,-3.64835,-1.98431,-1.04679,-3.15562,-1.40172
-0.087,-6.43308,-3.60653,-1.96158,-1.0348,-3.11499,-1.38689
-0.086,-6.35845,-3.56471,-1.93885,-1.02281,-3.07446,-1.37204
-0.085,-6.28384,-3.52291,-1.91613,-1.01083,-3.03401,-1.35718
-0.084,-6.20926,-3.48113,-1.89341,-0.99885,-2.99367,-1.34229
-0.083,-6.1347,-3.43935,-1.8707,-0.986874,-2.95341,-1.32739
-0.082,-6.06016,-3.39759,-1.848,-0.9749,-2.91325,-1.31246
-0.081,-5.98564,-3.35584,-1.8253,-0.96293,-2.87319,-1.29752
-0.08,-5.91115,-3.3141,-1.80261,-0.950963,-2.83323,-1.28255
-0.079,-5.83668,-3.27237,-1.77993,-0.938999,-2.79337,-1.26755
-0.078,-5.76223,-3.23065,-1.75725,-0.927038,-2.75361,-1.25254
-0.077,-5.6878,-3.18894,-1.73457,-0.915079,-2.71394,-1.2375
-0.076,-5.61339,-3.14725,-1.7119,-0.903123,-2.67438,-1.22243
-0.075,-5.53901,-3.10556,-1.68924,-0.891171,-2.63493,-1.20733
-0.074,-5.46464,-3.06389,-1.66658,-0.879221,-2.59557,-1.19221
-0.073,-5.3903,-3.02223,-1.64393,-0.867273,-2.55632,-1.17705
-0.072,-5.31598,-2.98058,-1.62128,-0.855328,-2.51718,-1.16187
-0.071,-5.24167,-2.93894,-1.59864,-0.843386,-2.47814,-1.14666
-0.07,-5.16739,-2.8973,-1.57601,-0.831447,-2.43921,-1.13141
-0.069,-5.09312,-2.85568,-1.55337,-0.81951,-2.40039,-1.11613
-0.068,-5.01888,-2.81407,-1.53075,-0.807576,-2.36167,-1.10082
-0.067,-4.94465,-2.77247,-1.50813,-0.795644,-2.32306,-1.08548
-0.066,-4.87044,-2.73088,-1.48551,-0.783715,-2.28457,-1.0701
-0.065,-4.79625,-2.68929,-1.4629,-0.771788,-2.24618,-1.05468
-0.064,-4.72208,-2.64772,-1.44029,-0.759863,-2.20791,-1.03923
-0.063,-4.64793,-2.60616,-1.41769,-0.747941,-2.16974,-1.02375
-0.062,-4.57379,-2.5646,-1.39509,-0.736021,-2.13169,-1.00822
-0.061,-4.49967,-2.52306,-1.3725,-0.724103,-2.09375,-0.992662
-0.06,-4.42557,-2.48152,-1.34991,-0.712188,-2.05592,-0.977064
-0.059,-4.35148,-2.43999,-1.32732,-0.700275,-2.01821,-0.961429
-0.058,-4.27741,-2.39847,-1.30474,-0.688364,-1.98061,-0.945756
-0.057,-4.20336,-2.35696,-1.28217,-0.676455,-1.94313,-0.930047
-0.056,-4.12932,-2.31546,-1.2596,-0.664548,-1.90576,-0.9143
-0.055,-4.0553,-2.27396,-1.23703,-0.652644,-1.8685,-0.898516
-0.054,-3.98129,-2.23247,-1.21447,-0.640741,-1.83136,-0.882696
-0.053,-3.9073,-2.19099,-1.19191,-0.628841,-1.79434,-0.866839
-0.052,-3.83332,-2.14952,-1.16935,-0.616942,-1.75744,-0.850947
-0.051,-3.75936,-2.10806,-1.1468,-0.605045,-1.72065,-0.83502
-0.05,-3.68541,-2.0666,-1.12425,-0.59315,-1.68398,-0.819059
-0.049,-3.61148,-2.02515,-1.10171,-0.581257,-1.64742,-0.803064
-0.048,-3.53755,-1.98371,-1.07916,-0.569366,-1.61098,-0.787036
-0.047,-3.46365,-1.94227,-1.05663,-0.557476,-1.57466,-0.770976
-0.046,-3.38975,-1.90084,-1.03409,-0.545589,-1.53846,-0.754884
-0.045,-3.31587,-1.85942,-1.01156,-0.533703,-1.50238,-0.738763
-0.044,-3.242,-1.81801,-0.989035,-0.521818,-1.46642,-0.722612
-0.043,-3.16814,-1.7766,-0.966511,-0.509936,-1.43057,-0.706433
-0.042,-3.0943,-1.73519,-0.94399,-0.498054,-1.39484,-0.690226
-0.041,-3.02047,-1.6938,-0.921472,-0.486175,-1.35924,-0.673994
-0.04,-2.94664,-1.65241,-0.898957,-0.474297,-1.32375,-0.657737
-0.039,-2.87283,-1.61102,-0.876445,-0.46242,-1.28838,-0.641456
-0.038,-2.79903,-1.56964,-0.853936,-0.450545,-1.25313,-0.625152
-0.037,-2.72524,-1.52827,-0.83143,-0.438671,-1.21799,-0.608828
-0.036,-2.65147,-1.4869,-0.808927,-0.426799,-1.18298,-0.592483
-0.035,-2.5777,-1.44553,-0.786426,-0.414928,-1.14809,-0.576119
-0.034,-2.50394,-1.40418,-0.763927,-0.403058,-1.11331,-0.559738
-0.033,-2.43019,-1.36282,-0.741431,-0.39119,-1.07865,-0.54334
-0.032,-2.35645,-1.32147,-0.718938,-0.379322,-1.04411,-0.526927
-0.031,-2.28272,-1.28013,-0.696447,-0.367456,-1.0097,-0.5105
-0.03,-2.20899,-1.23879,-0.673958,-0.355591,-0.975394,-0.494061
-0.029,-2.13528,-1.19746,-0.651472,-0.343728,-0.941212,-0.47761
-0.028,-2.06157,-1.15612,-0.628987,-0.331865,-0.907147,-0.461148
-0.027,-1.98788,-1.1148,-0.606505,-0.320003,-0.873201,-0.444677
-0.026,-1.91419,-1.07347,-0.584025,-0.308143,-0.839372,-0.428198
-0.025,-1.8405,-1.03216,-0.561546,-0.296283,-0.805661,-0.411712
-0.024,-1.76683,-0.990841,-0.53907,-0.284424,-0.772067,-0.395219
-0.023,-1.69316,-0.949529,-0.516595,-0.272566,-0.73859,-0.378722
-0.022,-1.61949,-0.90822,-0.494122,-0.260709,-0.70523,-0.362221
-0.021,-1.54584,-0.866915,-0.47165,-0.248853,-0.671986,-0.345717
-0.02,-1.47219,-0.825613,-0.44918,-0.236998,-0.638858,-0.329211
-0.019,-1.39854,-0.784314,-0.426712,-0.225143,-0.605846,-0.312704
-0.018,-1.3249,-0.743017,-0.404245,-0.213289,-0.57295,-0.296197
-0.017,-1.25127,-0.701724,-0.381779,-0.201436,-0.540168,-0.279692
-0.016,-1.17764,-0.660432,-0.359315,-0.189584,-0.507501,-0.263188
-0.015,-1.10401,-0.619144,-0.336852,-0.177732,-0.474948,-0.246686
-0.014,-1.03039,-0.577857,-0.31439,-0.16588,-0.442508,-0.230189
-0.013,-0.956776,-0.536573,-0.291929,-0.154029,-0.410182,-0.213695
-0.012,-0.883163,-0.49529,-0.269469,-0.142179,-0.377969,-0.197207
-0.011,-0.809554,-0.454009,-0.24701,-0.130329,-0.345867,-0.180725
-0.01,-0.735947,-0.41273,-0.224552,-0.118479,-0.313878,-0.164249
-0.009,-0.662344,-0.371453,-0.202094,-0.10663,-0.282,-0.147781
-0.008,-0.588743,-0.330177,-0.179637,-0.0947817,-0.250232,-0.131321
-0.007,-0.515145,-0.288902,-0.157181,-0.0829332,-0.218574,-0.114869
-0.006,-0.441549,-0.247628,-0.134726,-0.0710851,-0.187026,-0.0984269
-0.005,-0.367954,-0.206355,-0.112271,-0.0592372,-0.155587,-0.0819945
-0.004,-0.294361,-0.165083,-0.089816,-0.0473895,-0.124256,-0.0655726
-0.003,-0.22077,-0.123812,-0.0673617,-0.0355419,-0.093032,-0.0491616
-0.002,-0.147179,-0.0825407,-0.0449076,-0.0236945,-0.0619153,-0.0327622
-0.001,-0.0735894,-0.0412702,-0.0224538,-0.0118472,-0.0309049,-0.0163748
0,4.62998E-10,-4.79184E-11,-1.51835E-10,-1.50247E-10,6.89282E-10,1.39576E-10
0.001,0.00337306,-0.000479718,-0.00141142,-0.00140698,0.00694869,0.00140374
0.002,0.00674607,-0.000959398,-0.00282278,-0.00281393,0.0140088,0.00284209
0.003,0.0101189,-0.00143892,-0.00423394,-0.00422076,0.0211796,0.00431494
0.004,0.0134915,-0.00191817,-0.00564474,-0.00562738,0.0284601,0.00582216
0.005,0.0168637,-0.00239704,-0.00705502,-0.00703372,0.0358496,0.00736364
0.006,0.0202353,-0.00287539,-0.00846463,-0.00843968,0.0433471,0.00893926
0.007,0.0236064,-0.00335313,-0.00987341,-0.00984517,0.050952,0.0105489
0.008,0.0269766,-0.00383013,-0.0112812,-0.0112501,0.0586634,0.0121924
0.009,0.030346,-0.00430627,-0.0126879,-0.0126544,0.0664804,0.0138698
0.01,0.0337144,-0.00478145,-0.0140933,-0.014058,0.0744023,0.0155808
0.011,0.0370817,-0.00525553,-0.0154972,-0.0154608,0.0824283,0.0173253
0.012,0.0404478,-0.00572842,-0.0168996,-0.0168626,0.0905576,0.0191033
0.013,0.0438125,-0.00619999,-0.0183002,-0.0182635,0.0987894,0.0209146
0.014,0.0471758,-0.00667012,-0.0196989,-0.0196634,0.107123,0.0227592
0.015,0.0505375,-0.0071387,-0.0210956,-0.0210621,0.115557,0.0246368
0.016,0.0538975,-0.00760562,-0.02249,-0.0224596,0.124092,0.0265474
0.017,0.0572556,-0.00807076,-0.0238822,-0.0238557,0.132726,0.0284908
0.018,0.0606119,-0.008534,-0.0252718,-0.0252505,0.141459,0.030467
0.019,0.0639661,-0.00899523,-0.0266588,-0.0266439,0.15029,0.0324758
0.02,0.0673181,-0.00945435,-0.028043,-0.0280357,0.159218,0.0345171
0.021,0.0706678,-0.00991123,-0.0294243,-0.0294259,0.168242,0.0365909
0.022,0.0740152,-0.0103658,-0.0308026,-0.0308145,0.177362,0.0386969
0.023,0.07736,-0.0108178,-0.0321776,-0.0322013,0.186577,0.0408351
0.024,0.0807023,-0.0112674,-0.0335494,-0.0335863,0.195886,0.0430054
0.025,0.0840417,-0.0117143,-0.0349176,-0.0349695,0.205288,0.0452076
0.026,0.0873783,-0.0121585,-0.0362823,-0.0363508,0.214784,0.0474416
0.027,0.090712,-0.0125998,-0.0376433,-0.0377301,0.224371,0.0497074
0.028,0.0940426,-0.0130382,-0.0390005,-0.0391075,0.23405,0.0520048
0.029,0.0973701,-0.0134734,-0.0403538,-0.0404829,0.24382,0.0543336
0.03,0.100694,-0.0139055,-0.0417031,-0.0418562,0.253679,0.0566939
0.031,0.104015,-0.0143342,-0.0430482,-0.0432275,0.263628,0.0590854
0.032,0.107332,-0.0147595,-0.0443892,-0.0445967,0.273665,0.0615081
0.033,0.110646,-0.0151813,-0.0457258,-0.0459639,0.28379,0.0639618
0.034,0.113956,-0.0155996,-0.0470581,-0.0473291,0.294002,0.0664465
0.035,0.117262,-0.0160143,-0.048386,-0.0486922,0.304301,0.068962
0.036,0.120564,-0.0164251,-0.0497095,-0.0500534,0.314685,0.0715082
0.037,0.123862,-0.0168322,-0.0510284,-0.0514126,0.325155,0.074085
0.038,0.127156,-0.0172353,-0.0523429,-0.0527699,0.335709,0.0766923
0.039,0.130446,-0.0176345,-0.0536528,-0.0541254,0.346346,0.07933
0.04,0.133731,-0.0180296,-0.0549581,-0.0554791,0.357067,0.0819979
0.041,0.137012,-0.0184206,-0.056259,-0.0568312,0.367871,0.084696
0.042,0.140288,-0.0188075,-0.0575554,-0.0581817,0.378756,0.0874242
0.043,0.143559,-0.01919,-0.0588474,-0.0595307,0.389723,0.0901823
0.044,0.146826,-0.0195683,-0.060135,-0.0608784,0.40077,0.0929702
0.045,0.150088,-0.0199423,-0.0614183,-0.0622248,0.411897,0.0957878
0.046,0.153345,-0.0203119,-0.0626975,-0.0635703,0.423103,0.098635
0.047,0.156597,-0.020677,-0.0639725,-0.0649153,0.434388,0.101512
0.048,0.159844,-0.0210378,-0.0652437,-0.0662596,0.445751,0.104418
0.049,0.163085,-0.0213941,-0.066511,-0.0676032,0.457191,0.107353
0.05,0.166321,-0.021746,-0.0677745,-0.0689463,0.468708,0.110318
0.051,0.169552,-0.0220935,-0.0690349,-0.0702889,0.480301,0.113311
0.052,0.172778,-0.0224365,-0.0702924,-0.0716313,0.491969,0.116334
0.053,0.175999,-0.022775,-0.0715471,-0.0729734,0.503712,0.119385
0.054,0.179214,-0.0231092,-0.072799,-0.0743153,0.51553,0.122466
0.055,0.182424,-0.023439,-0.0740486,-0.0756572,0.527421,0.125574
0.056,0.185628,-0.0237644,-0.0752959,-0.0769991,0.539385,0.128712
0.057,0.188827,-0.0240855,-0.0765412,-0.0783411,0.551421,0.131877
0.058,0.192019,-0.0244023,-0.0777846,-0.0796833,0.563529,0.135071
0.059,0.195205,-0.024715,-0.0790265,-0.0810257,0.575707,0.138293
0.06,0.198385,-0.0250236,-0.0802669,-0.0823684,0.587956,0.141544
0.061,0.201559,-0.0253284,-0.0815062,-0.0837113,0.600274,0.144822
0.062,0.204727,-0.0256292,-0.0827446,-0.0850546,0.612661,0.148128
0.063,0.207888,-0.0259262,-0.0839821,-0.0863983,0.625117,0.151462
0.064,0.211044,-0.0262196,-0.0852191,-0.0877424,0.637641,0.154823
0.065,0.214192,-0.0265094,-0.0864557,-0.089087,0.650233,0.158212
0.066,0.217334,-0.0267958,-0.0876921,-0.0904322,0.66289,0.161629
0.067,0.22047,-0.0270789,-0.0889284,-0.0917779,0.675615,0.165073
0.068,0.223599,-0.027359,-0.0901646,-0.093124,0.688405,0.168544
0.069,0.226721,-0.0276361,-0.0914013,-0.0944706,0.70126,0.172042
0.07,0.229835,-0.0279104,-0.0926386,-0.0958177,0.714179,0.175567
0.071,0.232942,-0.0281821,-0.0938765,-0.0971652,0.727162,0.179119
0.072,0.236041,-0.0284512,-0.0951149,-0.0985132,0.740209,0.182698
0.073,0.239132,-0.0287181,-0.0963539,-0.0998616,0.753319,0.186303
0.074,0.242216,-0.028983,-0.0975936,-0.101211,0.766491,0.189935
0.075,0.245293,-0.0292459,-0.0988342,-0.10256,0.779724,0.193593
0.076,0.248362,-0.0295069,-0.100076,-0.10391,0.793019,0.197278
0.077,0.251424,-0.0297663,-0.101318,-0.10526,0.806375,0.200989
0.078,0.254478,-0.0300244,-0.102561,-0.10661,0.819797,0.204726
0.079,0.257526,-0.0302811,-0.103805,-0.107961,0.833281,0.208489
0.08,0.260566,-0.0305368,-0.10505,-0.109312,0.846819,0.212279
0.081,0.263598,-0.0307916,-0.106297,-0.110664,0.860413,0.216093
0.082,0.26662,-0.0310458,-0.107544,-0.112016,0.874062,0.219934
0.083,0.269632,-0.0312979,-0.108792,-0.113369,0.887765,0.2238
0.084,0.272636,-0.0315492,-0.110041,-0.114721,0.901523,0.227692
0.085,0.275632,-0.0318005,-0.111291,-0.116074,0.915335,0.231609
0.086,0.278622,-0.0320516,-0.112543,-0.117428,0.929201,0.235552
0.087,0.281603,-0.032303,-0.113795,-0.118782,0.943119,0.23952
0.088,0.284574,-0.0325546,-0.115048,-0.120136,0.95709,0.243512
0.089,0.287536,-0.0328066,-0.116302,-0.12149,0.971111,0.24753
0.09,0.290492,-0.0330592,-0.117557,-0.122845,0.985185,0.251573
0.091,0.293439,-0.0333123,-0.118813,-0.1242,0.999308,0.25564
0.092,0.29638,-0.0335661,-0.12007,-0.125555,1.01348,0.259733
0.093,0.299312,-0.0338207,-0.121328,-0.126911,1.0277,0.26385
0.094,0.302237,-0.0340762,-0.122587,-0.128266,1.04198,0.267991
0.095,0.305155,-0.0343326,-0.123847,-0.129623,1.0563,0.272157
0.096,0.308066,-0.03459,-0.125107,-0.130979,1.07066,0.276347
0.097,0.310969,-0.0348485,-0.126369,-0.132336,1.08508,0.280562
0.098,0.313865,-0.035108,-0.127631,-0.133692,1.09954,0.284802
0.099,0.316754,-0.035368,-0.128894,-0.135049,1.11404,0.289065
0.1,0.319637,-0.0356279,-0.130158,-0.136407,1.12859,0.293353
0.101,0.322514,-0.0358892,-0.131422,-0.137764,1.14319,0.297664
0.102,0.325384,-0.0361517,-0.132688,-0.139122,1.15783,0.301999
0.103,0.328247,-0.0364155,-0.133954,-0.14048,1.17251,0.306357
0.104,0.331104,-0.0366807,-0.13522,-0.141838,1.18724,0.310738
0.105,0.333954,-0.0369471,-0.136488,-0.143197,1.20201,0.315143
0.106,0.336798,-0.0372147,-0.137756,-0.144556,1.21682,0.319571
0.107,0.339636,-0.0374837,-0.139024,-0.145914,1.23167,0.324022
0.108,0.342468,-0.0377539,-0.140294,-0.147273,1.24657,0.328496
0.109,0.345294,-0.0380253,-0.141564,-0.148633,1.2615,0.332993
0.11,0.348115,-0.038298,-0.142834,-0.149992,1.27647,0.337514
0.111,0.35093,-0.038572,-0.144105,-0.151352,1.29148,0.342058
0.112,0.353741,-0.0388472,-0.145377,-0.152712,1.30653,0.346626
0.113,0.356546,-0.0391236,-0.146649,-0.154072,1.32162,0.351217
0.114,0.359347,-0.0394011,-0.147922,-0.155432,1.33675,0.355831
0.115,0.362144,-0.0396799,-0.149195,-0.156792,1.35191,0.360468
0.116,0.364936,-0.0399597,-0.150469,-0.158153,1.36711,0.365127
0.117,0.367724,-0.0402406,-0.151744,-0.159514,1.38234,0.369808
0.118,0.370509,-0.0405226,-0.153018,-0.160875,1.39761,0.374511
0.119,0.37329,-0.0408056,-0.154294,-0.162236,1.41291,0.379236
0.12,0.376069,-0.0410894,-0.15557,-0.163597,1.42825,0.383983
0.121,0.378844,-0.0413742,-0.156846,-0.164958,1.44362,0.388752
0.122,0.381616,-0.0416602,-0.158123,-0.16632,1.45902,0.393542
0.123,0.384386,-0.0419471,-0.1594,-0.167682,1.47446,0.398354
0.124,0.387154,-0.0422352,-0.160678,-0.169044,1.48993,0.403188
0.125,0.389921,-0.0425243,-0.161956,-0.170406,1.50543,0.408042
0.126,0.392686,-0.0428143,-0.163234,-0.171768,1.52096,0.412918
0.127,0.395451,-0.0431053,-0.164513,-0.17313,1.53652,0.417816
0.128,0.398215,-0.0433971,-0.165793,-0.174493,1.55211,0.422734
0.129,0.400978,-0.0436899,-0.167072,-0.175855,1.56773,0.427674
0.13,0.403743,-0.0439835,-0.168352,-0.177218,1.58337,0.432635
0.131,0.406507,-0.0442779,-0.169633,-0.178581,1.59905,0.437617
0.132,0.409271,-0.0445731,-0.170914,-0.179944,1.61475,0.442619
0.133,0.412036,-0.0448691,-0.172195,-0.181308,1.63048,0.447643
0.134,0.414801,-0.045166,-0.173477,-0.182671,1.64624,0.452686
0.135,0.417567,-0.0454635,-0.174758,-0.184034,1.66202,0.45775
0.136,0.420334,-0.0457618,-0.176041,-0.185398,1.67783,0.462837
0.137,0.423102,-0.0460608,-0.177323,-0.186762,1.69367,0.467945
0.138,0.425871,-0.0463605,-0.178606,-0.188126,1.70953,0.473074
0.139,0.428641,-0.0466609,-0.179889,-0.18949,1.72541,0.478224
0.14,0.431413,-0.046962,-0.181173,-0.190854,1.74132,0.483395
0.141,0.434187,-0.0472637,-0.182457,-0.192219,1.75724,0.488589
0.142,0.436962,-0.0475661,-0.183741,-0.193583,1.7732,0.493804
0.143,0.439738,-0.0478691,-0.185025,-0.194948,1.78917,0.499036
0.144,0.442517,-0.0481726,-0.18631,-0.196313,1.80517,0.504286
0.145,0.445298,-0.0484768,-0.187595,-0.197678,1.82118,0.509555
0.146,0.44808,-0.0487815,-0.18888,-0.199043,1.83722,0.514843
0.147,0.450865,-0.0490869,-0.190166,-0.200408,1.85328,0.52015
0.148,0.453651,-0.0493927,-0.191452,-0.201773,1.86935,0.525475
0.149,0.45644,-0.0496991,-0.192738,-0.203139,1.88545,0.530819
0.15,0.459231,-0.0500061,-0.194024,-0.204504,1.90156,0.536182
0.151,0.462025,-0.0503135,-0.195311,-0.20587,1.91769,0.541563
0.152,0.46482,-0.0506215,-0.196598,-0.207236,1.93384,0.546963
0.153,0.467617,-0.05093,-0.197885,-0.208602,1.95001,0.552381
0.154,0.470417,-0.0512389,-0.199173,-0.209968,1.96619,0.557818
0.155,0.473218,-0.0515484,-0.20046,-0.211334,1.98239,0.563272
0.156,0.476022,-0.0518582,-0.201748,-0.212701,1.99861,0.568745
0.157,0.478828,-0.0521686,-0.203036,-0.214067,2.01484,0.574236
0.158,0.481637,-0.0524793,-0.204325,-0.215434,2.03108,0.579744
0.159,0.484447,-0.0527906,-0.205614,-0.216801,2.04734,0.58527
0.16,0.48726,-0.0531023,-0.206902,-0.218167,2.06361,0.590814
0.161,0.490075,-0.0534144,-0.208192,-0.219535,2.07989,0.596376
0.162,0.492891,-0.053727,-0.209481,-0.220902,2.09619,0.601954
0.163,0.49571,-0.0540399,-0.21077,-0.222269,2.1125,0.607551
0.164,0.498531,-0.0543533,-0.21206,-0.223636,2.12882,0.613164
0.165,0.501354,-0.054667,-0.21335,-0.225004,2.14515,0.618794
0.166,0.50418,-0.0549811,-0.214641,-0.226372,2.16149,0.624442
0.167,0.507007,-0.0552956,-0.215931,-0.227739,2.17784,0.630107
0.168,0.509837,-0.0556104,-0.217222,-0.229107,2.1942,0.635788
0.169,0.512668,-0.0559257,-0.218513,-0.230475,2.21057,0.641486
0.17,0.515502,-0.0562413,-0.219804,-0.231844,2.22695,0.647201
0.171,0.518338,-0.0565572,-0.221095,-0.233212,2.24333,0.652932
0.172,0.521175,-0.0568736,-0.222387,-0.23458,2.25972,0.658679
0.173,0.524014,-0.0571902,-0.223678,-0.235949,2.27612,0.664443
0.174,0.526856,-0.0575073,-0.22497,-0.237318,2.29253,0.670224
0.175,0.529699,-0.0578246,-0.226262,-0.238687,2.30893,0.67602
0.176,0.532545,-0.0581423,-0.227555,-0.240056,2.32535,0.681833
0.177,0.535392,-0.0584604,-0.228847,-0.241425,2.34177,0.687661
0.178,0.538241,-0.0587787,-0.23014,-0.242794,2.35819,0.693506
0.179,0.541092,-0.0590974,-0.231433,-0.244163,2.37461,0.699366
0.18,0.543944,-0.0594165,-0.232726,-0.245533,2.39104,0.705242
0.181,0.546797,-0.0597358,-0.23402,-0.246903,2.40747,0.711133
0.182,0.549652,-0.0600554,-0.235313,-0.248272,2.4239,0.71704
0.183,0.552509,-0.0603753,-0.236607,-0.249642,2.44032,0.722963
0.184,0.555367,-0.0606954,-0.237901,-0.251012,2.45675,0.728901
0.185,0.558226,-0.0610158,-0.239195,-0.252382,2.47318,0.734854
0.186,0.561087,-0.0613364,-0.240489,-0.253753,2.48961,0.740823
0.187,0.56395,-0.0616574,-0.241784,-0.255123,2.50603,0.746807
0.188,0.566813,-0.0619787,-0.243079,-0.256494,2.52245,0.752805
0.189,0.569679,-0.0623003,-0.244373,-0.257864,2.53887,0.758819
0.19,0.572545,-0.0626222,-0.245668,-0.259235,2.55528,0.764848
0.191,0.575413,-0.0629444,-0.246964,-0.260606,2.57169,0.770892
0.192,0.578283,-0.0632669,-0.248259,-0.261977,2.58809,0.77695
0.193,0.581154,-0.0635896,-0.249555,-0.263348,2.60448,0.783023
0.194,0.584026,-0.0639127,-0.250851,-0.26472,2.62086,0.789111
0.195,0.586899,-0.0642361,-0.252147,-0.266091,2.63724,0.795214
0.196,0.589773,-0.0645597,-0.253443,-0.267463,2.6536,0.801331
0.197,0.592649,-0.0648835,-0.254739,-0.268835,2.66996,0.807463
0.198,0.595526,-0.0652077,-0.256036,-0.270207,2.6863,0.813609
0.199,0.598404,-0.0655322,-0.257332,-0.271579,2.70263,0.81977
0.2,0.601284,-0.065857,-0.258629,-0.272951,2.71894,0.825945
0.201,0.604164,-0.066182,-0.259926,-0.274323,2.73524,0.832135
0.202,0.607045,-0.0665073,-0.261224,-0.275696,2.75152,0.838338
0.203,0.609928,-0.0668328,-0.262521,-0.277068,2.76778,0.844557
0.204,0.612812,-0.0671586,-0.263819,-0.278441,2.78402,0.850789
0.205,0.615696,-0.0674846,-0.265117,-0.279814,2.80024,0.857036
0.206,0.618582,-0.0678108,-0.266415,-0.281187,2.81643,0.863297
0.207,0.621469,-0.0681373,-0.267713,-0.28256,2.8326,0.869573
0.208,0.624357,-0.0684641,-0.269011,-0.283933,2.84874,0.875863
0.209,0.627245,-0.0687911,-0.270309,-0.285307,2.86485,0.882167
0.21,0.630135,-0.0691183,-0.271608,-0.28668,2.88093,0.888485
0.211,0.633026,-0.0694457,-0.272907,-0.288054,2.89697,0.894818
0.212,0.635917,-0.0697734,-0.274206,-0.289428,2.91297,0.901165
0.213,0.638809,-0.0701013,-0.275505,-0.290802,2.92893,0.907527
0.214,0.641703,-0.0704295,-0.276805,-0.292176,2.94484,0.913903
0.215,0.644596,-0.0707581,-0.278104,-0.29355,2.9607,0.920294
0.216,0.647491,-0.071087,-0.279404,-0.294925,2.97651,0.926699
0.217,0.650387,-0.0714162,-0.280704,-0.296299,2.99225,0.933119
0.218,0.653282,-0.0717457,-0.282004,-0.297674,3.00793,0.939554
0.219,0.656179,-0.0720753,-0.283304,-0.299049,3.02353,0.946004
0.22,0.659076,-0.0724053,-0.284605,-0.300424,3.03905,0.952469
0.221,0.661974,-0.0727356,-0.285905,-0.301799,3.05448,0.958949
0.222,0.664872,-0.0730662,-0.287206,-0.303174,3.0698,0.965444
0.223,0.667769,-0.0733971,-0.288507,-0.30455,3.08501,0.971955
0.224,0.670667,-0.0737281,-0.289809,-0.305926,3.10008,0.978479
0.225,0.673566,-0.0740594,-0.29111,-0.307301,3.115,0.985018
0.226,0.676465,-0.0743909,-0.292412,-0.308677,3.12973,0.99157
0.227,0.679365,-0.0747226,-0.293713,-0.310053,3.14423,0.998135
0.228,0.682265,-0.0750544,-0.295015,-0.311429,3.15848,1.00471
0.229,0.685166,-0.0753865,-0.296318,-0.312806,3.17241,1.01129
0.23,0.688067,-0.0757188,-0.29762,-0.314182,3.18596,1.01787
0.231,0.690969,-0.0760513,-0.298922,-0.315559,3.19906,1.02445
0.232,0.693872,-0.0763841,-0.300225,-0.316936,3.21159,1.03102
0.233,0.696775,-0.076717,-0.301528,-0.318313,3.22344,1.03756
0.234,0.699678,-0.0770501,-0.302831,-0.31969,3.23445,1.04406
0.235,0.702582,-0.0773834,-0.304134,-0.321067,3.24443,1.05051
0.236,0.705487,-0.077717,-0.305438,-0.322445,3.25316,1.05688
0.237,0.708391,-0.0780507,-0.306741,-0.323822,3.26041,1.06316
0.238,0.711297,-0.0783847,-0.308045,-0.3252,3.2659,1.06935
0.239,0.714202,-0.0787189,-0.309349,-0.326578,3.26946,1.07539
0.24,0.717109,-0.0790532,-0.310653,-0.327956,3.27093,1.08123
0.241,0.720015,-0.0793878,-0.311958,-0.329334,3.27038,1.08683
0.242,0.722922,-0.0797226,-0.313262,-0.330712,3.2679,1.09213
0.243,0.725829,-0.0800575,-0.314567,-0.332091,3.26358,1.09715
0.244,0.728737,-0.0803927,-0.315872,-0.333469,3.25761,1.10201
0.245,0.731644,-0.0807281,-0.317177,-0.334848,3.25049,1.10673
0.246,0.734552,-0.0810636,-0.318482,-0.336227,3.24315,1.11133
0.247,0.737461,-0.0813994,-0.319787,-0.337606,3.23593,1.11579
0.248,0.740369,-0.0817354,-0.321093,-0.338986,3.22875,1.12006
0.249,0.743279,-0.0820715,-0.322399,-0.340365,3.22146,1.12411
0.25,0.746188,-0.0824079,-0.323705,-0.341745,3.21358,1.12797
0.251,0.749098,-0.0827444,-0.325011,-0.343125,3.20495,1.13169
0.252,0.752009,-0.0830811,-0.326317,-0.344505,3.19571,1.1353
0.253,0.754919,-0.0834181,-0.327624,-0.345885,3.18607,1.13877
0.254,0.75783,-0.0837552,-0.328931,-0.347265,3.1763,1.14204
0.255,0.760741,-0.0840927,-0.330238,-0.348646,3.16654,1.14509
0.256,0.763653,-0.0844304,-0.331545,-0.350026,3.15664,1.14793
0.257,0.766565,-0.0847691,-0.332852,-0.351407,3.14638,1.15061
0.258,0.769477,-0.0851081,-0.33416,-0.352788,3.13539,1.15317
0.259,0.77239,-0.0854473,-0.335468,-0.354169,3.12341,1.15558
0.26,0.775303,-0.0857867,-0.336776,-0.35555,3.11055,1.1578
0.261,0.778216,-0.0861261,-0.338084,-0.356932,3.09718,1.15979
0.262,0.781129,-0.0864658,-0.339393,-0.358313,3.08352,1.16158
0.263,0.784043,-0.0868056,-0.340701,-0.359695,3.06974,1.16323
0.264,0.786956,-0.0871455,-0.34201,-0.361077,3.05574,1.16474
0.265,0.789869,-0.0874857,-0.343319,-0.362459,3.0413,1.1661
0.266,0.792782,-0.0878262,-0.344629,-0.363842,3.02637,1.16725
0.267,0.795696,-0.0881668,-0.345938,-0.365224,3.01101,1.16817
0.268,0.79861,-0.0885075,-0.347248,-0.366607,2.99522,1.16888
0.269,0.801524,-0.0888483,-0.348558,-0.36799,2.97903,1.16941
0.27,0.804439,-0.0891893,-0.349868,-0.369373,2.9623,1.16976
0.271,0.807354,-0.0895303,-0.351178,-0.370756,2.94489,1.16992
0.272,0.810268,-0.0898714,-0.352489,-0.372139,2.92706,1.16989
0.273,0.813183,-0.0902127,-0.3538,-0.373523,2.909,1.16967
0.274,0.816097,-0.0905541,-0.355111,-0.374885,2.89084,1.1693
0.275,0.819009,-0.0908955,-0.356422,-0.376188,2.87253,1.16875
0.276,0.821921,-0.0912371,-0.357734,-0.377401,2.85373,1.16795
0.277,0.824832,-0.0915788,-0.359046,-0.378507,2.83424,1.16693
0.278,0.827743,-0.0919205,-0.360358,-0.3795,2.81416,1.16569
0.279,0.830652,-0.0922621,-0.36167,-0.380381,2.79385,1.16426
0.28,0.83356,-0.0926036,-0.362983,-0.381148,2.77359,1.16263
0.281,0.836464,-0.092945,-0.364295,-0.381797,2.75333,1.16079
0.282,0.839368,-0.093287,-0.365586,-0.382331,2.73274,1.15885
0.283,0.842271,-0.0936306,-0.366781,-0.382748,2.71165,1.15683
0.284,0.845175,-0.0939746,-0.367805,-0.383054,2.68998,1.15463
0.285,0.848079,-0.0943186,-0.368608,-0.38325,2.66813,1.1522
0.286,0.850981,-0.094662,-0.369186,-0.383343,2.64648,1.14953
0.287,0.853881,-0.0950044,-0.369532,-0.383337,2.62496,1.1466
0.288,0.856781,-0.0953462,-0.369648,-0.383239,2.60332,1.14344
0.289,0.859676,-0.0956857,-0.369528,-0.383061,2.58132,1.14006
0.29,0.862554,-0.0959892,-0.369196,-0.382803,2.55883,1.13651
0.291,0.86541,-0.0961675,-0.368673,-0.382457,2.53618,1.1328
0.292,0.868265,-0.0961653,-0.367969,-0.382009,2.51372,1.12886
0.293,0.871089,-0.0959873,-0.367092,-0.381444,2.49146,1.12469
0.294,0.873728,-0.0956388,-0.36604,-0.380756,2.46914,1.1204
0.295,0.875865,-0.0951061,-0.364808,-0.379958,2.44651,1.11601
0.296,0.877408,-0.0944122,-0.3634,-0.379071,2.42344,1.11142
0.297,0.87834,-0.0935732,-0.361835,-0.378108,2.40022,1.10656
0.298,0.878742,-0.0926014,-0.360129,-0.377056,2.37719,1.10145
0.299,0.878682,-0.0915037,-0.358302,-0.375913,2.35437,1.09613
0.3,0.878217,-0.0902995,-0.356367,-0.3747,2.33147,1.09066
0.301,0.877397,-0.0889978,-0.354308,-0.373425,2.30822,1.08501
0.302,0.876275,-0.0875966,-0.352109,-0.372083,2.28456,1.07913
0.303,0.874889,-0.0860976,-0.349785,-0.370669,2.26073,1.07307
0.304,0.873271,-0.0845179,-0.347366,-0.369199,2.23733,1.06682
0.305,0.871448,-0.0828677,-0.344879,-0.36769,2.21464,1.06042
0.306,0.869441,-0.0811604,-0.342322,-0.366126,2.19226,1.05388
0.307,0.867272,-0.0794067,-0.339664,-0.364467,2.16991,1.0472
0.308,0.864952,-0.0776167,-0.33691,-0.362735,2.14752,1.04047
0.309,0.862496,-0.0758122,-0.3341,-0.360962,2.1252,1.03367
0.31,0.859912,-0.0739898,-0.331264,-0.359128,2.10313,1.02674
0.311,0.857214,-0.0721343,-0.328376,-0.35722,2.0812,1.01978
0.312,0.854416,-0.0702525,-0.325406,-0.355256,2.0592,1.01282
0.313,0.851539,-0.0683597,-0.32238,-0.353247,2.03707,1.00574
0.314,0.848597,-0.0664613,-0.319336,-0.351193,2.01491,0.99861
0.315,0.845599,-0.064571,-0.31628,-0.349093,1.99282,0.991514
0.316,0.84257,-0.0627063,-0.313169,-0.346959,1.97085,0.984388
0.317,0.839533,-0.0608722,-0.310015,-0.344769,1.94892,0.977162
0.318,0.836499,-0.0590544,-0.306859,-0.342547,1.92698,0.969911
0.319,0.83348,-0.0572354,-0.303709,-0.340316,1.90504,0.962738
0.32,0.830478,-0.05543,-0.300525,-0.338032,1.8832,0.95555
0.321,0.827492,-0.0536443,-0.297314,-0.335708,1.86145,0.948256
0.322,0.824522,-0.0518904,-0.294119,-0.333368,1.83978,0.940869
0.323,0.821566,-0.0501774,-0.290936,-0.330995,1.81819,0.933441
0.324,0.818614,-0.0485007,-0.287732,-0.328577,1.7967,0.926
0.325,0.815664,-0.0468596,-0.284517,-0.326126,1.7754,0.918473
0.326,0.812707,-0.0452432,-0.281334,-0.323653,1.75442,0.910794
0.327,0.809742,-0.0436441,-0.278165,-0.321156,1.73408,0.902945
0.328,0.806762,-0.0420621,-0.274986,-0.318634,1.7142,0.895009
0.329,0.80377,-0.0405083,-0.271817,-0.316085,1.69477,0.88699
0.33,0.800766,-0.0389991,-0.268692,-0.313534,1.67577,0.878893
0.331,0.797763,-0.0375304,-0.265578,-0.310957,1.65724,0.870713
0.332,0.794766,-0.0360955,-0.262467,-0.308386,1.63921,0.86252
0.333,0.791786,-0.0346928,-0.259387,-0.305821,1.62156,0.854294
0.334,0.788832,-0.033319,-0.256353,-0.303237,1.60425,0.846009
0.335,0.785913,-0.0319707,-0.253328,-0.300666,1.58728,0.837726
0.336,0.783034,-0.0306504,-0.250319,-0.298094,1.57061,0.82945
0.337,0.780199,-0.0293613,-0.247356,-0.295495,1.55428,0.821161
0.338,0.777411,-0.0281085,-0.244434,-0.292876,1.53833,0.812895
0.339,0.774669,-0.0268898,-0.241525,-0.290241,1.52278,0.804676
0.34,0.771971,-0.0257012,-0.238646,-0.287589,1.50759,0.796482
0.341,0.769311,-0.0245345,-0.23582,-0.284931,1.4927,0.788335
0.342,0.766689,-0.0233928,-0.23303,-0.282277,1.47802,0.78025
0.343,0.764093,-0.0222714,-0.230258,-0.279627,1.46357,0.772203
0.344,0.761514,-0.0211698,-0.227527,-0.27699,1.44935,0.764212
0.345,0.758943,-0.0200942,-0.22485,-0.274365,1.43539,0.756287
0.346,0.756374,-0.0190464,-0.222206,-0.271751,1.42174,0.748433
0.347,0.753808,-0.0180236,-0.219586,-0.269165,1.40841,0.740612
0.348,0.751242,-0.0170146,-0.217011,-0.266586,1.39535,0.732875
0.349,0.748674,-0.0160272,-0.214489,-0.264039,1.38252,0.725214
0.35,0.746102,-0.015059,-0.212,-0.261505,1.36989,0.717613
0.351,0.743526,-0.0141077,-0.209536,-0.258995,1.35742,0.710069
0.352,0.740952,-0.0131735,-0.207118,-0.256525,1.3451,0.702616
0.353,0.738388,-0.012252,-0.204748,-0.254055,1.33294,0.695244
0.354,0.735839,-0.0113441,-0.202414,-0.251606,1.32096,0.687931
0.355,0.733307,-0.0104559,-0.200103,-0.249182,1.30919,0.680696
0.356,0.730803,-0.00958896,-0.197832,-0.246763,1.29766,0.673555
0.357,0.728339,-0.00874013,-0.195608,-0.244341,1.28634,0.666496
0.358,0.725914,-0.00790888,-0.193423,-0.241916,1.2752,0.659502
0.359,0.72353,-0.00709535,-0.19126,-0.239492,1.26422,0.65259
0.36,0.721187,-0.0062963,-0.189132,-0.237068,1.25338,0.645777
0.361,0.718882,-0.00551055,-0.187048,-0.234656,1.24264,0.639046
0.362,0.716614,-0.00473527,-0.185001,-0.232257,1.23198,0.632383
0.363,0.714382,-0.0039704,-0.182984,-0.22988,1.22141,0.625801
0.364,0.71218,-0.00321542,-0.180994,-0.227514,1.21093,0.619318
0.365,0.710003,-0.00246868,-0.179045,-0.225175,1.20059,0.612913
0.366,0.707846,-0.00173477,-0.177136,-0.222855,1.19037,0.606576
0.367,0.705708,-0.0010137,-0.175263,-0.220574,1.18029,0.600313
0.368,0.703583,-0.000308252,-0.173415,-0.218314,1.17034,0.594142
0.369,0.70147,0.000382457,-0.171599,-0.216094,1.1605,0.588057
0.37,0.699361,0.00105981,-0.16982,-0.213896,1.15074,0.582037
0.371,0.697255,0.00172542,-0.168077,-0.211737,1.14104,0.576079
0.372,0.695149,0.00238086,-0.166368,-0.209603,1.13138,0.570199
0.373,0.693041,0.00302912,-0.164685,-0.207503,1.12176,0.56441
0.374,0.690929,0.00366976,-0.163032,-0.205434,1.11217,0.558693
0.375,0.688813,0.0043028,-0.161414,-0.203391,1.10259,0.553036
0.376,0.686696,0.00492811,-0.159829,-0.201385,1.09301,0.547449
0.377,0.684579,0.00554633,-0.158274,-0.199401,1.08342,0.541943
0.378,0.682465,0.00615901,-0.156744,-0.197457,1.07396,0.536519
0.379,0.680362,0.00676038,-0.155241,-0.195531,1.06477,0.531161
0.38,0.678274,0.00734992,-0.153773,-0.193639,1.05578,0.525859
0.381,0.676204,0.00792901,-0.152335,-0.191771,1.04697,0.52062
0.382,0.674152,0.00849757,-0.150924,-0.189932,1.03832,0.515457
0.383,0.672126,0.00905728,-0.149539,-0.188122,1.02978,0.510372
0.384,0.67013,0.00960923,-0.148177,-0.186334,1.02134,0.505354
0.385,0.668166,0.0101528,-0.146841,-0.184581,1.01299,0.500389
0.386,0.666236,0.0106894,-0.145535,-0.182845,1.00476,0.495478
0.387,0.664344,0.0112196,-0.144257,-0.181141,0.996553,0.49063
0.388,0.662483,0.0117431,-0.143,-0.179458,0.98836,0.485856
0.389,0.66065,0.0122606,-0.141765,-0.1778,0.980166,0.48115
0.39,0.658842,0.012773,-0.140551,-0.176171,0.97197,0.476495
0.391,0.65706,0.0132812,-0.139362,-0.17456,0.963777,0.471881
0.392,0.655302,0.0137828,-0.1382,-0.172983,0.955613,0.46731
0.393,0.653565,0.0142748,-0.137062,-0.171423,0.947497,0.462797
0.394,0.651846,0.014756,-0.135943,-0.169885,0.939729,0.458349
0.395,0.650142,0.0152277,-0.134845,-0.168373,0.93226,0.453959
0.396,0.648454,0.0156906,-0.133765,-0.166878,0.925004,0.449617
0.397,0.646776,0.0161458,-0.132705,-0.165412,0.917927,0.445319
0.398,0.645106,0.0165908,-0.131671,-0.163963,0.910999,0.44107
0.399,0.64344,0.0170238,-0.130658,-0.162537,0.904169,0.436881
0.4,0.641778,0.0174476,-0.129664,-0.161133,0.897431,0.432763
0.401,0.640116,0.0178643,-0.128689,-0.159747,0.890813,0.42871
0.402,0.638453,0.0182747,-0.127729,-0.158387,0.884235,0.424709
0.403,0.636792,0.0186805,-0.126785,-0.157044,0.87769,0.420751
0.404,0.635133,0.0190816,-0.125864,-0.155721,0.871178,0.416832
0.405,0.633471,0.0194762,-0.124962,-0.154419,0.864691,0.412957
0.406,0.631807,0.0198588,-0.12408,-0.153135,0.858232,0.409134
0.407,0.63014,0.0202333,-0.123218,-0.151873,0.851807,0.405368
0.408,0.62847,0.0206011,-0.122368,-0.150628,0.845433,0.401652
0.409,0.626798,0.0209632,-0.121533,-0.149401,0.83914,0.397974
0.41,0.625127,0.0213176,-0.120716,-0.148194,0.832928,0.394329
0.411,0.623461,0.0216617,-0.119913,-0.147003,0.826792,0.390717
0.412,0.621801,0.021993,-0.11913,-0.145834,0.82072,0.387141
0.413,0.620147,0.0223151,-0.118368,-0.144679,0.814701,0.383609
0.414,0.618501,0.0226291,-0.117623,-0.143541,0.808739,0.380125
0.415,0.616866,0.022936,-0.11689,-0.142421,0.802805,0.376684
0.416,0.615247,0.023235,-0.116173,-0.141315,0.796898,0.373278
0.417,0.613645,0.0235226,-0.11547,-0.140229,0.791012,0.369896
0.418,0.61206,0.0238015,-0.11478,-0.139157,0.785128,0.366536
0.419,0.610503,0.024074,-0.114106,-0.1381,0.779243,0.363197
0.42,0.608967,0.02434,-0.113452,-0.137063,0.773346,0.359885
0.421,0.607451,0.0246004,-0.112814,-0.136038,0.767442,0.356607
0.422,0.605952,0.0248546,-0.11219,-0.135029,0.761524,0.353366
0.423,0.604467,0.0250981,-0.111582,-0.134037,0.755592,0.35016
0.424,0.602996,0.0253337,-0.110986,-0.133057,0.749652,0.346979
0.425,0.601537,0.0255661,-0.110402,-0.132095,0.743711,0.343817
0.426,0.600091,0.0257906,-0.109829,-0.131148,0.737783,0.340669
0.427,0.598653,0.026009,-0.109272,-0.130213,0.731887,0.337536
0.428,0.597219,0.0262196,-0.10873,-0.129297,0.726051,0.334422
0.429,0.59579,0.0264183,-0.108204,-0.128395,0.72031,0.331333
0.43,0.594362,0.0266049,-0.107692,-0.127506,0.714655,0.328275
0.431,0.592934,0.0267876,-0.107197,-0.126635,0.709087,0.325246
0.432,0.591506,0.0269648,-0.106713,-0.125779,0.703587,0.322243
0.433,0.590075,0.0271336,-0.10624,-0.124935,0.698155,0.319259
0.434,0.588639,0.0272949,-0.105777,-0.124109,0.692878,0.31629
0.435,0.587197,0.027448,-0.105329,-0.123298,0.687692,0.313334
0.436,0.585744,0.0275846,-0.104892,-0.122499,0.682565,0.310395
0.437,0.584272,0.0277125,-0.104468,-0.121717,0.677485,0.307475
0.438,0.582786,0.0278362,-0.104058,-0.120951,0.672445,0.304579
0.439,0.581287,0.0279518,-0.103667,-0.120198,0.667445,0.301711
0.44,0.579777,0.0280564,-0.103285,-0.119462,0.662468,0.298872
0.441,0.578257,0.0281551,-0.102916,-0.118743,0.657516,0.296053
0.442,0.576725,0.028245,-0.102555,-0.118039,0.652593,0.293251
0.443,0.575178,0.028316,-0.102208,-0.11735,0.647704,0.29046
0.444,0.573601,0.0283785,-0.101871,-0.11668,0.642849,0.28768
0.445,0.572009,0.0284348,-0.101543,-0.116026,0.638028,0.284911
0.446,0.5704,0.0284819,-0.101227,-0.115386,0.633242,0.282155
0.447,0.568781,0.0285186,-0.100924,-0.114765,0.628507,0.279417
0.448,0.567151,0.0285504,-0.100637,-0.114161,0.623816,0.276702
0.449,0.56551,0.0285729,-0.10036,-0.113571,0.619188,0.274014
0.45,0.563865,0.0285765,-0.100096,-0.112995,0.614623,0.271351
0.451,0.562212,0.0285686,-0.0998395,-0.112438,0.610114,0.268705
0.452,0.560544,0.0285538,-0.099596,-0.111895,0.605653,0.266073
0.453,0.558864,0.0285312,-0.0993632,-0.111365,0.601237,0.263451
0.454,0.557177,0.0285036,-0.099138,-0.110851,0.596867,0.260838
0.455,0.555484,0.0284678,-0.0989228,-0.110353,0.592523,0.258232
0.456,0.553796,0.0284257,-0.0987155,-0.109867,0.588203,0.255638
0.457,0.552117,0.0283754,-0.0985234,-0.109395,0.5839,0.253057
0.458,0.550446,0.028303,-0.0983432,-0.108937,0.579626,0.250495
0.459,0.548781,0.0282226,-0.0981725,-0.108494,0.575366,0.247954
0.46,0.54712,0.0281362,-0.0980123,-0.108063,0.571112,0.245434
0.461,0.545455,0.0280415,-0.0978605,-0.107644,0.566861,0.242931
0.462,0.543785,0.0279394,-0.0977219,-0.107238,0.562621,0.240441
0.463,0.542115,0.0278288,-0.0975935,-0.106846,0.558386,0.237959
0.464,0.540451,0.0277109,-0.0974718,-0.106465,0.554144,0.235482
0.465,0.538793,0.0275823,-0.0973585,-0.106095,0.549905,0.233008
0.466,0.537146,0.0274335,-0.0972524,-0.105738,0.545669,0.230537
0.467,0.535507,0.0272726,-0.0971579,-0.105393,0.541437,0.228072
0.468,0.533877,0.0271037,-0.097076,-0.105058,0.537208,0.225616
0.469,0.532252,0.026926,-0.0970026,-0.104732,0.532985,0.223169
0.47,0.530627,0.0267413,-0.0969384,-0.104417,0.52877,0.220736
0.471,0.528998,0.0265499,-0.0968831,-0.104114,0.524564,0.218323
0.472,0.527373,0.02635,-0.096836,-0.103821,0.520373,0.215926
0.473,0.525736,0.0261416,-0.0968044,-0.103536,0.516201,0.213541
0.474,0.524127,0.0259217,-0.0967797,-0.103262,0.512055,0.21116
0.475,0.522509,0.0256805,-0.0967622,-0.102999,0.507936,0.208783
0.476,0.520888,0.0254306,-0.0967515,-0.102745,0.503834,0.206406
0.477,0.519262,0.0251751,-0.0967476,-0.1025,0.499742,0.204033
0.478,0.517635,0.0249136,-0.0967544,-0.102263,0.495661,0.201662
0.479,0.516006,0.0246482,-0.0967733,-0.102036,0.491579,0.199297
0.48,0.514373,0.0243784,-0.0967994,-0.101819,0.487489,0.196941
0.481,0.512731,0.024103,-0.0968332,-0.10161,0.48338,0.194598
0.482,0.511079,0.0238196,-0.0968744,-0.101409,0.479244,0.192272
0.483,0.509424,0.0235277,-0.0969233,-0.101216,0.475073,0.189968
0.484,0.507746,0.0232108,-0.0969845,-0.101033,0.470861,0.187682
0.485,0.506041,0.0228845,-0.0970564,-0.10086,0.466614,0.18541
0.486,0.504288,0.0225506,-0.097135,-0.100693,0.462318,0.183152
0.487,0.50252,0.0222077,-0.0972197,-0.100536,0.457975,0.180904
0.488,0.500723,0.0218593,-0.0973101,-0.100386,0.453629,0.178669
0.489,0.49892,0.0215066,-0.0974067,-0.100246,0.449447,0.176443
0.49,0.497106,0.021148,-0.0975145,-0.100115,0.44534,0.174225
0.491,0.495278,0.0207822,-0.0976331,-0.099991,0.441335,0.172017
0.492,0.493435,0.0204046,-0.0977583,-0.0998758,0.437402,0.169821
0.493,0.491577,0.0200158,-0.0978893,-0.0997684,0.433524,0.167641
0.494,0.489705,0.0195979,-0.098026,-0.0996692,0.42971,0.165481
0.495,0.487822,0.0191703,-0.0981697,-0.0995799,0.426027,0.16334
0.496,0.485934,0.0187321,-0.098323,-0.0994982,0.42248,0.161222
0.497,0.484024,0.0182867,-0.098489,-0.0994234,0.419021,0.159121
0.498,0.482086,0.0178356,-0.0986617,-0.0993575,0.415641,0.157036
0.499,0.480112,0.0173805,-0.0988402,-0.0992988,0.412323,0.154963
0.5,0.478089,0.016922,-0.0990232,-0.0992477,0.409059,0.1529
0.501,0.476048,0.0164601,-0.0992115,-0.0992061,0.405846,0.150841
0.502,0.473987,0.0159884,-0.0994066,-0.0991708,0.402689,0.148785
0.503,0.471919,0.0155107,-0.0996143,-0.0991414,0.399599,0.146731
0.504,0.469844,0.0150064,-0.0998311,-0.0991202,0.396545,0.144681
0.505,0.467771,0.0144949,-0.100055,-0.0991057,0.393522,0.142636
0.506,0.465703,0.0139736,-0.100283,-0.0990977,0.390522,0.140597
0.507,0.463642,0.0134491,-0.100515,-0.0990974,0.387542,0.138566
0.508,0.461589,0.0129218,-0.100753,-0.0991034,0.384604,0.136542
0.509,0.459542,0.0123929,-0.100998,-0.0991144,0.381679,0.134529
0.51,0.457508,0.0118621,-0.101257,-0.0991318,0.378765,0.132533
0.511,0.455479,0.011329,-0.101523,-0.0991568,0.375859,0.130553
0.512,0.453444,0.010793,-0.101795,-0.0991874,0.372956,0.128584
0.513,0.451403,0.0102463,-0.102069,-0.0992231,0.370057,0.126623
0.514,0.449339,0.00969122,-0.102348,-0.0992665,0.367157,0.124668
0.515,0.447221,0.00910701,-0.102631,-0.0993145,0.364254,0.122717
0.516,0.44509,0.00851476,-0.102921,-0.099367,0.361347,0.120768
0.517,0.442951,0.00791428,-0.103225,-0.0994262,0.358433,0.118822
0.518,0.440815,0.00731072,-0.103537,-0.0994922,0.355511,0.116878
0.519,0.438682,0.00670305,-0.103855,-0.0995629,0.352581,0.114934
0.52,0.436557,0.00609052,-0.104176,-0.0996378,0.349641,0.112992
0.521,0.434437,0.00547327,-0.104501,-0.0997197,0.34669,0.111053
0.522,0.432324,0.00485152,-0.10483,-0.0998059,0.343728,0.109122
0.523,0.430222,0.00422413,-0.105167,-0.0998964,0.340757,0.1072
0.524,0.428151,0.00359147,-0.105515,-0.0999927,0.337778,0.10529
0.525,0.426089,0.00294029,-0.105871,-0.100096,0.334795,0.103395
0.526,0.424032,0.00227359,-0.106232,-0.100203,0.331807,0.101513
0.527,0.421979,0.00157936,-0.106596,-0.100314,0.328815,0.0996449
0.528,0.419932,0.000871427,-0.106962,-0.10043,0.325819,0.0977896
0.529,0.417871,0.000154693,-0.107331,-0.100552,0.322818,0.0959444
0.53,0.415807,-0.000567345,-0.107706,-0.100677,0.319814,0.0941092
0.531,0.413753,-0.00129296,-0.108089,-0.100807,0.316814,0.0922827
0.532,0.411624,-0.00202091,-0.108484,-0.100943,0.313821,0.0904626
0.533,0.409464,-0.00275037,-0.108886,-0.101085,0.310838,0.0886449
0.534,0.407302,-0.00348152,-0.109292,-0.101229,0.307867,0.0868288
0.535,0.405119,-0.00421356,-0.109702,-0.101377,0.304903,0.085016
0.536,0.40293,-0.00494815,-0.110114,-0.101531,0.301947,0.0832082
0.537,0.400735,-0.00569475,-0.110531,-0.10169,0.298993,0.0814061
0.538,0.398535,-0.00645968,-0.110954,-0.101853,0.296039,0.0796104
0.539,0.396328,-0.00724334,-0.111389,-0.102019,0.293084,0.0778211
0.54,0.394116,-0.00803887,-0.111833,-0.102192,0.290136,0.0760385
0.541,0.391896,-0.00883672,-0.112283,-0.10237,0.287198,0.0742658
0.542,0.389674,-0.00963615,-0.112735,-0.102549,0.28427,0.0725062
0.543,0.387443,-0.0104359,-0.113188,-0.102733,0.281356,0.0707602
0.544,0.385201,-0.0112368,-0.113644,-0.102922,0.27846,0.0690262
0.545,0.382949,-0.0120389,-0.114101,-0.103116,0.275599,0.0673031
0.546,0.380688,-0.0128427,-0.114565,-0.103314,0.272792,0.0655878
0.547,0.378417,-0.0136482,-0.11504,-0.103515,0.27003,0.0638783
0.548,0.376112,-0.0144556,-0.115522,-0.103722,0.267312,0.0621749
0.549,0.37379,-0.0152669,-0.11601,-0.103933,0.264637,0.060476
0.55,0.371461,-0.0160903,-0.1165,-0.104147,0.261998,0.0587792
0.551,0.369004,-0.0169445,-0.116992,-0.104363,0.259392,0.0570848
0.552,0.366514,-0.0178146,-0.117487,-0.104585,0.256815,0.0553929
0.553,0.36401,-0.0186958,-0.117985,-0.104813,0.254261,0.0537013
0.554,0.361461,-0.0195817,-0.118489,-0.105043,0.251741,0.0520118
0.555,0.358899,-0.0204706,-0.119002,-0.105277,0.249242,0.0503235
0.556,0.356324,-0.0213625,-0.119527,-0.105514,0.246761,0.0486388
0.557,0.35373,-0.0222582,-0.120059,-0.105757,0.244319,0.046959
0.558,0.351126,-0.0231584,-0.120594,-0.106002,0.241903,0.0452854
0.559,0.348516,-0.0240636,-0.121129,-0.10625,0.239518,0.043619
0.56,0.345899,-0.0249756,-0.121666,-0.1065,0.237135,0.0419601
0.561,0.343278,-0.025893,-0.122204,-0.106756,0.234754,0.0403099
0.562,0.340648,-0.0268217,-0.122743,-0.107016,0.232374,0.038667
0.563,0.338015,-0.0277612,-0.123288,-0.107279,0.229999,0.037032
0.564,0.335379,-0.0287371,-0.123847,-0.107544,0.227626,0.0354039
0.565,0.332745,-0.029731,-0.124411,-0.107812,0.22525,0.0337809
0.566,0.330104,-0.0307365,-0.124977,-0.108086,0.222876,0.0321624
0.567,0.327454,-0.0317464,-0.125546,-0.108361,0.2205,0.0305464
0.568,0.324787,-0.0327585,-0.126116,-0.108639,0.218124,0.0289298
0.569,0.322105,-0.0337728,-0.126688,-0.108919,0.215747,0.0273116
0.57,0.319402,-0.0347888,-0.127262,-0.109206,0.213369,0.0256936
0.571,0.316656,-0.035805,-0.127841,-0.109497,0.210995,0.0240767
0.572,0.313912,-0.0368216,-0.128428,-0.109792,0.208624,0.0224601
0.573,0.311172,-0.0378368,-0.129029,-0.110088,0.206258,0.0208443
0.574,0.308427,-0.0388498,-0.129637,-0.110387,0.203902,0.0192312
0.575,0.305691,-0.0398675,-0.130248,-0.110692,0.201548,0.01762
0.576,0.302967,-0.0408881,-0.130862,-0.111,0.199195,0.0160107
0.577,0.300268,-0.0419357,-0.131477,-0.111311,0.196833,0.0144049
0.578,0.297586,-0.0430006,-0.132094,-0.111623,0.194464,0.0128058
0.579,0.294914,-0.0440709,-0.132712,-0.11194,0.192092,0.0112148
0.58,0.292251,-0.0451428,-0.133333,-0.112263,0.189711,0.00963183
0.581,0.289596,-0.0462127,-0.133962,-0.112589,0.187318,0.00805985
0.582,0.286946,-0.047281,-0.134601,-0.112916,0.184908,0.00649686
0.583,0.284305,-0.0483479,-0.135245,-0.113246,0.182476,0.00494051
0.584,0.28167,-0.0494144,-0.13589,-0.11358,0.180067,0.00338963
0.585,0.279044,-0.0504808,-0.136535,-0.113918,0.177696,0.00184433
0.586,0.276424,-0.0515471,-0.137181,-0.114259,0.175343,0.000303734
0.587,0.273808,-0.0526132,-0.137828,-0.114602,0.173003,-0.00123292
0.588,0.271193,-0.0536796,-0.138475,-0.114947,0.170677,-0.00276293
0.589,0.268563,-0.0547542,-0.139126,-0.115297,0.16837,-0.00428921
0.59,0.265922,-0.0558346,-0.139783,-0.115653,0.166088,-0.00581256
0.591,0.26328,-0.0569426,-0.140454,-0.116011,0.163817,-0.00733337
0.592,0.260568,-0.0580741,-0.141132,-0.116371,0.161583,-0.00885389
0.593,0.257838,-0.0592131,-0.141813,-0.116733,0.15938,-0.0103721
0.594,0.255093,-0.0603603,-0.142496,-0.117102,0.15719,-0.0118857
0.595,0.252339,-0.0615105,-0.143181,-0.117476,0.155002,-0.0133954
0.596,0.249576,-0.0626645,-0.143869,-0.117854,0.15282,-0.0148997
0.597,0.246812,-0.0638223,-0.144558,-0.118234,0.150639,-0.0163947
0.598,0.244052,-0.0649844,-0.14525,-0.118617,0.148449,-0.0178812
0.599,0.241295,-0.0661508,-0.145948,-0.119008,0.146251,-0.0193638
0.6,0.238543,-0.0673218,-0.146658,-0.119405,0.144048,-0.0208429
0.601,0.235794,-0.0684974,-0.147377,-0.119804,0.141841,-0.0223162
0.602,0.233047,-0.0696773,-0.148098,-0.120205,0.139638,-0.0237817
0.603,0.230304,-0.0708661,-0.148819,-0.12061,0.137449,-0.0252371
0.604,0.227562,-0.0720651,-0.149539,-0.12102,0.135286,-0.0266836
0.605,0.224823,-0.0732851,-0.150258,-0.121434,0.133148,-0.0281221
0.606,0.222088,-0.0745391,-0.150978,-0.121849,0.13105,-0.0295545
0.607,0.219354,-0.075803,-0.151695,-0.122265,0.128984,-0.0309835
0.608,0.216621,-0.0770781,-0.152414,-0.122683,0.126954,-0.0324095
0.609,0.213886,-0.078357,-0.153137,-0.123106,0.124955,-0.0338326
0.61,0.21115,-0.0796387,-0.153873,-0.123531,0.122982,-0.0352537
0.611,0.208412,-0.0809208,-0.154613,-0.123956,0.121034,-0.0366739
0.612,0.205661,-0.0822057,-0.155356,-0.124379,0.119116,-0.038093
0.613,0.202878,-0.0834929,-0.156099,-0.124803,0.117225,-0.0395111
0.614,0.200091,-0.0847813,-0.156845,-0.125231,0.115353,-0.0409284
0.615,0.197301,-0.0860711,-0.157592,-0.125661,0.113499,-0.0423426
0.616,0.194426,-0.0873592,-0.15834,-0.126089,0.111662,-0.043759
0.617,0.191518,-0.088648,-0.159091,-0.126518,0.109851,-0.0451772
0.618,0.188605,-0.0899407,-0.159845,-0.126947,0.10807,-0.0465954
0.619,0.185666,-0.09124,-0.160608,-0.127381,0.106306,-0.0480137
0.62,0.182691,-0.0925632,-0.161384,-0.127817,0.104555,-0.0494324
0.621,0.179706,-0.0938917,-0.162166,-0.128255,0.102816,-0.0508498
0.622,0.176692,-0.0952228,-0.16295,-0.128693,0.101089,-0.052266
0.623,0.173653,-0.0965519,-0.163735,-0.129132,0.0993731,-0.0536804
0.624,0.170599,-0.0978778,-0.164522,-0.129572,0.0976648,-0.0550941
0.625,0.167536,-0.0992006,-0.165309,-0.130016,0.0959626,-0.0565061
0.626,0.164463,-0.100521,-0.166097,-0.130462,0.0942642,-0.0579144
0.627,0.161376,-0.10184,-0.166884,-0.130909,0.0925686,-0.0593176
0.628,0.158287,-0.103158,-0.167673,-0.131356,0.0908852,-0.060712
0.629,0.155231,-0.104474,-0.168467,-0.131804,0.089227,-0.0620988
0.63,0.152181,-0.105789,-0.169272,-0.132256,0.0875772,-0.0634771
0.631,0.149121,-0.107106,-0.170079,-0.132713,0.0859272,-0.0648482
0.632,0.146043,-0.108426,-0.170887,-0.133171,0.0842784,-0.0662133
0.633,0.142948,-0.109757,-0.171694,-0.133631,0.0826413,-0.0675745
0.634,0.139837,-0.111102,-0.172501,-0.134092,0.0810047,-0.0689316
0.635,0.136706,-0.112466,-0.173308,-0.134554,0.0793641,-0.0702821
0.636,0.133534,-0.113841,-0.174115,-0.135021,0.0777255,-0.0716259
0.637,0.130343,-0.115222,-0.174923,-0.135492,0.0760789,-0.0729649
0.638,0.127153,-0.116605,-0.175733,-0.135966,0.074426,-0.0743002
0.639,0.123957,-0.11799,-0.176546,-0.136442,0.0727676,-0.0756317
0.64,0.120706,-0.119377,-0.177377,-0.13692,0.0711006,-0.0769601
0.641,0.11738,-0.120765,-0.178211,-0.137402,0.0694247,-0.0782872
0.642,0.114048,-0.122155,-0.179049,-0.13789,0.0677387,-0.0796134
0.643,0.110711,-0.123549,-0.179888,-0.138384,0.0660457,-0.0809374
0.644,0.107332,-0.124947,-0.180728,-0.13888,0.0643546,-0.0822586
0.645,0.103933,-0.126349,-0.181571,-0.13938,0.06266,-0.0835754
0.646,0.100527,-0.127756,-0.182415,-0.139882,0.0609598,-0.0848877
0.647,0.0971143,-0.129175,-0.183261,-0.140387,0.0592467,-0.0861969
0.648,0.0936988,-0.130605,-0.184109,-0.1409,0.0575216,-0.0874994
0.649,0.0902791,-0.132055,-0.184962,-0.141415,0.0557889,-0.0887959
0.65,0.086856,-0.133528,-0.185828,-0.141934,0.0540409,-0.0900922
0.651,0.0834294,-0.135012,-0.186701,-0.142455,0.0522777,-0.0913874
0.652,0.0799964,-0.136508,-0.187577,-0.142977,0.0505009,-0.0926798
0.653,0.0765583,-0.138008,-0.188454,-0.143503,0.0487128,-0.0939694
0.654,0.0731152,-0.139514,-0.189331,-0.144034,0.0469158,-0.0952554
0.655,0.0696669,-0.141022,-0.190207,-0.144566,0.0451163,-0.096537
0.656,0.0662292,-0.142535,-0.191083,-0.145098,0.043311,-0.0978128
0.657,0.0628108,-0.144052,-0.191958,-0.145629,0.0414964,-0.0990839
0.658,0.0594119,-0.145573,-0.192831,-0.14616,0.0396722,-0.100352
0.659,0.056012,-0.147099,-0.193706,-0.146695,0.0378476,-0.101618
0.66,0.0526392,-0.148629,-0.194584,-0.147231,0.0360255,-0.102883
0.661,0.049265,-0.150167,-0.195473,-0.147763,0.0342068,-0.104146
0.662,0.045902,-0.151721,-0.196363,-0.148292,0.0324013,-0.105406
0.663,0.0425488,-0.153278,-0.197254,-0.148817,0.0306071,-0.106666
0.664,0.039212,-0.154869,-0.198145,-0.14934,0.0288241,-0.107927
0.665,0.0357974,-0.156464,-0.199036,-0.149863,0.027052,-0.109189
0.666,0.0323903,-0.158073,-0.199928,-0.150387,0.0252938,-0.110454
0.667,0.0289938,-0.159685,-0.200821,-0.150908,0.0235648,-0.111723
0.668,0.0256086,-0.161298,-0.201714,-0.151428,0.021862,-0.112995
0.669,0.0222233,-0.162909,-0.202609,-0.151946,0.0201861,-0.114269
0.67,0.0188555,-0.164517,-0.203508,-0.152464,0.0185277,-0.115542
0.671,0.015482,-0.166121,-0.204417,-0.152983,0.0168789,-0.116816
0.672,0.0121123,-0.167721,-0.205335,-0.153505,0.0152373,-0.118091
0.673,0.00874488,-0.169317,-0.206257,-0.154028,0.0136029,-0.119365
0.674,0.00537682,-0.170909,-0.20718,-0.15455,0.0119705,-0.120637
0.675,0.00202432,-0.172498,-0.208105,-0.155071,0.0103689,-0.121902
0.676,-0.00131811,-0.174089,-0.209031,-0.155592,0.00879674,-0.123162
0.677,-0.00464609,-0.175678,-0.209958,-0.156112,0.00722975,-0.124419
0.678,-0.00796605,-0.17728,-0.210886,-0.156634,0.00566477,-0.12567
0.679,-0.0112811,-0.178889,-0.211816,-0.157159,0.00410423,-0.126914
0.68,-0.0145926,-0.180497,-0.212747,-0.157685,0.00255781,-0.12815
0.681,-0.0179047,-0.18211,-0.213682,-0.158211,0.00102457,-0.129382
0.682,-0.0212114,-0.183719,-0.214627,-0.158737,-0.000495907,-0.130607
0.683,-0.0245118,-0.185325,-0.215576,-0.159264,-0.00200494,-0.131828
0.684,-0.0278208,-0.186928,-0.216527,-0.159792,-0.00350241,-0.133044
0.685,-0.0311254,-0.188527,-0.217475,-0.160324,-0.00495202,-0.134257
0.686,-0.0344228,-0.190123,-0.218422,-0.16086,-0.00637208,-0.135464
0.687,-0.0377132,-0.191716,-0.219367,-0.161396,-0.00776803,-0.136663
0.688,-0.0410141,-0.193306,-0.220311,-0.161933,-0.00914915,-0.137854
0.689,-0.0443163,-0.194893,-0.221254,-0.162471,-0.0105183,-0.139039
0.69,-0.0476213,-0.19648,-0.222195,-0.16301,-0.0118793,-0.140218
0.691,-0.0509209,-0.198069,-0.223137,-0.163549,-0.0132326,-0.141391
0.692,-0.054262,-0.199656,-0.224084,-0.164092,-0.0145726,-0.142562
0.693,-0.0576383,-0.201257,-0.225039,-0.164639,-0.0159007,-0.143731
0.694,-0.0610087,-0.202869,-0.225997,-0.165187,-0.0172244,-0.144898
0.695,-0.0643705,-0.204483,-0.226956,-0.165737,-0.0185464,-0.146063
0.696,-0.0677313,-0.206102,-0.227914,-0.166288,-0.0198653,-0.147227
0.697,-0.0710945,-0.207724,-0.228872,-0.16684,-0.0211764,-0.148391
0.698,-0.0744507,-0.209345,-0.229831,-0.167394,-0.02248,-0.149553
0.699,-0.0778128,-0.210966,-0.230789,-0.167952,-0.0237824,-0.150707
0.7,-0.0811812,-0.212585,-0.231747,-0.168514,-0.0250782,-0.15186
0.701,-0.0845448,-0.214203,-0.232707,-0.169079,-0.0263687,-0.153013
0.702,-0.0879025,-0.215822,-0.233671,-0.169646,-0.0276533,-0.154169
0.703,-0.09126,-0.217441,-0.23464,-0.170213,-0.0289428,-0.155326
0.704,-0.0946159,-0.21906,-0.235619,-0.170781,-0.0302385,-0.156485
0.705,-0.097969,-0.220685,-0.236604,-0.171349,-0.0315357,-0.157645
0.706,-0.101321,-0.222315,-0.23759,-0.171919,-0.0328323,-0.158803
0.707,-0.104673,-0.223949,-0.238579,-0.172493,-0.0341334,-0.159961
0.708,-0.107972,-0.225592,-0.239569,-0.173068,-0.0354397,-0.161117
0.709,-0.111224,-0.227253,-0.24056,-0.173642,-0.0367524,-0.162273
0.71,-0.114454,-0.228917,-0.241552,-0.174217,-0.0380732,-0.163428
0.711,-0.117681,-0.230586,-0.242546,-0.174791,-0.0394006,-0.164582
0.712,-0.120912,-0.232261,-0.24354,-0.175366,-0.0407202,-0.165736
0.713,-0.124141,-0.233938,-0.244538,-0.175941,-0.0420456,-0.166889
0.714,-0.12737,-0.235617,-0.245544,-0.176521,-0.0433737,-0.168039
0.715,-0.130601,-0.237297,-0.246557,-0.177103,-0.0447021,-0.169185
0.716,-0.133839,-0.23898,-0.247576,-0.177684,-0.0460233,-0.170321
0.717,-0.137047,-0.240668,-0.248595,-0.178265,-0.0473491,-0.171452
0.718,-0.140244,-0.242355,-0.249615,-0.178845,-0.0486777,-0.172579
0.719,-0.143431,-0.244034,-0.250636,-0.179426,-0.0500027,-0.173699
0.72,-0.146618,-0.245718,-0.251655,-0.180006,-0.0513237,-0.174814
0.721,-0.14981,-0.247406,-0.252672,-0.180589,-0.0526382,-0.175921
0.722,-0.153078,-0.249099,-0.253689,-0.181172,-0.0539342,-0.177022
0.723,-0.156362,-0.250797,-0.254706,-0.181754,-0.055217,-0.178114
0.724,-0.159656,-0.252511,-0.255725,-0.182334,-0.0564884,-0.179198
0.725,-0.162961,-0.254227,-0.25675,-0.182912,-0.0577497,-0.180277
0.726,-0.166287,-0.25594,-0.257778,-0.183488,-0.0589964,-0.181349
0.727,-0.16964,-0.257655,-0.258808,-0.184063,-0.0602249,-0.182417
0.728,-0.173,-0.259372,-0.259838,-0.184639,-0.0614333,-0.183481
0.729,-0.176365,-0.261091,-0.260868,-0.185217,-0.062618,-0.184542
0.73,-0.179744,-0.262809,-0.261897,-0.185797,-0.0637801,-0.185599
0.731,-0.183155,-0.264527,-0.262926,-0.186375,-0.0649357,-0.186653
0.732,-0.186581,-0.266246,-0.263954,-0.186954,-0.0660844,-0.187705
0.733,-0.190024,-0.267964,-0.264983,-0.187532,-0.0672162,-0.188753
0.734,-0.193479,-0.269685,-0.266014,-0.18811,-0.0683351,-0.1898
0.735,-0.196956,-0.271403,-0.267048,-0.188689,-0.0694503,-0.190847
0.736,-0.200449,-0.273125,-0.268091,-0.189269,-0.0705626,-0.191894
0.737,-0.203959,-0.274848,-0.269137,-0.189854,-0.0716697,-0.19294
0.738,-0.207479,-0.276584,-0.270187,-0.19044,-0.072772,-0.193987
0.739,-0.211001,-0.278324,-0.271237,-0.191026,-0.0738724,-0.195036
0.74,-0.214559,-0.280064,-0.272289,-0.191613,-0.0749724,-0.196085
0.741,-0.218129,-0.281804,-0.273342,-0.192199,-0.0760708,-0.197132
0.742,-0.22171,-0.283544,-0.274396,-0.192784,-0.0771671,-0.198179
0.743,-0.22531,-0.285283,-0.275451,-0.193369,-0.0782647,-0.199226
0.744,-0.228938,-0.287016,-0.276507,-0.193955,-0.079363,-0.200272
0.745,-0.232589,-0.288746,-0.277568,-0.194545,-0.0804635,-0.201318
0.746,-0.236258,-0.290471,-0.278632,-0.195135,-0.0815663,-0.202363
0.747,-0.23995,-0.292193,-0.279706,-0.195725,-0.0826715,-0.203399
0.748,-0.243652,-0.293916,-0.280784,-0.196315,-0.0837797,-0.20443
0.749,-0.247355,-0.295635,-0.281865,-0.196905,-0.0848911,-0.20546
0.75,-0.251064,-0.297352,-0.282948,-0.197496,-0.0860079,-0.20649
0.751,-0.254821,-0.299069,-0.28403,-0.198087,-0.0871322,-0.207518
0.752,-0.258607,-0.300783,-0.285111,-0.198681,-0.088262,-0.208544
0.753,-0.262396,-0.302512,-0.286193,-0.199279,-0.0893996,-0.209565
0.754,-0.266175,-0.30424,-0.287276,-0.199879,-0.0905455,-0.21058
0.755,-0.269957,-0.305968,-0.288361,-0.200481,-0.0917005,-0.211589
0.756,-0.27375,-0.307696,-0.289448,-0.201083,-0.0928652,-0.212596
0.757,-0.277547,-0.309421,-0.29054,-0.201685,-0.0940413,-0.2136
0.758,-0.281346,-0.311147,-0.291636,-0.202289,-0.0952306,-0.214599
0.759,-0.285147,-0.31287,-0.292735,-0.202892,-0.0964341,-0.215591
0.76,-0.288952,-0.314593,-0.293832,-0.203497,-0.0976532,-0.216579
0.761,-0.292774,-0.316314,-0.294927,-0.204106,-0.0988677,-0.217562
0.762,-0.296594,-0.318038,-0.296019,-0.204716,-0.100092,-0.218539
0.763,-0.300408,-0.319762,-0.297108,-0.205325,-0.101327,-0.219512
0.764,-0.304222,-0.321484,-0.298194,-0.205933,-0.102573,-0.220479
0.765,-0.308034,-0.323206,-0.299275,-0.206541,-0.103829,-0.221442
0.766,-0.311846,-0.32493,-0.300357,-0.207149,-0.105094,-0.2224
0.767,-0.315658,-0.326654,-0.301437,-0.207757,-0.106368,-0.223355
0.768,-0.319445,-0.328394,-0.302525,-0.208367,-0.10765,-0.224307
0.769,-0.323227,-0.330134,-0.303611,-0.208982,-0.108923,-0.225255
0.77,-0.327001,-0.331876,-0.304699,-0.209601,-0.110186,-0.226199
0.771,-0.330757,-0.333616,-0.305786,-0.210222,-0.111426,-0.227141
0.772,-0.334493,-0.335356,-0.306871,-0.210845,-0.112612,-0.22808
0.773,-0.338216,-0.337099,-0.307954,-0.21147,-0.11378,-0.229017
0.774,-0.341926,-0.338844,-0.309036,-0.212098,-0.114932,-0.229953
0.775,-0.345622,-0.340591,-0.310117,-0.212727,-0.116065,-0.230887
0.776,-0.349295,-0.342342,-0.311198,-0.213359,-0.117177,-0.231819
0.777,-0.352931,-0.344096,-0.31228,-0.213996,-0.118271,-0.232749
0.778,-0.35653,-0.345852,-0.313364,-0.214636,-0.119339,-0.233677
0.779,-0.360099,-0.34761,-0.314452,-0.215278,-0.120395,-0.234601
0.78,-0.363696,-0.34937,-0.315541,-0.215921,-0.121442,-0.235523
0.781,-0.367281,-0.351133,-0.31663,-0.216565,-0.122467,-0.236439
0.782,-0.370847,-0.352905,-0.317719,-0.217209,-0.123474,-0.237352
0.783,-0.374394,-0.354686,-0.318807,-0.217853,-0.124472,-0.238261
0.784,-0.377928,-0.35647,-0.319893,-0.218497,-0.125458,-0.239165
0.785,-0.381456,-0.358256,-0.320979,-0.219143,-0.126434,-0.240064
0.786,-0.384969,-0.360042,-0.322064,-0.21979,-0.127403,-0.240956
0.787,-0.388468,-0.361826,-0.32315,-0.220437,-0.128352,-0.241843
0.788,-0.391958,-0.363614,-0.324238,-0.221083,-0.129281,-0.24272
0.789,-0.395439,-0.365399,-0.325328,-0.221728,-0.13018,-0.243586
0.79,-0.398896,-0.367189,-0.326421,-0.222373,-0.131056,-0.244441
0.791,-0.402338,-0.368977,-0.327515,-0.223016,-0.131915,-0.245289
0.792,-0.405773,-0.370764,-0.32861,-0.223659,-0.132755,-0.246126
0.793,-0.409197,-0.372548,-0.329704,-0.224305,-0.133585,-0.246947
0.794,-0.412599,-0.374331,-0.330797,-0.22495,-0.134409,-0.247756
0.795,-0.415987,-0.376113,-0.33189,-0.225595,-0.135231,-0.248554
0.796,-0.419353,-0.377903,-0.332981,-0.226237,-0.136051,-0.249343
0.797,-0.422703,-0.379697,-0.334073,-0.226879,-0.136866,-0.250121
0.798,-0.426037,-0.381492,-0.335164,-0.227518,-0.137677,-0.250889
0.799,-0.429363,-0.383288,-0.336255,-0.228156,-0.138488,-0.251647
0.8,-0.432675,-0.385085,-0.337351,-0.228792,-0.139299,-0.252393
0.801,-0.435977,-0.386882,-0.338447,-0.229429,-0.140106,-0.253125
0.802,-0.439267,-0.388682,-0.339543,-0.230067,-0.140908,-0.253842
0.803,-0.442543,-0.390485,-0.340638,-0.230704,-0.141708,-0.254542
0.804,-0.445804,-0.392288,-0.341732,-0.231341,-0.14251,-0.255225
0.805,-0.449039,-0.394091,-0.342822,-0.231975,-0.14331,-0.255889
0.806,-0.452171,-0.395893,-0.343909,-0.232607,-0.144115,-0.256529
0.807,-0.455257,-0.397695,-0.344993,-0.233238,-0.144924,-0.257146
0.808,-0.458311,-0.399498,-0.346078,-0.233866,-0.145737,-0.257738
0.809,-0.461344,-0.401303,-0.347161,-0.234492,-0.146554,-0.2583
0.81,-0.464356,-0.40312,-0.348244,-0.23512,-0.147374,-0.25883
0.811,-0.467347,-0.404938,-0.34933,-0.235749,-0.148199,-0.259328
0.812,-0.470323,-0.406757,-0.350416,-0.236377,-0.149025,-0.259792
0.813,-0.473285,-0.408576,-0.3515,-0.237005,-0.14985,-0.26022
0.814,-0.476263,-0.410394,-0.352584,-0.237632,-0.150681,-0.260611
0.815,-0.479241,-0.412209,-0.353665,-0.238259,-0.151519,-0.260966
0.816,-0.482208,-0.414025,-0.354742,-0.238887,-0.152362,-0.26129
0.817,-0.485174,-0.415839,-0.355818,-0.239514,-0.153212,-0.261585
0.818,-0.488103,-0.417652,-0.356889,-0.240143,-0.154066,-0.261856
0.819,-0.490968,-0.419462,-0.35796,-0.240774,-0.154923,-0.262114
0.82,-0.493813,-0.421271,-0.35903,-0.241407,-0.155786,-0.262368
0.821,-0.49664,-0.423077,-0.360098,-0.242041,-0.156655,-0.262626
0.822,-0.499454,-0.424883,-0.36117,-0.242676,-0.15753,-0.262897
0.823,-0.50226,-0.426695,-0.362242,-0.24331,-0.158412,-0.263192
0.824,-0.50506,-0.428504,-0.363313,-0.243945,-0.1593,-0.263519
0.825,-0.507852,-0.430309,-0.364386,-0.24458,-0.160194,-0.263886
0.826,-0.51064,-0.432106,-0.365457,-0.245215,-0.161091,-0.264294
0.827,-0.513428,-0.433899,-0.366527,-0.245851,-0.161992,-0.264745
0.828,-0.516214,-0.435689,-0.367598,-0.246489,-0.162901,-0.265239
0.829,-0.518998,-0.43748,-0.368669,-0.247128,-0.163815,-0.265774
0.83,-0.521784,-0.439266,-0.369741,-0.247767,-0.164735,-0.266347
0.831,-0.524574,-0.441047,-0.370814,-0.248405,-0.165659,-0.266952
0.832,-0.527357,-0.442819,-0.37189,-0.249042,-0.166588,-0.267588
0.833,-0.530142,-0.444586,-0.372969,-0.249678,-0.167517,-0.268252
0.834,-0.532908,-0.446348,-0.37405,-0.250312,-0.168436,-0.26894
0.835,-0.535677,-0.448109,-0.37513,-0.250946,-0.169351,-0.269649
0.836,-0.538456,-0.44986,-0.37621,-0.251579,-0.170266,-0.270369
0.837,-0.541243,-0.451605,-0.37729,-0.252213,-0.171174,-0.271101
0.838,-0.544024,-0.453346,-0.37837,-0.252847,-0.172083,-0.271844
0.839,-0.546799,-0.455081,-0.37945,-0.253481,-0.172996,-0.272598
0.84,-0.54957,-0.456799,-0.380531,-0.254116,-0.173895,-0.273363
0.841,-0.552348,-0.458511,-0.381611,-0.254752,-0.174786,-0.274131
0.842,-0.555134,-0.46022,-0.382692,-0.25539,-0.175658,-0.274907
0.843,-0.557926,-0.461925,-0.383777,-0.256029,-0.176522,-0.27569
0.844,-0.560724,-0.463625,-0.384863,-0.256669,-0.177384,-0.276476
0.845,-0.563521,-0.46532,-0.38595,-0.257311,-0.178229,-0.277266
0.846,-0.566315,-0.46701,-0.387036,-0.257956,-0.179072,-0.278062
0.847,-0.569113,-0.4687,-0.388123,-0.258604,-0.179907,-0.278862
0.848,-0.571917,-0.470388,-0.38921,-0.259255,-0.18072,-0.279664
0.849,-0.574727,-0.472076,-0.390297,-0.259906,-0.181516,-0.280469
0.85,-0.577543,-0.473761,-0.391384,-0.260558,-0.182303,-0.281277
0.851,-0.580345,-0.475442,-0.392469,-0.261211,-0.183084,-0.282086
0.852,-0.583148,-0.477119,-0.393555,-0.261865,-0.183861,-0.282896
0.853,-0.585955,-0.478793,-0.39464,-0.262519,-0.184607,-0.283704
0.854,-0.588766,-0.480463,-0.395728,-0.263173,-0.185334,-0.284514
0.855,-0.591588,-0.48213,-0.396816,-0.263829,-0.186049,-0.285326
0.856,-0.594444,-0.483796,-0.397901,-0.264485,-0.18675,-0.286141
0.857,-0.597307,-0.485457,-0.398985,-0.265142,-0.187435,-0.286958
0.858,-0.600179,-0.487116,-0.400069,-0.265798,-0.188105,-0.287775
0.859,-0.603058,-0.488771,-0.40115,-0.266452,-0.188764,-0.288592
0.86,-0.605944,-0.490424,-0.402227,-0.267105,-0.189409,-0.289411
0.861,-0.608838,-0.492077,-0.403301,-0.267756,-0.19004,-0.290229
0.862,-0.611747,-0.493731,-0.404372,-0.268404,-0.190663,-0.291047
0.863,-0.614665,-0.495381,-0.405441,-0.269051,-0.191276,-0.291867
0.864,-0.617589,-0.497029,-0.406511,-0.269696,-0.191878,-0.292687
0.865,-0.620522,-0.498676,-0.407577,-0.270341,-0.192473,-0.293509
0.866,-0.623464,-0.500321,-0.408641,-0.270983,-0.193064,-0.294332
0.867,-0.626416,-0.501963,-0.4097,-0.271622,-0.193651,-0.295154
0.868,-0.629377,-0.503604,-0.410756,-0.272258,-0.194238,-0.295977
0.869,-0.632349,-0.505243,-0.411807,-0.272891,-0.194824,-0.2968
0.87,-0.635329,-0.50688,-0.412855,-0.27352,-0.195399,-0.297622
0.871,-0.63832,-0.508515,-0.413901,-0.274146,-0.195974,-0.298444
0.872,-0.64132,-0.510149,-0.414944,-0.274769,-0.196549,-0.299265
0.873,-0.64433,-0.511781,-0.415985,-0.27539,-0.197122,-0.300082
0.874,-0.647349,-0.513416,-0.417026,-0.27601,-0.197696,-0.300897
0.875,-0.650378,-0.515047,-0.418067,-0.276629,-0.19827,-0.301708
0.876,-0.653423,-0.516676,-0.419106,-0.277247,-0.198847,-0.302516
0.877,-0.656477,-0.518305,-0.420143,-0.277863,-0.199427,-0.30332
0.878,-0.659539,-0.519931,-0.421179,-0.278476,-0.20001,-0.304116
0.879,-0.662609,-0.521556,-0.422213,-0.279087,-0.200596,-0.304907
0.88,-0.665686,-0.523178,-0.423245,-0.279694,-0.201184,-0.305696
0.881,-0.668771,-0.5248,-0.424276,-0.280299,-0.201775,-0.306483
0.882,-0.671863,-0.526422,-0.425305,-0.280901,-0.202365,-0.30727
0.883,-0.674962,-0.528042,-0.426331,-0.281501,-0.202957,-0.308056
0.884,-0.678067,-0.529661,-0.427356,-0.2821,-0.203553,-0.308837
0.885,-0.681176,-0.53128,-0.428382,-0.282698,-0.204155,-0.309616
0.886,-0.684291,-0.5329,-0.429408,-0.283294,-0.204764,-0.310391
0.887,-0.687413,-0.534515,-0.430432,-0.283887,-0.205383,-0.311166
0.888,-0.69054,-0.536131,-0.431451,-0.284476,-0.20601,-0.311937
0.889,-0.693678,-0.537744,-0.43247,-0.285062,-0.206633,-0.312706
0.89,-0.696816,-0.539355,-0.433487,-0.285643,-0.207257,-0.313473
0.891,-0.699956,-0.540966,-0.434504,-0.286221,-0.207885,-0.314239
0.892,-0.703099,-0.542576,-0.43552,-0.286793,-0.208518,-0.315
0.893,-0.706246,-0.544186,-0.436534,-0.287362,-0.209154,-0.315761
0.894,-0.709408,-0.545795,-0.437546,-0.287925,-0.209777,-0.316522
0.895,-0.712577,-0.547404,-0.438559,-0.288484,-0.21039,-0.317285
0.896,-0.715746,-0.549012,-0.439572,-0.289039,-0.21099,-0.318049
0.897,-0.718914,-0.550618,-0.440584,-0.289589,-0.21157,-0.318815
0.898,-0.722076,-0.552228,-0.441594,-0.290134,-0.212131,-0.319582
0.899,-0.725213,-0.553833,-0.442603,-0.290672,-0.212687,-0.320351
0.9,-0.728351,-0.555441,-0.44361,-0.291205,-0.213237,-0.321123
0.901,-0.731484,-0.55705,-0.444616,-0.29173,-0.213774,-0.321898
0.902,-0.734614,-0.558663,-0.445619,-0.292247,-0.214282,-0.322674
0.903,-0.737744,-0.560278,-0.44662,-0.292756,-0.214771,-0.323452
0.904,-0.740868,-0.561894,-0.44762,-0.293257,-0.215238,-0.324231
0.905,-0.743955,-0.563513,-0.448621,-0.293748,-0.215687,-0.325013
0.906,-0.747029,-0.565134,-0.44962,-0.294228,-0.216132,-0.325795
0.907,-0.750089,-0.566757,-0.450616,-0.294697,-0.216579,-0.326579
0.908,-0.753135,-0.56838,-0.451608,-0.295153,-0.217027,-0.327363
0.909,-0.756171,-0.570006,-0.452598,-0.295595,-0.217477,-0.328151
0.91,-0.7592,-0.571633,-0.453586,-0.296022,-0.217931,-0.328941
0.911,-0.762222,-0.573258,-0.454569,-0.296432,-0.21838,-0.329736
0.912,-0.765234,-0.574882,-0.455548,-0.296825,-0.218829,-0.330534
0.913,-0.768236,-0.576505,-0.456524,-0.297197,-0.219282,-0.331334
0.914,-0.771231,-0.578126,-0.457495,-0.297544,-0.219744,-0.332136
0.915,-0.774218,-0.579745,-0.458465,-0.297865,-0.220212,-0.332942
0.916,-0.777197,-0.581361,-0.459431,-0.298152,-0.220687,-0.333752
0.917,-0.780187,-0.582973,-0.460392,-0.298403,-0.221169,-0.334563
0.918,-0.783171,-0.584585,-0.461346,-0.29861,-0.221658,-0.335375
0.919,-0.786146,-0.586197,-0.462296,-0.298765,-0.222157,-0.336184
0.92,-0.789116,-0.587808,-0.463239,-0.298862,-0.222669,-0.336992
0.921,-0.79208,-0.589419,-0.464174,-0.298888,-0.223189,-0.337799
0.922,-0.795037,-0.591025,-0.465105,-0.298832,-0.22372,-0.338603
0.923,-0.797988,-0.592627,-0.466028,-0.29868,-0.224261,-0.339407
0.924,-0.80093,-0.594223,-0.466946,-0.298418,-0.224813,-0.340211
0.925,-0.803864,-0.595815,-0.467858,-0.29803,-0.225376,-0.341014
0.926,-0.806787,-0.597401,-0.468763,-0.297501,-0.225946,-0.341815
0.927,-0.809701,-0.598983,-0.46966,-0.296819,-0.226498,-0.342615
0.928,-0.812604,-0.600562,-0.47055,-0.295973,-0.227047,-0.343413
0.929,-0.815496,-0.602137,-0.471434,-0.294961,-0.227592,-0.344208
0.93,-0.818381,-0.603709,-0.472311,-0.293799,-0.228133,-0.344999
0.931,-0.821257,-0.605273,-0.473179,-0.292507,-0.22867,-0.345787
0.932,-0.824124,-0.606839,-0.474039,-0.291134,-0.229201,-0.346573
0.933,-0.826985,-0.608402,-0.474891,-0.28977,-0.229723,-0.347357
0.934,-0.829853,-0.609961,-0.475736,-0.288491,-0.230237,-0.34814
0.935,-0.832708,-0.611515,-0.476576,-0.287343,-0.230742,-0.34892
0.936,-0.83554,-0.613063,-0.477409,-0.286358,-0.231242,-0.349699
0.937,-0.838361,-0.614606,-0.478234,-0.285545,-0.231739,-0.350476
0.938,-0.841125,-0.616144,-0.479051,-0.284896,-0.232233,-0.351248
0.939,-0.843873,-0.617679,-0.479861,-0.284397,-0.232725,-0.352016
0.94,-0.846616,-0.619211,-0.480664,-0.284032,-0.233214,-0.352782
0.941,-0.84933,-0.620737,-0.481459,-0.283788,-0.233701,-0.353547
0.942,-0.852036,-0.622254,-0.482245,-0.283647,-0.234184,-0.354307
0.943,-0.854731,-0.623763,-0.483023,-0.283597,-0.234666,-0.355063
0.944,-0.857381,-0.625265,-0.483792,-0.283625,-0.235137,-0.355816
0.945,-0.860015,-0.62676,-0.484553,-0.283719,-0.235607,-0.356571
0.946,-0.862628,-0.62825,-0.485306,-0.283869,-0.236071,-0.357322
0.947,-0.865226,-0.629734,-0.486049,-0.284067,-0.236532,-0.358074
0.948,-0.867811,-0.631211,-0.486782,-0.284306,-0.236993,-0.358823
0.949,-0.870385,-0.632679,-0.487505,-0.284581,-0.237445,-0.35957
0.95,-0.872925,-0.634141,-0.488219,-0.284887,-0.237887,-0.360318
0.951,-0.875445,-0.635597,-0.488924,-0.285221,-0.238324,-0.361064
0.952,-0.878027,-0.637045,-0.489618,-0.285578,-0.238752,-0.36181
0.953,-0.88064,-0.638488,-0.490301,-0.285955,-0.239155,-0.362557
0.954,-0.883246,-0.639925,-0.49097,-0.28635,-0.239548,-0.363304
0.955,-0.885843,-0.641355,-0.491626,-0.28676,-0.239926,-0.364051
0.956,-0.888432,-0.642778,-0.49227,-0.287183,-0.240284,-0.364798
0.957,-0.891014,-0.644197,-0.492902,-0.287617,-0.240611,-0.365545
0.958,-0.893594,-0.645605,-0.493523,-0.288061,-0.240913,-0.366291
0.959,-0.896171,-0.646998,-0.494131,-0.288513,-0.241199,-0.367037
0.96,-0.898746,-0.648385,-0.494726,-0.288971,-0.241474,-0.367776
0.961,-0.901319,-0.64976,-0.495307,-0.289437,-0.241751,-0.368513
0.962,-0.903891,-0.651127,-0.495872,-0.289909,-0.242034,-0.369246
0.963,-0.906461,-0.652489,-0.496423,-0.290387,-0.242323,-0.369978
0.964,-0.909023,-0.653833,-0.49696,-0.29087,-0.242617,-0.370707
0.965,-0.911571,-0.655169,-0.49748,-0.291357,-0.242919,-0.371439
0.966,-0.9141,-0.6565,-0.497983,-0.291848,-0.243222,-0.372172
0.967,-0.916611,-0.657824,-0.498468,-0.292341,-0.243529,-0.372905
0.968,-0.919101,-0.659141,-0.498934,-0.292837,-0.243846,-0.373638
0.969,-0.921582,-0.660447,-0.499379,-0.293335,-0.244171,-0.37437
0.97,-0.924057,-0.661747,-0.499802,-0.293834,-0.244505,-0.375101
0.971,-0.926529,-0.663039,-0.500203,-0.294335,-0.244848,-0.375831
0.972,-0.929,-0.664326,-0.500577,-0.294837,-0.245201,-0.376559
0.973,-0.93146,-0.665606,-0.500926,-0.295341,-0.24556,-0.377287
0.974,-0.933918,-0.666883,-0.501248,-0.295848,-0.245927,-0.378014
0.975,-0.936375,-0.668154,-0.501543,-0.29636,-0.246304,-0.378743
0.976,-0.938834,-0.66942,-0.501808,-0.296876,-0.246693,-0.379472
0.977,-0.941295,-0.67068,-0.502044,-0.297394,-0.247094,-0.380203
0.978,-0.94376,-0.671935,-0.502246,-0.297916,-0.247505,-0.380935
0.979,-0.94623,-0.673185,-0.502413,-0.29844,-0.247924,-0.381668
0.98,-0.948705,-0.67443,-0.502546,-0.298967,-0.248348,-0.382404
0.981,-0.951195,-0.67567,-0.502641,-0.299496,-0.248782,-0.383143
0.982,-0.953695,-0.6769,-0.502698,-0.300028,-0.249228,-0.383884
0.983,-0.956193,-0.678124,-0.502716,-0.300561,-0.249684,-0.384626
0.984,-0.958696,-0.67934,-0.502692,-0.301098,-0.250153,-0.385369
0.985,-0.961205,-0.68055,-0.502626,-0.301636,-0.250636,-0.386111
0.986,-0.963721,-0.681754,-0.502515,-0.302178,-0.251133,-0.386853
0.987,-0.966244,-0.682953,-0.502358,-0.302721,-0.251643,-0.387596
0.988,-0.968777,-0.684145,-0.502155,-0.303266,-0.25217,-0.38834
0.989,-0.971335,-0.685333,-0.501904,-0.303811,-0.252709,-0.389085
0.99,-0.973904,-0.686516,-0.501604,-0.304358,-0.25326,-0.389833
0.991,-0.976483,-0.687694,-0.501257,-0.304906,-0.253824,-0.390579
0.992,-0.979071,-0.688867,-0.500861,-0.305453,-0.254405,-0.391324
0.993,-0.981656,-0.690035,-0.50042,-0.306,-0.254996,-0.392068
0.994,-0.984249,-0.691197,-0.499936,-0.306547,-0.255595,-0.392813
0.995,-0.986853,-0.692351,-0.499412,-0.307092,-0.256182,-0.393558
0.996,-0.989468,-0.693498,-0.498853,-0.307637,-0.256763,-0.394303
0.997,-0.992095,-0.694641,-0.498268,-0.308182,-0.257342,-0.395046
0.998,-0.994733,-0.695778,-0.497662,-0.308725,-0.257915,-0.395789
0.999,-0.997395,-0.69691,-0.497045,-0.309267,-0.258477,-0.396531
1,-1.00007,-0.698038,-0.496427,-0.309806,-0.259027,-0.397266


==> Example8_q1q1_obstacle_miehe_shear_stress.csv <==
Time,q1q1_4global,q1q1_5global,q1q1_6global,q1q1_5global_simplePenal
0,,,,0
0.0001,,,,6.39086
0.0002,,,,12.7817
0.0003,,,,19.1716
0.0004,,,,25.5605
0.0005,,,,31.9478
0.0006,,,,38.3329
0.0007,,,,44.7155
0.0008,,,,51.0949
0.0009,,,,57.4707
0.001,64.242,63.9086,63.7427,63.8423
0.0011,67.2792,66.9655,66.8083,70.2502
0.0012,73.3925,73.051,72.8802,76.637
0.0013,79.5034,79.1339,78.95,83.0212
0.0014,85.6082,85.2131,85.0175,89.402
0.0015,91.7043,91.2873,91.0823,95.7769
0.0016,97.7913,97.3571,97.1445,102.145
0.0017,103.869,103.42,103.203,108.511
0.0018,109.939,109.479,109.259,114.876
0.0019,116.004,115.534,115.312,121.238
0.002,122.063,121.585,121.362,127.596
0.0021,128.116,127.633,127.41,133.951
0.0022,134.164,133.676,133.456,140.302
0.0023,140.205,139.715,139.499,146.649
0.0024,146.239,145.75,145.539,152.992
0.0025,152.264,151.778,151.575,159.33
0.0026,158.28,157.802,157.608,165.663
0.0027,164.288,163.819,163.637,171.992
0.0028,170.285,169.83,169.663,178.315
0.0029,176.273,175.834,175.684,184.633
0.003,182.25,181.832,181.701,190.946
0.0031,188.216,187.822,187.713,197.253
0.0032,194.17,193.806,193.721,203.553
0.0033,200.113,199.781,199.724,209.848
0.0034,206.043,205.749,205.722,216.136
0.0035,211.96,211.708,211.715,222.418
0.0036,217.864,217.659,217.703,228.692
0.0037,223.754,223.6,223.685,234.959
0.0038,229.629,229.533,229.661,241.219
0.0039,235.49,235.455,235.631,247.471
0.004,241.334,241.368,241.595,253.715
0.0041,247.163,247.271,247.552,259.95
0.0042,252.975,253.162,253.503,266.177
0.0043,258.769,259.043,259.447,272.395
0.0044,264.545,264.912,265.383,278.604
0.0045,270.302,270.769,271.313,284.804
0.0046,276.04,276.613,277.234,290.993
0.0047,281.757,282.445,283.147,297.172
0.0048,287.454,288.263,289.053,303.341
0.0049,293.129,294.067,294.949,309.499
0.005,298.781,299.857,300.837,315.646
0.0051,320.138,321.223,322.212,321.781
0.0052,326.654,327.572,328.535,327.904
0.0053,332.827,333.793,334.799,334.015
0.0054,338.913,339.987,341.055,340.113
0.0055,344.883,346.148,347.297,346.197
0.0056,350.8,352.259,353.522,352.268
0.0057,356.689,358.324,359.727,358.325
0.0058,362.552,364.367,365.906,364.367
0.0059,368.391,370.395,372.064,370.394
0.006,374.203,376.406,378.212,376.405
0.0061,379.989,382.401,384.35,382.4
0.0062,385.748,388.379,390.478,388.378
0.0063,391.477,394.339,396.596,394.338
0.0064,397.177,400.281,402.703,400.281
0.0065,402.845,406.205,408.799,406.204
0.0066,408.481,412.109,414.883,412.108
0.0067,414.084,417.992,420.956,417.991
0.0068,419.652,423.854,427.016,423.853
0.0069,425.183,429.695,433.064,429.693
0.007,430.677,435.512,439.098,435.51
0.0071,436.13,441.305,445.118,441.303
0.0072,441.543,447.073,451.123,447.071
0.0073,446.912,452.814,457.113,452.813
0.0074,452.236,458.529,463.087,458.527
0.0075,457.512,464.214,469.045,464.212
0.0076,462.739,469.869,474.985,469.867
0.0077,467.913,475.492,480.906,475.49
0.0078,473.032,481.081,486.807,481.079
0.0079,478.093,486.635,492.688,486.633
0.008,483.093,492.151,498.547,492.149
0.0081,488.027,497.627,504.382,497.624
0.0082,492.893,503.061,510.193,503.058
0.0083,497.685,508.449,515.977,508.445
0.0084,502.399,513.788,521.732,513.784
0.0085,507.03,519.074,527.456,519.071
0.0086,511.571,524.305,533.146,524.301
0.0087,516.016,529.474,538.8,529.47
0.0088,520.357,534.576,544.414,534.572
0.0089,524.585,539.606,549.984,539.601
0.009,528.692,544.555,555.504,544.55
0.0091,532.665,549.416,560.97,549.41
0.0092,536.493,554.179,566.374,554.172
0.0093,540.159,558.831,571.709,558.824
0.0094,543.647,563.36,576.963,563.351
0.0095,546.937,567.748,582.125,567.738
0.0096,550.004,571.975,587.18,571.964
0.0097,552.821,576.016,592.109,576.004
0.0098,555.355,579.844,596.889,579.83
0.0099,557.566,583.421,601.491,583.405
0.01,559.405,586.706,605.885,586.686
0.0101,560.817,589.648,610.031,589.625
0.0102,561.736,592.19,613.892,592.163
0.0103,562.103,594.272,617.432,594.239
0.0104,561.835,595.829,620.62,595.788
0.0105,560.842,596.814,623.444,596.763
0.0106,559.038,597.192,625.899,597.129
0.0107,556.341,596.94,627.987,596.863
0.0108,552.666,596.056,629.717,595.959
0.0109,547.952,594.556,631.213,594.445
0.011,542.179,592.584,632.628,592.47
0.0111,535.411,590.418,634.036,590.305
0.0112,527.854,588.253,635.423,588.133
0.0113,519.875,586.123,636.749,585.983
0.0114,511.826,583.98,637.983,583.805
0.0115,503.853,581.768,639.101,581.545
0.0116,495.922,579.433,640.084,579.154
0.0117,487.921,576.932,640.92,576.586
0.0118,479.754,574.228,641.601,573.808
0.0119,471.337,571.296,642.121,570.795
0.012,462.613,568.122,642.467,567.532
0.0121,453.529,564.696,642.64,564.012
0.0122,444.059,561.011,642.637,560.227
0.0123,434.169,557.051,642.451,556.167
0.0124,423.83,552.811,642.076,551.813
0.0125,413.001,548.283,641.517,547.164
0.0126,401.642,543.475,640.769,542.225
0.0127,389.707,538.399,639.823,537.011
0.0128,377.135,533.06,638.683,531.529
0.0129,363.88,527.457,637.365,525.775
0.013,349.884,521.584,635.836,519.745
0.0131,335.163,515.443,634.115,513.438
0.0132,319.914,509.044,632.2,506.865
0.0133,304.744,502.393,630.085,500.045
0.0134,291.082,495.512,627.782,492.988
0.0135,281.043,488.398,625.284,485.706
0.0136,275.774,481.051,622.585,478.193
0.0137,274.074,473.47,619.703,470.441
0.0138,274.106,465.642,616.634,462.443
0.0139,274.839,457.557,613.372,454.184
0.014,275.868,449.207,609.931,445.648
0.0141,277.035,440.561,606.317,436.816
0.0142,278.273,431.603,602.517,427.658
0.0143,279.543,422.299,598.541,418.131
0.0144,280.838,412.587,594.405,408.19
0.0145,282.15,402.414,590.097,397.765
0.0146,283.476,391.714,585.615,386.77
0.0147,284.812,380.386,580.982,375.112
0.0148,286.156,368.337,576.203,362.707
0.0149,287.507,355.518,571.267,349.575
0.015,288.859,342.113,566.175,336.147
0.0151,,329.013,,323.867
0.0152,,318.336,,315.243
0.0153,,312.271,,311.457
0.0154,,310.275,,310.859


==> Example8_q2q1_load_displacement_l_shaped.csv <==
Loading,q2q1_2global,q2q1_3global,q2q1_4global
0,0,0,0
0.001,2.29653E-05,-7.45759E-06,-2.10624E-06
0.002,4.38548E-05,-1.61775E-05,-4.93824E-06
0.003,6.60169E-05,-2.41422E-05,-7.3436E-06
0.004,8.76931E-05,-3.2231E-05,-9.81151E-06
0.005,0.000106255,-4.04343E-05,-1.23011E-05
0.006,0.000121721,-4.98163E-05,-1.49429E-05
0.007,0.00013376,-6.07217E-05,-1.86828E-05
0.008,0.000141729,-7.29112E-05,-2.29773E-05
0.009,0.000144988,-8.65875E-05,-2.79594E-05
0.01,0.000142895,-0.000101953,-3.37229E-05
0.011,0.00013481,-0.00011921,-4.03613E-05
0.012,0.000120093,-0.000138561,-4.79683E-05
0.013,9.81055E-05,-0.000160207,-5.66375E-05
0.014,6.82084E-05,-0.000184351,-6.64625E-05
0.015,2.97644E-05,-0.000211194,-7.75367E-05
0.016,-1.78632E-05,-0.000240939,-8.99537E-05
0.017,-7.53101E-05,-0.000273785,-0.000103807
0.018,-0.000143211,-0.000309935,-0.000119189
0.019,-0.000222199,-0.000349589,-0.000136195
0.02,-0.000312908,-0.000392948,-0.000154917
0.021,-0.000415967,-0.000440213,-0.000175447
0.022,-0.000532007,-0.000491583,-0.00019788
0.023,-0.000661657,-0.000547258,-0.000222309
0.024,-0.000805544,-0.000607437,-0.000248826
0.025,-0.000964293,-0.000672321,-0.000277524
0.026,-0.00113853,-0.000742108,-0.000308496
0.027,-0.00132887,-0.000816996,-0.000341835
0.028,-0.00153594,-0.000897184,-0.000377633
0.029,-0.00176036,-0.000982869,-0.000415983
0.03,-0.00200275,-0.00107425,-0.000456977
0.031,-0.00226371,-0.00117152,-0.000500708
0.032,-0.00254387,-0.00127488,-0.000547268
0.033,-0.00284383,-0.00138452,-0.000596749
0.034,-0.00316421,-0.00150065,-0.000649243
0.035,-0.0035056,-0.00162345,-0.000704841
0.036,-0.00386862,-0.00175312,-0.000763636
0.037,-0.00425386,-0.00188985,-0.00082572
0.038,-0.00466193,-0.00203385,-0.000891183
0.039,-0.00509343,-0.00218529,-0.000960117
0.04,-0.00554894,-0.00234438,-0.00103261
0.041,-0.00602905,-0.0025113,-0.00110876
0.042,-0.00653437,-0.00268626,-0.00118866
0.043,-0.00706547,-0.00286943,-0.00127239
0.044,-0.00762294,-0.00306101,-0.00136004
0.045,-0.00820736,-0.00326119,-0.00145172
0.046,-0.00881931,-0.00347015,-0.00154749
0.047,-0.00945936,-0.0036881,-0.00164747
0.048,-0.0101281,-0.00391521,-0.00175173
0.049,-0.010826,-0.00415167,-0.00186037
0.05,-0.0115538,-0.00439767,-0.00197348
0.051,-0.0123119,-0.00465339,-0.00209114
0.052,-0.013101,-0.00491902,-0.00221345
0.053,-0.0139216,-0.00519475,-0.00234049
0.054,-0.0147741,-0.00548075,-0.00247236
0.055,-0.0156593,-0.00577722,-0.00260914
0.056,-0.0165776,-0.00608432,-0.00275091
0.057,-0.0175295,-0.00640225,-0.00289778
0.058,-0.0185157,-0.00673118,-0.00304983
0.059,-0.0195366,-0.0070713,-0.00320714
0.06,-0.0205927,-0.00742278,-0.0033698
0.061,-0.0216847,-0.00778579,-0.00353791
0.062,-0.0228129,-0.00816053,-0.00371154
0.063,-0.023978,-0.00854716,-0.00389079
0.064,-0.0251804,-0.00894586,-0.00407574
0.065,-0.0264206,-0.0093568,-0.00426647
0.066,-0.0276992,-0.00978016,-0.00446309
0.067,-0.0290167,-0.0102161,-0.00466566
0.068,-0.0303734,-0.0106648,-0.00487428
0.069,-0.03177,-0.0111265,-0.00508904
0.07,-0.0332069,-0.0116012,-0.00531001
0.071,-0.0346847,-0.0120892,-0.00553728
0.072,-0.0362036,-0.0125906,-0.00577095
0.073,-0.0377643,-0.0131057,-0.00601108
0.074,-0.0393672,-0.0136345,-0.00625777
0.075,-0.0410128,-0.0141773,-0.00651111
0.076,-0.0427015,-0.0147341,-0.00677117
0.077,-0.0444337,-0.0153052,-0.00703804
0.078,-0.04621,-0.0158907,-0.0073118
0.079,-0.0480307,-0.0164909,-0.00759253
0.08,-0.0498963,-0.0171057,-0.00788032
0.081,-0.0518072,-0.0177354,-0.00817526
0.082,-0.0537638,-0.0183802,-0.00847741
0.083,-0.0557666,-0.0190402,-0.00878687
0.084,-0.0578159,-0.0197156,-0.00910371
0.085,-0.0599122,-0.0204065,-0.00942802
0.086,-0.0620558,-0.021113,-0.00975988
0.087,-0.0642472,-0.0218353,-0.0100994
0.088,-0.0664867,-0.0225737,-0.0104466
0.089,-0.0687747,-0.0233281,-0.0108015
0.09,-0.0711116,-0.0240988,-0.0111644
0.091,-0.0734978,-0.0248859,-0.0115352
0.092,-0.0759336,-0.0256895,-0.011914
0.093,-0.0784194,-0.0265098,-0.0123009
0.094,-0.0809554,-0.027347,-0.012696
0.095,-0.0835422,-0.0282011,-0.0130994
0.096,-0.0861799,-0.0290723,-0.0135111
0.097,-0.0888689,-0.0299608,-0.0139312
0.098,-0.0916096,-0.0308666,-0.0143598
0.099,-0.0944023,-0.03179,-0.014797
0.1,-0.0972471,-0.032731,-0.0152428
0.101,-0.100145,-0.0336897,-0.0156974
0.102,-0.103095,-0.0346664,-0.0161607
0.103,-0.106098,-0.0356611,-0.0166329
0.104,-0.109155,-0.0366739,-0.017114
0.105,-0.112266,-0.037705,-0.0176042
0.106,-0.11543,-0.0387546,-0.0181034
0.107,-0.118649,-0.0398226,-0.0186118
0.108,-0.121922,-0.0409093,-0.0191295
0.109,-0.125249,-0.0420147,-0.0196564
0.11,-0.128632,-0.043139,-0.0201928
0.111,-0.13207,-0.0442823,-0.0207385
0.112,-0.135563,-0.0454447,-0.0212939
0.113,-0.139111,-0.0466263,-0.0218587
0.114,-0.142716,-0.0478272,-0.0224333
0.115,-0.146376,-0.0490475,-0.0230176
0.116,-0.150092,-0.0502874,-0.0236117
0.117,-0.153865,-0.0515468,-0.0242156
0.118,-0.157694,-0.0528261,-0.0248295
0.119,-0.161579,-0.0541251,-0.0254534
0.12,-0.165522,-0.055444,-0.0260874
0.121,-0.169521,-0.056783,-0.0267315
0.122,-0.173577,-0.0581421,-0.0273858
0.123,-0.17769,-0.0595214,-0.0280504
0.124,-0.18186,-0.060921,-0.0287253
0.125,-0.186088,-0.0623409,-0.0294106
0.126,-0.190373,-0.0637814,-0.0301064
0.127,-0.194715,-0.0652423,-0.0308127
0.128,-0.199115,-0.0667239,-0.0315296
0.129,-0.203573,-0.0682262,-0.0322571
0.13,-0.208088,-0.0697493,-0.0329954
0.131,-0.212661,-0.0712932,-0.0337444
0.132,-0.217291,-0.072858,-0.0345043
0.133,-0.221979,-0.0744438,-0.035275
0.134,-0.226725,-0.0760507,-0.0360567
0.135,-0.231528,-0.0776787,-0.0368494
0.136,-0.236389,-0.0793278,-0.0376532
0.137,-0.241308,-0.0809982,-0.0384681
0.138,-0.246284,-0.0826899,-0.0392942
0.139,-0.251318,-0.0844029,-0.0401315
0.14,-0.256409,-0.0861373,-0.0409802
0.141,-0.261558,-0.0878932,-0.0418401
0.142,-0.266764,-0.0896706,-0.0427115
0.143,-0.272026,-0.0914694,-0.0435943
0.144,-0.277346,-0.0932899,-0.0444887
0.145,-0.282723,-0.0951319,-0.0453946
0.146,-0.288157,-0.0969956,-0.0463121
0.147,-0.293647,-0.098881,-0.0472412
0.148,-0.299194,-0.100788,-0.0481821
0.149,-0.304797,-0.102717,-0.0491348
0.15,-0.310456,-0.104667,-0.0500992
0.151,-0.316171,-0.10664,-0.0510755
0.152,-0.321942,-0.108634,-0.0520637
0.153,-0.327768,-0.110649,-0.0530638
0.154,-0.333649,-0.112687,-0.0540759
0.155,-0.339585,-0.114746,-0.0551001
0.156,-0.345575,-0.116828,-0.0561363
0.157,-0.35162,-0.11893,-0.0571846
0.158,-0.357719,-0.121055,-0.0582451
0.159,-0.363871,-0.123202,-0.0593178
0.16,-0.370076,-0.12537,-0.0604027
0.161,-0.376335,-0.12756,-0.0614999
0.162,-0.382646,-0.129771,-0.0626094
0.163,-0.389009,-0.132005,-0.0637313
0.164,-0.395424,-0.13426,-0.0648655
0.165,-0.40189,-0.136536,-0.0660121
0.166,-0.408407,-0.138834,-0.0671711
0.167,-0.414974,-0.141154,-0.0683426
0.168,-0.421591,-0.143495,-0.0695267
0.169,-0.428257,-0.145857,-0.0707232
0.17,-0.434972,-0.148241,-0.0719323
0.171,-0.441735,-0.150646,-0.0731539
0.172,-0.448546,-0.153072,-0.0743882
0.173,-0.455404,-0.15552,-0.0756351
0.174,-0.462308,-0.157988,-0.0768946
0.175,-0.469258,-0.160477,-0.0781667
0.176,-0.476253,-0.162987,-0.0794515
0.177,-0.483292,-0.165517,-0.080749
0.178,-0.490374,-0.168069,-0.0820592
0.179,-0.4975,-0.17064,-0.0833821
0.18,-0.504667,-0.173232,-0.0847177
0.181,-0.511876,-0.175844,-0.0860661
0.182,-0.519125,-0.178476,-0.0874271
0.183,-0.526413,-0.181128,-0.0888008
0.184,-0.53374,-0.183799,-0.0901873
0.185,-0.541104,-0.18649,-0.0915865
0.186,-0.548505,-0.1892,-0.0929983
0.187,-0.555941,-0.19193,-0.0944229
0.188,-0.563412,-0.194677,-0.0958601
0.189,-0.570915,-0.197444,-0.09731
0.19,-0.578451,-0.200229,-0.0987724
0.191,-0.586018,-0.203032,-0.100247
0.192,-0.593614,-0.205852,-0.101735
0.193,-0.601239,-0.20869,-0.103235
0.194,-0.60889,-0.211545,-0.104748
0.195,-0.616567,-0.214417,-0.106273
0.196,-0.624267,-0.217305,-0.10781
0.197,-0.63199,-0.220209,-0.10936
0.198,-0.639734,-0.223129,-0.110922
0.199,-0.647497,-0.226063,-0.112496
0.2,-0.655277,-0.229012,-0.114082
0.201,-0.663072,-0.231975,-0.11568
0.202,-0.670881,-0.234952,-0.11729
0.203,-0.678701,-0.237941,-0.118911
0.204,-0.686529,-0.240942,-0.120544
0.205,-0.694365,-0.243955,-0.122188
0.206,-0.702205,-0.246978,-0.123844
0.207,-0.710047,-0.250011,-0.125511
0.208,-0.717887,-0.253052,-0.127188
0.209,-0.725724,-0.256101,-0.128876
0.21,-0.733554,-0.259157,-0.130573
0.211,-0.741373,-0.262218,-0.132281
0.212,-0.749178,-0.265283,-0.133999
0.213,-0.756966,-0.26835,-0.135725
0.214,-0.764732,-0.271417,-0.13746
0.215,-0.772473,-0.274483,-0.139202
0.216,-0.780183,-0.277546,-0.140953
0.217,-0.787858,-0.280603,-0.142709
0.218,-0.795492,-0.283652,-0.144472
0.219,-0.80308,-0.286689,-0.146239
0.22,-0.810615,-0.28971,-0.14801
0.221,-0.818091,-0.292713,-0.149782
0.222,-0.825501,-0.295691,-0.151555
0.223,-0.832836,-0.29864,-0.153325
0.224,-0.840087,-0.301552,-0.15509
0.225,-0.847246,-0.30442,-0.156846
0.226,-0.854301,-0.307233,-0.15859
0.227,-0.861243,-0.30998,-0.160315
0.228,-0.86806,-0.31265,-0.162015
0.229,-0.874741,-0.315228,-0.163682
0.23,-0.88127,-0.317699,-0.165305
0.231,-0.887633,-0.320044,-0.166874
0.232,-0.893811,-0.322242,-0.168377
0.233,-0.899778,-0.32427,-0.169802
0.234,-0.905501,-0.3261,-0.171136
0.235,-0.91095,-0.3277,-0.172369
0.236,-0.91609,-0.329035,-0.173495
0.237,-0.92088,-0.330066,-0.174512
0.238,-0.92528,-0.330759,-0.175428
0.239,-0.929241,-0.331089,-0.176255
0.24,-0.932707,-0.331053,-0.177008
0.241,-0.935617,-0.330679,-0.177693
0.242,-0.937903,-0.33002,-0.178318
0.243,-0.939485,-0.329136,-0.178888
0.244,-0.940268,-0.32808,-0.179407
0.245,-0.940148,-0.326888,-0.179868
0.246,-0.939015,-0.325578,-0.180268
0.247,-0.936751,-0.324155,-0.18061
0.248,-0.933232,-0.322622,-0.180903
0.249,-0.928344,-0.321007,-0.181148
0.25,-0.92199,-0.319345,-0.181337
0.251,-0.914102,-0.317655,-0.181462
0.252,-0.904653,-0.315952,-0.181527
0.253,-0.893683,-0.314244,-0.181545
0.254,-0.88142,-0.312522,-0.18152
0.255,-0.868419,-0.310772,-0.181452
0.256,-0.855318,-0.308989,-0.181335
0.257,-0.842612,-0.307161,-0.18116
0.258,-0.830525,-0.30528,-0.180932
0.259,-0.819133,-0.303338,-0.180665
0.26,-0.808437,-0.301324,-0.180362
0.261,-0.79839,-0.299247,-0.180022
0.262,-0.788892,-0.29714,-0.17964
0.263,-0.779902,-0.295024,-0.179205
0.264,-0.771381,-0.292902,-0.178717
0.265,-0.763269,-0.290775,-0.178191
0.266,-0.755513,-0.288641,-0.177645
0.267,-0.748062,-0.286494,-0.177077
0.268,-0.740869,-0.284328,-0.176481
0.269,-0.733887,-0.28215,-0.175847
0.27,-0.727048,-0.279961,-0.17517
0.271,-0.720337,-0.277761,-0.174439
0.272,-0.713755,-0.275547,-0.173665
0.273,-0.707308,-0.273315,-0.172861
0.274,-0.700992,-0.271062,-0.172037
0.275,-0.694804,-0.268787,-0.171198
0.276,-0.688735,-0.266489,-0.170338
0.277,-0.682775,-0.264162,-0.169452
0.278,-0.676913,-0.2618,-0.168532
0.279,-0.671139,-0.2594,-0.167572
0.28,-0.665447,-0.256964,-0.16657
0.281,-0.659798,-0.254496,-0.16553
0.282,-0.65419,-0.251997,-0.164471
0.283,-0.648629,-0.24947,-0.16341
0.284,-0.643122,-0.24691,-0.162342
0.285,-0.637676,-0.244313,-0.161265
0.286,-0.632291,-0.241698,-0.160175
0.287,-0.626967,-0.239096,-0.159068
0.288,-0.621703,-0.236516,-0.15794
0.289,-0.616496,-0.233954,-0.156783
0.29,-0.611345,-0.23141,-0.155592
0.291,-0.606247,-0.228879,-0.154368
0.292,-0.601202,-0.22635,-0.153115
0.293,-0.596196,-0.22383,-0.151837
0.294,-0.591214,-0.221328,-0.150554
0.295,-0.586258,-0.218847,-0.149273
0.296,-0.581338,-0.216383,-0.147997
0.297,-0.576459,-0.213929,-0.146725
0.298,-0.571626,-0.211488,-0.145452
0.299,-0.566841,-0.209067,-0.144183
0.3,-0.562104,-0.206672,-0.14292
0.299,-0.553712,-0.20295,-0.140721
0.298,-0.547243,-0.199697,-0.138656
0.297,-0.542212,-0.196872,-0.136761
0.296,-0.538326,-0.194415,-0.135009
0.295,-0.535382,-0.192288,-0.133382
0.294,-0.533174,-0.190457,-0.131871
0.293,-0.531331,-0.188888,-0.130469
0.292,-0.52951,-0.187551,-0.12917
0.291,-0.527691,-0.186422,-0.12797
0.29,-0.525872,-0.185475,-0.126862
0.289,-0.524054,-0.184682,-0.125841
0.288,-0.522236,-0.18399,-0.124904
0.287,-0.520419,-0.183325,-0.124045
0.286,-0.518603,-0.182661,-0.123259
0.285,-0.516787,-0.181997,-0.122541
0.284,-0.514972,-0.181333,-0.121885
0.283,-0.513157,-0.18067,-0.121287
0.282,-0.511343,-0.180007,-0.120741
0.281,-0.50953,-0.179344,-0.120238
0.28,-0.507717,-0.178682,-0.119767
0.279,-0.505905,-0.178019,-0.119311
0.278,-0.504093,-0.177357,-0.118858
0.277,-0.502282,-0.176696,-0.118404
0.276,-0.500472,-0.176035,-0.117951
0.275,-0.498662,-0.175373,-0.117498
0.274,-0.496853,-0.174713,-0.117046
0.273,-0.495044,-0.174052,-0.116593
0.272,-0.493236,-0.173392,-0.116141
0.271,-0.491429,-0.172732,-0.11569
0.27,-0.489622,-0.172073,-0.115238
0.269,-0.487816,-0.171413,-0.114787
0.268,-0.486011,-0.170754,-0.114336
0.267,-0.484206,-0.170096,-0.113885
0.266,-0.482401,-0.169437,-0.113435
0.265,-0.480598,-0.168779,-0.112985
0.264,-0.478794,-0.168121,-0.112535
0.263,-0.476992,-0.167464,-0.112085
0.262,-0.47519,-0.166806,-0.111636
0.261,-0.473388,-0.166149,-0.111187
0.26,-0.471587,-0.165493,-0.110738
0.259,-0.469787,-0.164836,-0.11029
0.258,-0.467987,-0.16418,-0.109841
0.257,-0.466188,-0.163524,-0.109393
0.256,-0.464389,-0.162869,-0.108946
0.255,-0.462591,-0.162213,-0.108498
0.254,-0.460794,-0.161558,-0.108051
0.253,-0.458997,-0.160904,-0.107604
0.252,-0.457201,-0.160249,-0.107158
0.251,-0.455405,-0.159595,-0.106711
0.25,-0.45361,-0.158941,-0.106265
0.249,-0.451815,-0.158288,-0.105819
0.248,-0.450021,-0.157635,-0.105373
0.247,-0.448228,-0.156982,-0.104928
0.246,-0.446435,-0.156329,-0.104483
0.245,-0.444643,-0.155677,-0.104038
0.244,-0.442851,-0.155025,-0.103593
0.243,-0.441059,-0.154373,-0.103149
0.242,-0.439268,-0.153722,-0.102705
0.241,-0.437478,-0.153071,-0.102261
0.24,-0.435689,-0.15242,-0.101817
0.239,-0.433899,-0.15177,-0.101374
0.238,-0.432111,-0.15112,-0.100931
0.237,-0.430323,-0.15047,-0.100488
0.236,-0.428536,-0.149821,-0.100045
0.235,-0.426749,-0.149172,-0.0996026
0.234,-0.424962,-0.148524,-0.0991604
0.233,-0.423177,-0.147876,-0.0987185
0.232,-0.421391,-0.147228,-0.0982768
0.231,-0.419607,-0.146581,-0.0978353
0.23,-0.417823,-0.145934,-0.0973941
0.229,-0.416039,-0.145288,-0.0969531
0.228,-0.414256,-0.144642,-0.0965123
0.227,-0.412474,-0.143997,-0.0960718
0.226,-0.410692,-0.143352,-0.0956315
0.225,-0.40891,-0.142708,-0.0951914
0.224,-0.407129,-0.142064,-0.0947516
0.223,-0.405349,-0.141421,-0.094312
0.222,-0.403569,-0.140779,-0.0938726
0.221,-0.40179,-0.140136,-0.0934335
0.22,-0.400011,-0.139491,-0.0929945
0.219,-0.398233,-0.138846,-0.0925559
0.218,-0.396455,-0.138202,-0.0921174
0.217,-0.394678,-0.137558,-0.0916792
0.216,-0.392901,-0.136915,-0.0912411
0.215,-0.391125,-0.136271,-0.0908034
0.214,-0.389349,-0.135628,-0.0903658
0.213,-0.387574,-0.134985,-0.0899284
0.212,-0.385799,-0.134343,-0.0894913
0.211,-0.384025,-0.1337,-0.0890544
0.21,-0.382251,-0.133058,-0.0886177
0.209,-0.380477,-0.132416,-0.0881812
0.208,-0.378705,-0.131774,-0.087745
0.207,-0.376932,-0.131133,-0.087309
0.206,-0.37516,-0.130492,-0.0868732
0.205,-0.373388,-0.129851,-0.0864376
0.204,-0.371617,-0.12921,-0.0860022
0.203,-0.369847,-0.128571,-0.085567
0.202,-0.368077,-0.127931,-0.085132
0.201,-0.366307,-0.127292,-0.0846973
0.2,-0.364538,-0.126653,-0.0842628
0.199,-0.362769,-0.126014,-0.0838285
0.198,-0.361001,-0.125375,-0.0833944
0.197,-0.359233,-0.124737,-0.0829606
0.196,-0.357466,-0.124099,-0.0825269
0.195,-0.355699,-0.123462,-0.0820935
0.194,-0.353933,-0.122824,-0.0816603
0.193,-0.352167,-0.122187,-0.0812272
0.192,-0.350401,-0.12155,-0.0807944
0.191,-0.348636,-0.120914,-0.0803618
0.19,-0.346871,-0.120277,-0.0799294
0.189,-0.345106,-0.119641,-0.0794972
0.188,-0.343342,-0.119006,-0.0790652
0.187,-0.341579,-0.11837,-0.0786334
0.186,-0.339815,-0.117735,-0.0782019
0.185,-0.338053,-0.1171,-0.0777705
0.184,-0.33629,-0.116465,-0.0773393
0.183,-0.334528,-0.11583,-0.0769083
0.182,-0.332766,-0.115196,-0.0764775
0.181,-0.331005,-0.114561,-0.0760469
0.18,-0.329244,-0.113927,-0.0756165
0.179,-0.327483,-0.113294,-0.0751863
0.178,-0.325723,-0.11266,-0.0747564
0.177,-0.323963,-0.112027,-0.0743266
0.176,-0.322203,-0.111394,-0.073897
0.175,-0.320444,-0.110761,-0.0734677
0.174,-0.318685,-0.110129,-0.0730385
0.173,-0.316926,-0.109497,-0.0726095
0.172,-0.315168,-0.108865,-0.0721807
0.171,-0.31341,-0.108234,-0.0717522
0.17,-0.311652,-0.107603,-0.0713238
0.169,-0.309894,-0.106972,-0.0708956
0.168,-0.308137,-0.106341,-0.0704676
0.167,-0.30638,-0.10571,-0.0700399
0.166,-0.304623,-0.10508,-0.0696123
0.165,-0.302866,-0.10445,-0.0691849
0.164,-0.30111,-0.10382,-0.0687578
0.163,-0.299354,-0.10319,-0.0683308
0.162,-0.297598,-0.10256,-0.0679041
0.161,-0.295842,-0.101931,-0.0674775
0.16,-0.294087,-0.101302,-0.0670512
0.159,-0.292332,-0.100672,-0.0666251
0.158,-0.290578,-0.100043,-0.0661993
0.157,-0.288824,-0.0994141,-0.0657736
0.156,-0.28707,-0.0987853,-0.0653482
0.155,-0.285316,-0.0981566,-0.0649231
0.154,-0.283562,-0.0975282,-0.0644982
0.153,-0.281809,-0.0969,-0.0640736
0.152,-0.280057,-0.096272,-0.0636492
0.151,-0.278304,-0.0956442,-0.0632252
0.15,-0.276552,-0.0950167,-0.0628015
0.149,-0.2748,-0.0943893,-0.062378
0.148,-0.273048,-0.0937622,-0.0619545
0.147,-0.271297,-0.0931354,-0.0615308
0.146,-0.269546,-0.0925087,-0.0611072
0.145,-0.267796,-0.0918823,-0.0606838
0.144,-0.266046,-0.0912561,-0.0602605
0.143,-0.264296,-0.0906301,-0.0598374
0.142,-0.262547,-0.0900044,-0.0594145
0.141,-0.260798,-0.0893789,-0.0589918
0.14,-0.259049,-0.0887536,-0.0585694
0.139,-0.257301,-0.0881286,-0.0581472
0.138,-0.255553,-0.0875038,-0.0577252
0.137,-0.253805,-0.0868792,-0.0573035
0.136,-0.252058,-0.0862549,-0.0568824
0.135,-0.250311,-0.0856308,-0.0564609
0.134,-0.248565,-0.085007,-0.0560394
0.133,-0.246819,-0.0843834,-0.055618
0.132,-0.245074,-0.0837601,-0.0551967
0.131,-0.243329,-0.083137,-0.0547756
0.13,-0.241584,-0.0825142,-0.0543547
0.129,-0.23984,-0.0818917,-0.053934
0.128,-0.238097,-0.0812694,-0.0535134
0.127,-0.236353,-0.0806473,-0.053093
0.126,-0.23461,-0.0800256,-0.0526728
0.125,-0.232868,-0.0794041,-0.0522528
0.124,-0.231127,-0.0787829,-0.0518329
0.123,-0.229386,-0.078162,-0.0514132
0.122,-0.227646,-0.0775415,-0.0509937
0.121,-0.225906,-0.0769212,-0.0505744
0.12,-0.224167,-0.0763013,-0.0501553
0.119,-0.222428,-0.0756816,-0.0497364
0.118,-0.22069,-0.0750623,-0.0493177
0.117,-0.218953,-0.0744434,-0.0488992
0.116,-0.217215,-0.0738247,-0.0484809
0.115,-0.215479,-0.0732064,-0.0480627
0.114,-0.213743,-0.0725885,-0.0476447
0.113,-0.212008,-0.0719709,-0.0472269
0.112,-0.210273,-0.0713537,-0.0468092
0.111,-0.208539,-0.070737,-0.0463917
0.11,-0.206805,-0.0701207,-0.0459744
0.109,-0.205072,-0.0695048,-0.0455572
0.108,-0.203339,-0.0688893,-0.0451402
0.107,-0.201606,-0.0682743,-0.0447234
0.106,-0.199874,-0.0676598,-0.0443066
0.105,-0.198141,-0.0670457,-0.04389
0.104,-0.196409,-0.0664322,-0.0434736
0.103,-0.194677,-0.0658191,-0.0430573
0.102,-0.192943,-0.0652066,-0.0426412
0.101,-0.191208,-0.0645947,-0.0422253
0.1,-0.189473,-0.0639834,-0.0418096
0.099,-0.187738,-0.0633727,-0.041394
0.098,-0.186003,-0.0627627,-0.0409785
0.097,-0.184268,-0.0621534,-0.0405633
0.096,-0.182533,-0.0615447,-0.0401483
0.095,-0.180797,-0.0609369,-0.0397334
0.094,-0.179063,-0.0603298,-0.0393187
0.093,-0.17733,-0.0597235,-0.0389043
0.092,-0.175597,-0.0591181,-0.03849
0.091,-0.173864,-0.0585136,-0.0380759
0.09,-0.17213,-0.05791,-0.0376621
0.089,-0.170395,-0.0573075,-0.0372485
0.088,-0.168659,-0.0567059,-0.0368351
0.087,-0.166922,-0.0561054,-0.0364219
0.086,-0.165183,-0.0555058,-0.0360091
0.085,-0.163443,-0.0549073,-0.0355965
0.084,-0.161701,-0.0543107,-0.0351841
0.083,-0.159957,-0.0537156,-0.0347721
0.082,-0.158212,-0.0531217,-0.0343604
0.081,-0.156465,-0.0525288,-0.033949
0.08,-0.154716,-0.051937,-0.033538
0.079,-0.152963,-0.0513463,-0.0331273
0.078,-0.151208,-0.0507565,-0.0327169
0.077,-0.149448,-0.0501682,-0.032307
0.076,-0.147685,-0.0495807,-0.0318977
0.075,-0.145919,-0.0489936,-0.031489
0.074,-0.144148,-0.0484067,-0.0310809
0.073,-0.142372,-0.0478197,-0.0306734
0.072,-0.140593,-0.0472322,-0.0302664
0.071,-0.138808,-0.0466442,-0.0298599
0.07,-0.137019,-0.0460552,-0.029454
0.069,-0.135224,-0.0454652,-0.0290487
0.068,-0.133425,-0.0448737,-0.0286439
0.067,-0.13162,-0.0442806,-0.0282396
0.066,-0.129809,-0.0436857,-0.0278359
0.065,-0.127994,-0.0430889,-0.0274325
0.064,-0.126172,-0.0424899,-0.0270295
0.063,-0.124345,-0.0418886,-0.0266267
0.062,-0.122512,-0.0412849,-0.0262241
0.061,-0.120674,-0.0406786,-0.0258215
0.06,-0.118829,-0.0400696,-0.0254188
0.059,-0.116979,-0.0394579,-0.0250158
0.058,-0.115123,-0.0388436,-0.0246124
0.057,-0.113261,-0.0382266,-0.0242084
0.056,-0.111393,-0.0376069,-0.0238037
0.055,-0.109519,-0.0369847,-0.0233983
0.054,-0.107639,-0.0363602,-0.0229924
0.053,-0.105753,-0.0357334,-0.0225858
0.052,-0.103861,-0.0351039,-0.0221784
0.051,-0.101963,-0.034472,-0.0217701
0.05,-0.10006,-0.0338376,-0.0213609
0.049,-0.0981511,-0.0332007,-0.0209509
0.048,-0.0962366,-0.0325615,-0.02054
0.047,-0.0943167,-0.0319198,-0.0201284
0.046,-0.0923914,-0.0312759,-0.0197159
0.045,-0.0904608,-0.0306297,-0.0193026
0.044,-0.0885251,-0.0299812,-0.0188884
0.043,-0.0865844,-0.0293306,-0.0184735
0.042,-0.0846387,-0.0286779,-0.0180576
0.041,-0.0826882,-0.0280231,-0.0176409
0.04,-0.080733,-0.0273663,-0.0172234
0.039,-0.0787732,-0.0267077,-0.016805
0.038,-0.0768089,-0.026047,-0.0163859
0.037,-0.0748403,-0.0253845,-0.0159658
0.036,-0.0728674,-0.0247202,-0.015545
0.035,-0.0708904,-0.024054,-0.0151233
0.034,-0.0689094,-0.0233862,-0.0147009
0.033,-0.0669244,-0.0227166,-0.0142778
0.032,-0.0649358,-0.0220454,-0.0138538
0.031,-0.0629434,-0.0213726,-0.0134291
0.03,-0.0609475,-0.0206983,-0.0130037
0.029,-0.0589482,-0.0200225,-0.0125775
0.028,-0.0569456,-0.0193452,-0.0121506
0.027,-0.0549399,-0.0186666,-0.011723
0.026,-0.0529311,-0.0179866,-0.0112947
0.025,-0.0509193,-0.0173054,-0.0108658
0.024,-0.0489046,-0.0166229,-0.0104363
0.023,-0.0468873,-0.0159392,-0.0100061
0.022,-0.0448674,-0.0152544,-0.00957538
0.021,-0.042845,-0.0145685,-0.00914408
0.02,-0.0408202,-0.0138815,-0.00871223
0.019,-0.0387932,-0.0131936,-0.00827987
0.018,-0.036764,-0.0125047,-0.00784701
0.017,-0.0347328,-0.011815,-0.00741369
0.016,-0.0326998,-0.0111244,-0.00697992
0.015,-0.0306649,-0.010433,-0.00654574
0.014,-0.0286283,-0.00974089,-0.00611117
0.013,-0.0265901,-0.00904807,-0.00567622
0.012,-0.0245505,-0.00835461,-0.00524094
0.011,-0.0225095,-0.00766054,-0.00480534
0.01,-0.0204673,-0.00696593,-0.00436945
0.009,-0.0184239,-0.00627081,-0.00393329
0.008,-0.0163795,-0.00557524,-0.00349689
0.007,-0.0143342,-0.00487927,-0.00306027
0.006,-0.0122881,-0.00418293,-0.00262346
0.005,-0.0102412,-0.00348628,-0.00218649
0.004,-0.00819375,-0.00278937,-0.00174937
0.003,-0.00614579,-0.00209224,-0.00131214
0.002,-0.00409744,-0.00139493,-0.000874818
0.001,-0.00204881,-0.000697506,-0.00043743
0,-2.04886E-10,-6.97529E-11,-4.37442E-11
-0.001,-0.00459775,-0.00147087,-0.000772333
-0.002,-0.00919569,-0.00294184,-0.00154471
-0.003,-0.0137943,-0.00441319,-0.00231729
-0.004,-0.0183942,-0.0058852,-0.00309021
-0.005,-0.022996,-0.00735816,-0.0038636
-0.006,-0.0276,-0.00883235,-0.00463763
-0.007,-0.0322069,-0.0103081,-0.00541244
-0.008,-0.0368172,-0.0117856,-0.00618816
-0.009,-0.0414315,-0.0132651,-0.00696496
-0.01,-0.0460503,-0.0147471,-0.00774296
-0.011,-0.0506741,-0.0162317,-0.00852232
-0.012,-0.0553035,-0.0177193,-0.00930319
-0.013,-0.059939,-0.01921,-0.0100857
-0.014,-0.0645811,-0.0207043,-0.01087
-0.015,-0.0692305,-0.0222023,-0.0116562
-0.016,-0.0738875,-0.0237045,-0.0124446
-0.017,-0.0785528,-0.025211,-0.0132351
-0.018,-0.083227,-0.0267221,-0.0140281
-0.019,-0.0879104,-0.0282381,-0.0148235
-0.02,-0.0926038,-0.0297594,-0.0156216
-0.021,-0.0973076,-0.0312862,-0.0164226
-0.022,-0.102022,-0.0328187,-0.0172264
-0.023,-0.106749,-0.0343573,-0.0180334
-0.024,-0.111487,-0.0359022,-0.0188437
-0.025,-0.116238,-0.0374538,-0.0196573
-0.026,-0.121002,-0.0390123,-0.0204745
-0.027,-0.125779,-0.040578,-0.0212953
-0.028,-0.130571,-0.0421511,-0.02212
-0.029,-0.135377,-0.0437321,-0.0229486
-0.03,-0.140199,-0.045321,-0.0237814
-0.031,-0.145037,-0.0469184,-0.0246184
-0.032,-0.14989,-0.0485243,-0.0254599
-0.033,-0.154761,-0.0501391,-0.0263059
-0.034,-0.159649,-0.0517632,-0.0271566
-0.035,-0.164554,-0.0533966,-0.0280121
-0.036,-0.169478,-0.0550399,-0.0288726
-0.037,-0.174421,-0.0566932,-0.0297383
-0.038,-0.179384,-0.0583568,-0.0306092
-0.039,-0.184366,-0.060031,-0.0314856
-0.04,-0.189388,-0.0617161,-0.0323675
-0.041,-0.194567,-0.0634212,-0.0332552
-0.042,-0.199887,-0.0651794,-0.0341487
-0.043,-0.205391,-0.0670663,-0.0350522
-0.044,-0.21125,-0.0691252,-0.0360001
-0.045,-0.217396,-0.07144,-0.0370585
-0.046,-0.223772,-0.074014,-0.0382912
-0.047,-0.230446,-0.0768965,-0.039733
-0.048,-0.237514,-0.0800452,-0.04138
-0.049,-0.244883,-0.0834936,-0.0432165
-0.05,-0.252544,-0.087199,-0.045231
-0.051,-0.260461,-0.0911376,-0.0474115
-0.052,-0.268619,-0.0953382,-0.049751
-0.053,-0.277164,-0.0997715,-0.0522459
-0.054,-0.286032,-0.104423,-0.0548882
-0.055,-0.295222,-0.109299,-0.0576768
-0.056,-0.304697,-0.11441,-0.0606073
-0.057,-0.314477,-0.119744,-0.0636792
-0.058,-0.324539,-0.125295,-0.06689
-0.059,-0.3349,-0.131065,-0.0702381
-0.06,-0.345544,-0.137065,-0.0737246
-0.061,-0.356577,-0.143296,-0.0773481
-0.062,-0.367961,-0.149758,-0.0811091
-0.063,-0.379697,-0.156446,-0.0850083
-0.064,-0.391782,-0.163364,-0.0890462
-0.065,-0.404209,-0.170512,-0.0932232
-0.066,-0.416982,-0.177904,-0.0975409
-0.067,-0.430093,-0.185544,-0.102
-0.068,-0.443582,-0.193425,-0.106602
-0.069,-0.457392,-0.201556,-0.111349
-0.07,-0.471585,-0.209934,-0.116241
-0.071,-0.486129,-0.218564,-0.121281
-0.072,-0.50108,-0.227448,-0.12647
-0.073,-0.516459,-0.236591,-0.13181
-0.074,-0.532243,-0.246008,-0.137303
-0.075,-0.548458,-0.25569,-0.14295
-0.076,-0.565073,-0.265644,-0.148754
-0.077,-0.5821,-0.275871,-0.154716
-0.078,-0.59956,-0.286374,-0.160838
-0.079,-0.617445,-0.297158,-0.167122
-0.08,-0.635759,-0.308224,-0.17357
-0.081,-0.654498,-0.319575,-0.180184
-0.082,-0.673707,-0.331223,-0.186966
-0.083,-0.693344,-0.343166,-0.193919
-0.084,-0.713436,-0.355411,-0.201043
-0.085,-0.733971,-0.36796,-0.208342
-0.086,-0.754965,-0.380815,-0.215816
-0.087,-0.776439,-0.393979,-0.223469
-0.088,-0.798411,-0.407455,-0.231301
-0.089,-0.820898,-0.421247,-0.239316
-0.09,-0.843893,-0.435358,-0.247515
-0.091,-0.867414,-0.449795,-0.2559
-0.092,-0.891443,-0.464556,-0.264473
-0.093,-0.916004,-0.479649,-0.273236
-0.094,-0.941095,-0.495082,-0.282192
-0.095,-0.966709,-0.510853,-0.291342
-0.096,-0.992845,-0.526966,-0.300688
-0.097,-1.01951,-0.543428,-0.310233
-0.098,-1.04673,-0.560238,-0.319978
-0.099,-1.0745,-0.577399,-0.329925
-0.1,-1.10282,-0.594917,-0.340076
-0.101,-1.13169,-0.612795,-0.350434
-0.102,-1.16112,-0.631035,-0.361
-0.103,-1.19114,-0.64964,-0.371776
-0.104,-1.22174,-0.668617,-0.382765
-0.105,-1.25294,-0.687966,-0.393968
-0.106,-1.28473,-0.707695,-0.405388
-0.107,-1.31714,-0.727806,-0.417026
-0.108,-1.35018,-0.748305,-0.428885
-0.109,-1.38382,-0.769191,-0.440966
-0.11,-1.41808,-0.790471,-0.453271
-0.111,-1.45299,-0.812147,-0.465803
-0.112,-1.48852,-0.834219,-0.478563
-0.113,-1.52469,-0.856695,-0.491554
-0.114,-1.56149,-0.879577,-0.504777
-0.115,-1.59895,-0.902868,-0.518234
-0.116,-1.63704,-0.926572,-0.531927
-0.117,-1.67581,-0.950692,-0.545859
-0.118,-1.71524,-0.975234,-0.560031
-0.119,-1.75537,-1.0002,-0.574446
-0.12,-1.79619,-1.02559,-0.589104
-0.121,-1.83772,-1.05142,-0.604009
-0.122,-1.87991,-1.07768,-0.619162
-0.123,-1.9228,-1.10438,-0.634565
-0.124,-1.96638,-1.13152,-0.65022
-0.125,-2.01066,-1.15912,-0.666127
-0.126,-2.05568,-1.18716,-0.682291
-0.127,-2.10141,-1.21566,-0.698714
-0.128,-2.14785,-1.24461,-0.715396
-0.129,-2.19502,-1.27403,-0.73234
-0.13,-2.24291,-1.30392,-0.749549
-0.131,-2.29155,-1.33427,-0.767023
-0.132,-2.34092,-1.36509,-0.784766
-0.133,-2.39105,-1.39638,-0.802779
-0.134,-2.44191,-1.42814,-0.821064
-0.135,-2.49357,-1.46039,-0.839623
-0.136,-2.54601,-1.49312,-0.858457
-0.137,-2.59921,-1.52633,-0.877568
-0.138,-2.65318,-1.56004,-0.89696
-0.139,-2.70795,-1.59425,-0.916633
-0.14,-2.7635,-1.62895,-0.93659
-0.141,-2.81984,-1.66417,-0.956832
-0.142,-2.877,-1.69989,-0.977362
-0.143,-2.93496,-1.73612,-0.998181
-0.144,-2.99376,-1.77287,-1.01929
-0.145,-3.05339,-1.81014,-1.0407
-0.146,-3.11389,-1.84793,-1.06239
-0.147,-3.17526,-1.88624,-1.08439
-0.148,-3.23748,-1.92508,-1.10669
-0.149,-3.30056,-1.96445,-1.12928
-0.15,-3.36451,-2.00436,-1.15218
-0.151,-3.42932,-2.04481,-1.17539
-0.152,-3.49498,-2.08579,-1.1989
-0.153,-3.56151,-2.12733,-1.22272
-0.154,-3.6289,-2.16941,-1.24685
-0.155,-3.69716,-2.21204,-1.27129
-0.156,-3.76631,-2.25523,-1.29605
-0.157,-3.83636,-2.29898,-1.32113
-0.158,-3.9073,-2.34329,-1.34652
-0.159,-3.97913,-2.38818,-1.37223
-0.16,-4.05187,-2.43363,-1.39827
-0.161,-4.12552,-2.47965,-1.42462
-0.162,-4.20008,-2.52626,-1.45131
-0.163,-4.27556,-2.57345,-1.47831
-0.164,-4.35199,-2.62122,-1.50565
-0.165,-4.42935,-2.66959,-1.53332
-0.166,-4.50766,-2.71854,-1.56132
-0.167,-4.58692,-2.76809,-1.58965
-0.168,-4.66713,-2.81824,-1.61832
-0.169,-4.74831,-2.86899,-1.64733
-0.17,-4.83045,-2.92034,-1.67668
-0.171,-4.91358,-2.97231,-1.70637
-0.172,-4.99769,-3.02488,-1.7364
-0.173,-5.08279,-3.07807,-1.76678
-0.174,-5.16888,-3.13187,-1.7975
-0.175,-5.25596,-3.1863,-1.82858
-0.176,-5.34407,-3.24135,-1.86
-0.177,-5.43318,-3.29703,-1.89178
-0.178,-5.5233,-3.35335,-1.92391
-0.179,-5.61447,-3.4103,-1.95639
-0.18,-5.70667,-3.46789,-1.98923
-0.181,-5.79991,-3.52612,-2.02243
-0.182,-5.89419,-3.585,-2.056
-0.183,-5.98952,-3.64452,-2.08992
-0.184,-6.08592,-3.7047,-2.12421
-0.185,-6.18339,-3.76554,-2.15886
-0.186,-6.28194,-3.82704,-2.19388
-0.187,-6.3816,-3.8892,-2.22926
-0.188,-6.48233,-3.95202,-2.26502
-0.189,-6.58414,-4.01552,-2.30115
-0.19,-6.68703,-4.07968,-2.33765
-0.191,-6.79102,-4.14453,-2.37453
-0.192,-6.89612,-4.21005,-2.41178
-0.193,-7.0023,-4.27626,-2.44941
-0.194,-7.1096,-4.34315,-2.48742
-0.195,-7.21802,-4.41073,-2.52581
-0.196,-7.32756,-4.479,-2.56458
-0.197,-7.43821,-4.54797,-2.60373
-0.198,-7.55001,-4.61763,-2.64327
-0.199,-7.66294,-4.688,-2.6832
-0.2,-7.777,-4.75907,-2.72351
-0.199,-7.81369,-4.78279,-2.73671
-0.198,-7.76751,-4.75508,-2.72106
-0.197,-7.72116,-4.72736,-2.70544
-0.196,-7.67492,-4.6997,-2.68985
-0.195,-7.62878,-4.67209,-2.67429
-0.194,-7.58275,-4.64454,-2.65876
-0.193,-7.53683,-4.61704,-2.64325
-0.192,-7.49102,-4.5896,-2.62777
-0.191,-7.4453,-4.56221,-2.61232
-0.19,-7.3997,-4.53488,-2.5969
-0.189,-7.35419,-4.5076,-2.58151
-0.188,-7.30879,-4.48038,-2.56614
-0.187,-7.2635,-4.45321,-2.5508
-0.186,-7.2183,-4.42609,-2.53549
-0.185,-7.17321,-4.39903,-2.5202
-0.184,-7.12822,-4.37201,-2.50494
-0.183,-7.08333,-4.34505,-2.48971
-0.182,-7.03854,-4.31815,-2.4745
-0.181,-6.99385,-4.29129,-2.45932
-0.18,-6.94926,-4.26449,-2.44417
-0.179,-6.90477,-4.23774,-2.42904
-0.178,-6.86037,-4.21103,-2.41394
-0.177,-6.81607,-4.18438,-2.39886
-0.176,-6.77187,-4.15778,-2.38381
-0.175,-6.72777,-4.13123,-2.36878
-0.174,-6.68376,-4.10473,-2.35378
-0.173,-6.63985,-4.07828,-2.33881
-0.172,-6.59603,-4.05188,-2.32386
-0.171,-6.55231,-4.02553,-2.30893
-0.17,-6.50868,-3.99922,-2.29403
-0.169,-6.46514,-3.97297,-2.27915
-0.168,-6.4217,-3.94676,-2.2643
-0.167,-6.37835,-3.9206,-2.24947
-0.166,-6.33509,-3.89449,-2.23467
-0.165,-6.29192,-3.86843,-2.21989
-0.164,-6.24884,-3.84241,-2.20513
-0.163,-6.20585,-3.81644,-2.1904
-0.162,-6.16295,-3.79052,-2.17569
-0.161,-6.12014,-3.76464,-2.16101
-0.16,-6.07742,-3.73881,-2.14635
-0.159,-6.03478,-3.71302,-2.13171
-0.158,-5.99223,-3.68728,-2.11709
-0.157,-5.94977,-3.66159,-2.1025
-0.156,-5.9074,-3.63593,-2.08793
-0.155,-5.86511,-3.61033,-2.07338
-0.154,-5.8229,-3.58477,-2.05885
-0.153,-5.78078,-3.55925,-2.04435
-0.152,-5.73875,-3.53377,-2.02987
-0.151,-5.6968,-3.50834,-2.01541
-0.15,-5.65493,-3.48295,-2.00097
-0.149,-5.61314,-3.45761,-1.98656
-0.148,-5.57143,-3.43231,-1.97216
-0.147,-5.52981,-3.40705,-1.95779
-0.146,-5.48827,-3.38183,-1.94344
-0.145,-5.4468,-3.35665,-1.92911
-0.144,-5.40542,-3.33152,-1.9148
-0.143,-5.36411,-3.30642,-1.90051
-0.142,-5.32289,-3.28137,-1.88624
-0.141,-5.28174,-3.25636,-1.872
-0.14,-5.24067,-3.23138,-1.85777
-0.139,-5.19967,-3.20645,-1.84356
-0.138,-5.15876,-3.18156,-1.82938
-0.137,-5.11791,-3.1567,-1.81521
-0.136,-5.07715,-3.13189,-1.80106
-0.135,-5.03645,-3.10711,-1.78693
-0.134,-4.99584,-3.08238,-1.77283
-0.133,-4.95529,-3.05768,-1.75874
-0.132,-4.91482,-3.03302,-1.74467
-0.131,-4.87442,-3.00839,-1.73062
-0.13,-4.8341,-2.98381,-1.71659
-0.129,-4.79384,-2.95926,-1.70258
-0.128,-4.75366,-2.93475,-1.68858
-0.127,-4.71354,-2.91027,-1.67461
-0.126,-4.6735,-2.88584,-1.66065
-0.125,-4.63352,-2.86143,-1.64671
-0.124,-4.59362,-2.83707,-1.63279
-0.123,-4.55378,-2.81273,-1.61889
-0.122,-4.51401,-2.78844,-1.605
-0.121,-4.4743,-2.76418,-1.59114
-0.12,-4.43467,-2.73995,-1.57729
-0.119,-4.3951,-2.71576,-1.56346
-0.118,-4.35559,-2.6916,-1.54964
-0.117,-4.31615,-2.66747,-1.53584
-0.116,-4.27677,-2.64338,-1.52206
-0.115,-4.23746,-2.61932,-1.5083
-0.114,-4.19821,-2.5953,-1.49455
-0.113,-4.15903,-2.57131,-1.48082
-0.112,-4.1199,-2.54735,-1.46711
-0.111,-4.08084,-2.52342,-1.45341
-0.11,-4.04184,-2.49952,-1.43972
-0.109,-4.0029,-2.47566,-1.42606
-0.108,-3.96401,-2.45182,-1.41241
-0.107,-3.92519,-2.42802,-1.39877
-0.106,-3.88643,-2.40425,-1.38515
-0.105,-3.84773,-2.3805,-1.37155
-0.104,-3.80908,-2.35679,-1.35796
-0.103,-3.77049,-2.33311,-1.34439
-0.102,-3.73196,-2.30946,-1.33083
-0.101,-3.69348,-2.28583,-1.31728
-0.1,-3.65506,-2.26224,-1.30375
-0.099,-3.61669,-2.23867,-1.29024
-0.098,-3.57838,-2.21514,-1.27674
-0.097,-3.54013,-2.19163,-1.26325
-0.096,-3.50192,-2.16814,-1.24978
-0.095,-3.46377,-2.14469,-1.23632
-0.094,-3.42567,-2.12126,-1.22288
-0.093,-3.38762,-2.09786,-1.20944
-0.092,-3.34963,-2.07449,-1.19603
-0.091,-3.31168,-2.05114,-1.18262
-0.09,-3.27379,-2.02782,-1.16923
-0.089,-3.23594,-2.00453,-1.15585
-0.088,-3.19815,-1.98126,-1.14249
-0.087,-3.1604,-1.95801,-1.12914
-0.086,-3.1227,-1.93479,-1.1158
-0.085,-3.08505,-1.9116,-1.10247
-0.084,-3.04744,-1.88843,-1.08915
-0.083,-3.00988,-1.86528,-1.07585
-0.082,-2.97237,-1.84216,-1.06256
-0.081,-2.9349,-1.81906,-1.04928
-0.08,-2.89748,-1.79598,-1.03602
-0.079,-2.8601,-1.77293,-1.02276
-0.078,-2.82277,-1.7499,-1.00952
-0.077,-2.78547,-1.72689,-0.996283
-0.076,-2.74822,-1.70391,-0.983062
-0.075,-2.71102,-1.68094,-0.969852
-0.074,-2.67385,-1.658,-0.956652
-0.073,-2.63672,-1.63508,-0.943463
-0.072,-2.59964,-1.61218,-0.930285
-0.071,-2.56259,-1.5893,-0.917117
-0.07,-2.52559,-1.56644,-0.90396
-0.069,-2.48862,-1.5436,-0.890813
-0.068,-2.45169,-1.52078,-0.877676
-0.067,-2.4148,-1.49798,-0.864548
-0.066,-2.37794,-1.4752,-0.851431
-0.065,-2.34112,-1.45244,-0.838323
-0.064,-2.30434,-1.4297,-0.825225
-0.063,-2.26759,-1.40697,-0.812135
-0.062,-2.23088,-1.38426,-0.799055
-0.061,-2.1942,-1.36158,-0.785984
-0.06,-2.15756,-1.3389,-0.772922
-0.059,-2.12095,-1.31625,-0.759869
-0.058,-2.08437,-1.29361,-0.746824
-0.057,-2.04783,-1.27099,-0.733788
-0.056,-2.01131,-1.24839,-0.72076
-0.055,-1.97483,-1.2258,-0.70774
-0.054,-1.93837,-1.20323,-0.694728
-0.053,-1.90195,-1.18068,-0.681724
-0.052,-1.86556,-1.15813,-0.668728
-0.051,-1.82919,-1.13561,-0.655739
-0.05,-1.79286,-1.1131,-0.642758
-0.049,-1.75655,-1.0906,-0.629784
-0.048,-1.72027,-1.06812,-0.616817
-0.047,-1.68401,-1.04565,-0.603857
-0.046,-1.64778,-1.02319,-0.590905
-0.045,-1.61158,-1.00075,-0.577958
-0.044,-1.5754,-0.978324,-0.565019
-0.043,-1.53925,-0.955908,-0.552086
-0.042,-1.50312,-0.933504,-0.539159
-0.041,-1.46701,-0.911112,-0.526238
-0.04,-1.43093,-0.888733,-0.513323
-0.039,-1.39486,-0.866364,-0.500414
-0.038,-1.35882,-0.844008,-0.487511
-0.037,-1.32281,-0.821662,-0.474614
-0.036,-1.28681,-0.799327,-0.461721
-0.035,-1.25083,-0.777002,-0.448834
-0.034,-1.21487,-0.754687,-0.435953
-0.033,-1.17893,-0.732383,-0.423076
-0.032,-1.14301,-0.710087,-0.410204
-0.031,-1.10711,-0.687802,-0.397337
-0.03,-1.07122,-0.665525,-0.384474
-0.029,-1.03535,-0.643257,-0.371616
-0.028,-0.999502,-0.620997,-0.358762
-0.027,-0.963665,-0.598746,-0.345912
-0.026,-0.927843,-0.576502,-0.333066
-0.025,-0.892036,-0.554266,-0.320224
-0.024,-0.856242,-0.532037,-0.307386
-0.023,-0.820463,-0.509816,-0.294551
-0.022,-0.784696,-0.487601,-0.281719
-0.021,-0.748942,-0.465392,-0.268891
-0.02,-0.713199,-0.44319,-0.256066
-0.019,-0.677468,-0.420993,-0.243244
-0.018,-0.641748,-0.398803,-0.230425
-0.017,-0.606038,-0.376617,-0.217609
-0.016,-0.570338,-0.354436,-0.204795
-0.015,-0.534646,-0.332261,-0.191983
-0.014,-0.498964,-0.310089,-0.179174
-0.013,-0.463289,-0.287922,-0.166367
-0.012,-0.427622,-0.265759,-0.153561
-0.011,-0.391961,-0.243599,-0.140758
-0.01,-0.356308,-0.221443,-0.127956
-0.009,-0.32066,-0.19929,-0.115156
-0.008,-0.285017,-0.177139,-0.102357
-0.007,-0.249379,-0.154991,-0.0895599
-0.006,-0.213745,-0.132845,-0.0767635
-0.005,-0.178115,-0.110701,-0.063968
-0.004,-0.142488,-0.088559,-0.0511733
-0.003,-0.106864,-0.066418,-0.0383794
-0.002,-0.0712411,-0.044278,-0.0255859
-0.001,-0.0356201,-0.0221388,-0.0127928
0,-1.58465E-09,-1.11924E-09,-1.18414E-09
0.001,-0.0154817,-0.00987568,-0.00683148
0.002,-0.030963,-0.0197511,-0.0136628
0.003,-0.0464432,-0.0296255,-0.0204935
0.004,-0.0619213,-0.0394981,-0.0273231
0.005,-0.0773963,-0.0493681,-0.0341512
0.006,-0.0928675,-0.0592348,-0.0409772
0.007,-0.108334,-0.0690974,-0.0478007
0.008,-0.123794,-0.0789551,-0.0546213
0.009,-0.139248,-0.0888071,-0.0614384
0.01,-0.154695,-0.0986527,-0.0682516
0.011,-0.170133,-0.108491,-0.0750605
0.012,-0.185562,-0.118322,-0.0818645
0.013,-0.20098,-0.128143,-0.0886632
0.014,-0.216387,-0.137955,-0.0954562
0.015,-0.231783,-0.147757,-0.102243
0.016,-0.247165,-0.157548,-0.109023
0.017,-0.262533,-0.167327,-0.115796
0.018,-0.277887,-0.177093,-0.122561
0.019,-0.293224,-0.186846,-0.129318
0.02,-0.308545,-0.196585,-0.136067
0.021,-0.323849,-0.206309,-0.142807
0.022,-0.339134,-0.216017,-0.149537
0.023,-0.354399,-0.225708,-0.156258
0.024,-0.369644,-0.235382,-0.162968
0.025,-0.384868,-0.245038,-0.169668
0.026,-0.400069,-0.254675,-0.176356
0.027,-0.415247,-0.264292,-0.183033
0.028,-0.4304,-0.273889,-0.189698
0.029,-0.445529,-0.283464,-0.196351
0.03,-0.460631,-0.293018,-0.202991
0.031,-0.475705,-0.302548,-0.209618
0.032,-0.490752,-0.312055,-0.216232
0.033,-0.50577,-0.321537,-0.222832
0.034,-0.520758,-0.330995,-0.229418
0.035,-0.535714,-0.340426,-0.235989
0.036,-0.550639,-0.349831,-0.242546
0.037,-0.56553,-0.359208,-0.249089
0.038,-0.580388,-0.368557,-0.255618
0.039,-0.595211,-0.377877,-0.262132
0.04,-0.609998,-0.387167,-0.26863
0.041,-0.624749,-0.396427,-0.275114
0.042,-0.639461,-0.405656,-0.281581
0.043,-0.654135,-0.414853,-0.288034
0.044,-0.66877,-0.424019,-0.29447
0.045,-0.683364,-0.433153,-0.300891
0.046,-0.697917,-0.442252,-0.307297
0.047,-0.712428,-0.451317,-0.313687
0.048,-0.726895,-0.460347,-0.320062
0.049,-0.741319,-0.469342,-0.326421
0.05,-0.755698,-0.4783,-0.332766
0.051,-0.770031,-0.487222,-0.339097
0.052,-0.784319,-0.496106,-0.345414
0.053,-0.798559,-0.504952,-0.351716
0.054,-0.812751,-0.513759,-0.358004
0.055,-0.826896,-0.522528,-0.364279
0.056,-0.840991,-0.531257,-0.370539
0.057,-0.855038,-0.539947,-0.376787
0.058,-0.869034,-0.548598,-0.383022
0.059,-0.882981,-0.557214,-0.389245
0.06,-0.896877,-0.565792,-0.395461
0.061,-0.910723,-0.57433,-0.401669
0.062,-0.924519,-0.58283,-0.407868
0.063,-0.938263,-0.59129,-0.414058
0.064,-0.951958,-0.59971,-0.42024
0.065,-0.965602,-0.60809,-0.426414
0.066,-0.979197,-0.616431,-0.432582
0.067,-0.992742,-0.624732,-0.438744
0.068,-1.00624,-0.632993,-0.444901
0.069,-1.0197,-0.641218,-0.451052
0.07,-1.0331,-0.649407,-0.4572
0.071,-1.04647,-0.657562,-0.463347
0.072,-1.05979,-0.665686,-0.469495
0.073,-1.07306,-0.673782,-0.475646
0.074,-1.0863,-0.681853,-0.481803
0.075,-1.09949,-0.6899,-0.48797
0.076,-1.11264,-0.697927,-0.494148
0.077,-1.12575,-0.705938,-0.500339
0.078,-1.13883,-0.713936,-0.506543
0.079,-1.15187,-0.721926,-0.51276
0.08,-1.16488,-0.729912,-0.518993
0.081,-1.17785,-0.7379,-0.525241
0.082,-1.1908,-0.745909,-0.531501
0.083,-1.20372,-0.753932,-0.537771
0.084,-1.21661,-0.761968,-0.544048
0.085,-1.22947,-0.770021,-0.550332
0.086,-1.24232,-0.778091,-0.556622
0.087,-1.25515,-0.78618,-0.562917
0.088,-1.26797,-0.794294,-0.569218
0.089,-1.28078,-0.802445,-0.575523
0.09,-1.29357,-0.810619,-0.581833
0.091,-1.30635,-0.818813,-0.588146
0.092,-1.31912,-0.827025,-0.594464
0.093,-1.33188,-0.835256,-0.600784
0.094,-1.34463,-0.843504,-0.607108
0.095,-1.35737,-0.85177,-0.613434
0.096,-1.37011,-0.860053,-0.619763
0.097,-1.38284,-0.868352,-0.626094
0.098,-1.39557,-0.876665,-0.632427
0.099,-1.4083,-0.884993,-0.638762
0.1,-1.42103,-0.893334,-0.6451
0.101,-1.43379,-0.901687,-0.651439
0.102,-1.44655,-0.910052,-0.65778
0.103,-1.45931,-0.918428,-0.664122
0.104,-1.47208,-0.926812,-0.670466
0.105,-1.48484,-0.935207,-0.676812
0.106,-1.49761,-0.94361,-0.683159
0.107,-1.51036,-0.952022,-0.689507
0.108,-1.5231,-0.960441,-0.695856
0.109,-1.53584,-0.968868,-0.702207
0.11,-1.54858,-0.977302,-0.708559
0.111,-1.56133,-0.985743,-0.714912
0.112,-1.57408,-0.994191,-0.721265
0.113,-1.58683,-1.00264,-0.72762
0.114,-1.59958,-1.0111,-0.733975
0.115,-1.61234,-1.01957,-0.740331
0.116,-1.6251,-1.02804,-0.746688
0.117,-1.63787,-1.03652,-0.753045
0.118,-1.65063,-1.045,-0.759404
0.119,-1.66341,-1.05349,-0.765764
0.12,-1.67619,-1.06198,-0.772125
0.121,-1.68897,-1.07047,-0.778487
0.122,-1.70175,-1.07897,-0.784849
0.123,-1.71454,-1.08747,-0.791213
0.124,-1.72734,-1.09598,-0.797578
0.125,-1.74014,-1.10449,-0.803945
0.126,-1.75294,-1.113,-0.810313
0.127,-1.76575,-1.12151,-0.816682
0.128,-1.77856,-1.13003,-0.823053
0.129,-1.79137,-1.13856,-0.829425
0.13,-1.80419,-1.14708,-0.835799
0.131,-1.81701,-1.15561,-0.842173
0.132,-1.82984,-1.16414,-0.848549
0.133,-1.84267,-1.17267,-0.854925
0.134,-1.8555,-1.18121,-0.861302
0.135,-1.86833,-1.18975,-0.867681
0.136,-1.88117,-1.19829,-0.87406
0.137,-1.894,-1.20683,-0.880441
0.138,-1.90683,-1.21538,-0.886823
0.139,-1.91967,-1.22393,-0.893206
0.14,-1.93252,-1.23248,-0.89959
0.141,-1.94537,-1.24103,-0.905976
0.142,-1.95822,-1.24958,-0.912364
0.143,-1.97107,-1.25814,-0.918747
0.144,-1.98392,-1.26669,-0.925128
0.145,-1.99678,-1.27525,-0.931509
0.146,-2.00964,-1.28382,-0.937891
0.147,-2.0225,-1.29238,-0.944275
0.148,-2.03536,-1.30094,-0.95066
0.149,-2.04823,-1.30951,-0.957047
0.15,-2.06109,-1.31808,-0.963435
0.151,-2.07396,-1.32665,-0.969825
0.152,-2.08683,-1.33522,-0.976216
0.153,-2.0997,-1.34379,-0.982608
0.154,-2.11257,-1.35237,-0.989002
0.155,-2.12544,-1.36094,-0.995397
0.156,-2.13832,-1.36952,-1.00179
0.157,-2.15119,-1.3781,-1.00819
0.158,-2.16407,-1.38668,-1.01458
0.159,-2.17694,-1.39526,-1.02097
0.16,-2.18982,-1.40384,-1.02735
0.161,-2.2027,-1.41243,-1.03374
0.162,-2.21558,-1.42101,-1.04013
0.163,-2.22846,-1.4296,-1.04651
0.164,-2.24134,-1.43819,-1.0529
0.165,-2.25422,-1.44678,-1.0593
0.166,-2.2671,-1.45536,-1.06569
0.167,-2.27998,-1.46395,-1.07209
0.168,-2.29287,-1.47253,-1.07849
0.169,-2.30575,-1.48111,-1.08489
0.17,-2.31864,-1.4897,-1.0913
0.171,-2.33152,-1.49829,-1.0977
0.172,-2.34441,-1.50688,-1.10411
0.173,-2.3573,-1.51546,-1.11052
0.174,-2.37018,-1.52405,-1.11693
0.175,-2.38307,-1.53264,-1.12334
0.176,-2.39596,-1.54124,-1.12975
0.177,-2.40885,-1.54983,-1.13616
0.178,-2.42174,-1.55842,-1.14257
0.179,-2.43462,-1.56703,-1.14898
0.18,-2.44751,-1.57563,-1.1554
0.181,-2.4604,-1.58424,-1.16181
0.182,-2.4733,-1.59284,-1.16823
0.183,-2.48619,-1.60145,-1.17464
0.184,-2.49908,-1.61006,-1.18106
0.185,-2.51198,-1.61867,-1.18747
0.186,-2.52487,-1.62728,-1.19389
0.187,-2.53777,-1.63589,-1.20031
0.188,-2.55067,-1.6445,-1.20673
0.189,-2.56357,-1.65312,-1.21314
0.19,-2.57647,-1.66173,-1.21956
0.191,-2.58937,-1.67035,-1.22598
0.192,-2.60228,-1.67897,-1.2324
0.193,-2.61518,-1.68758,-1.23882
0.194,-2.62809,-1.6962,-1.24524
0.195,-2.64099,-1.70483,-1.25166
0.196,-2.6539,-1.71345,-1.25808
0.197,-2.66681,-1.72207,-1.26451
0.198,-2.67973,-1.7307,-1.27093
0.199,-2.69264,-1.73932,-1.27735
0.2,-2.70556,-1.74795,-1.28377
0.201,-2.71847,-1.75658,-1.2902
0.202,-2.73139,-1.76521,-1.29662
0.203,-2.74431,-1.77385,-1.30305
0.204,-2.75724,-1.78248,-1.30947
0.205,-2.77016,-1.79112,-1.3159
0.206,-2.78309,-1.79976,-1.32232
0.207,-2.79601,-1.80839,-1.32875
0.208,-2.80894,-1.81703,-1.33518
0.209,-2.82188,-1.82567,-1.3416
0.21,-2.83482,-1.83431,-1.34803
0.211,-2.84775,-1.84296,-1.35446
0.212,-2.86069,-1.85161,-1.36089
0.213,-2.87363,-1.86026,-1.36731
0.214,-2.88658,-1.86892,-1.37374
0.215,-2.89952,-1.87757,-1.38017
0.216,-2.91247,-1.88623,-1.3866
0.217,-2.92541,-1.89489,-1.39303
0.218,-2.93836,-1.90355,-1.39946
0.219,-2.95131,-1.91221,-1.40589
0.22,-2.96427,-1.92088,-1.41232
0.221,-2.97722,-1.92954,-1.41875
0.222,-2.99018,-1.9382,-1.42519
0.223,-3.00314,-1.94686,-1.43162
0.224,-3.0161,-1.95553,-1.43805
0.225,-3.02906,-1.9642,-1.44448
0.226,-3.04202,-1.97288,-1.45091
0.227,-3.05499,-1.98156,-1.45735
0.228,-3.06796,-1.99025,-1.46378
0.229,-3.08093,-1.99893,-1.47021
0.23,-3.0939,-2.00761,-1.47665
0.231,-3.10687,-2.01626,-1.48308
0.232,-3.11985,-2.02491,-1.48952
0.233,-3.13282,-2.03355,-1.49595
0.234,-3.1458,-2.04219,-1.50239
0.235,-3.15878,-2.05083,-1.50882
0.236,-3.17176,-2.05947,-1.51526
0.237,-3.18474,-2.06812,-1.52169
0.238,-3.19772,-2.07677,-1.52813
0.239,-3.21071,-2.08542,-1.53457
0.24,-3.22369,-2.09408,-1.54101
0.241,-3.23668,-2.10274,-1.54744
0.242,-3.24967,-2.11142,-1.55388
0.243,-3.26267,-2.12009,-1.56032
0.244,-3.27566,-2.12877,-1.56676
0.245,-3.28866,-2.13746,-1.5732
0.246,-3.30165,-2.14615,-1.57963
0.247,-3.31465,-2.15484,-1.58607
0.248,-3.32766,-2.16353,-1.59251
0.249,-3.34066,-2.17223,-1.59895
0.25,-3.35366,-2.18093,-1.60539
0.251,-3.36667,-2.18963,-1.61183
0.252,-3.37967,-2.19833,-1.61827
0.253,-3.39268,-2.20704,-1.62472
0.254,-3.4057,-2.21574,-1.63116
0.255,-3.41871,-2.22445,-1.6376
0.256,-3.43172,-2.23316,-1.64404
0.257,-3.44474,-2.24187,-1.65048
0.258,-3.45776,-2.25058,-1.65693
0.259,-3.47077,-2.25929,-1.66337
0.26,-3.4838,-2.26801,-1.66981
0.261,-3.49682,-2.27672,-1.67626
0.262,-3.50984,-2.28544,-1.6827
0.263,-3.52286,-2.29415,-1.68915
0.264,-3.53589,-2.30287,-1.69559
0.265,-3.54891,-2.31159,-1.70204
0.266,-3.56194,-2.32031,-1.70848
0.267,-3.57497,-2.32903,-1.71493
0.268,-3.588,-2.33775,-1.72138
0.269,-3.60102,-2.34647,-1.72782
0.27,-3.61405,-2.35519,-1.73427
0.271,-3.62708,-2.36391,-1.74072
0.272,-3.6401,-2.37264,-1.74717
0.273,-3.65313,-2.38136,-1.75361
0.274,-3.66615,-2.39009,-1.76006
0.275,-3.67918,-2.39881,-1.76651
0.276,-3.69219,-2.40754,-1.77296
0.277,-3.7052,-2.41626,-1.77941
0.278,-3.71821,-2.42499,-1.78586
0.279,-3.73119,-2.43372,-1.79231
0.28,-3.74416,-2.44244,-1.79876
0.281,-3.75713,-2.45117,-1.80521
0.282,-3.77009,-2.4599,-1.81152
0.283,-3.78305,-2.46863,-1.81733
0.284,-3.79601,-2.47736,-1.82235
0.285,-3.80897,-2.48609,-1.82647
0.286,-3.8219,-2.49481,-1.82967
0.287,-3.83482,-2.50354,-1.83193
0.288,-3.84773,-2.51226,-1.8333
0.289,-3.86059,-2.52098,-1.83378
0.29,-3.87337,-2.52951,-1.83341
0.291,-3.88602,-2.53663,-1.83223
0.292,-3.89859,-2.54153,-1.83027
0.293,-3.91107,-2.54415,-1.82751
0.294,-3.92299,-2.54449,-1.82399
0.295,-3.93306,-2.54276,-1.8197
0.296,-3.93867,-2.53913,-1.81465
0.297,-3.93935,-2.5338,-1.80891
0.298,-3.93575,-2.52691,-1.80259
0.299,-3.92826,-2.51853,-1.79579
0.3,-3.91748,-2.5088,-1.78858
0.301,-3.90386,-2.49784,-1.78098
0.302,-3.88779,-2.48574,-1.77297
0.303,-3.86957,-2.4726,-1.76457
0.304,-3.84948,-2.45851,-1.75577
0.305,-3.8278,-2.44355,-1.74658
0.306,-3.80477,-2.42783,-1.73704
0.307,-3.78063,-2.41142,-1.72718
0.308,-3.75555,-2.39439,-1.71703
0.309,-3.7297,-2.37678,-1.70657
0.31,-3.70319,-2.35863,-1.69581
0.311,-3.67617,-2.34001,-1.6848
0.312,-3.64875,-2.32097,-1.67358
0.313,-3.62103,-2.30159,-1.66213
0.314,-3.59308,-2.28194,-1.65042
0.315,-3.56498,-2.26206,-1.63849
0.316,-3.53677,-2.24201,-1.62642
0.317,-3.50851,-2.22183,-1.61422
0.318,-3.48018,-2.20154,-1.60186
0.319,-3.45171,-2.18112,-1.58933
0.32,-3.42313,-2.16062,-1.5767
0.321,-3.39451,-2.14008,-1.56403
0.322,-3.36595,-2.11954,-1.55131
0.323,-3.33751,-2.09905,-1.5385
0.324,-3.30927,-2.07864,-1.52565
0.325,-3.28125,-2.05833,-1.51278
0.326,-3.25348,-2.03815,-1.49994
0.327,-3.22601,-2.01808,-1.48706
0.328,-3.19885,-1.9981,-1.47418
0.329,-3.172,-1.97822,-1.46133
0.33,-3.14549,-1.95848,-1.44852
0.331,-3.11929,-1.93889,-1.43575
0.332,-3.0934,-1.91949,-1.42298
0.333,-3.06779,-1.9003,-1.41026
0.334,-3.04247,-1.88134,-1.39762
0.335,-3.01742,-1.86261,-1.38505
0.336,-2.99253,-1.8441,-1.3725
0.337,-2.96779,-1.82577,-1.36002
0.338,-2.94323,-1.80763,-1.34762
0.339,-2.91887,-1.78966,-1.33533
0.34,-2.89475,-1.77188,-1.32307
0.341,-2.87088,-1.75431,-1.31089
0.342,-2.84727,-1.73696,-1.2988
0.343,-2.82395,-1.71985,-1.28682
0.344,-2.80093,-1.70298,-1.2749
0.345,-2.77823,-1.68636,-1.26306
0.346,-2.75586,-1.66995,-1.25131
0.347,-2.7338,-1.65372,-1.23968
0.348,-2.71206,-1.63766,-1.22814
0.349,-2.69062,-1.62178,-1.21666
0.35,-2.66948,-1.60606,-1.20527
0.351,-2.6486,-1.59051,-1.194
0.352,-2.62796,-1.57515,-1.18284
0.353,-2.60757,-1.56,-1.17174
0.354,-2.58739,-1.54506,-1.16072
0.355,-2.56743,-1.53032,-1.14981
0.356,-2.54767,-1.51581,-1.13903
0.357,-2.52811,-1.50147,-1.12835
0.358,-2.50871,-1.48729,-1.11773
0.359,-2.48945,-1.47323,-1.10719
0.36,-2.47035,-1.4593,-1.09675
0.361,-2.4514,-1.4455,-1.08644
0.362,-2.4326,-1.43186,-1.07623
0.363,-2.41396,-1.41838,-1.06609
0.364,-2.39549,-1.40505,-1.05603
0.365,-2.37717,-1.3919,-1.04609
0.366,-2.35901,-1.37891,-1.03629
0.367,-2.34105,-1.36609,-1.02658
0.368,-2.32329,-1.35343,-1.01695
0.369,-2.30574,-1.34092,-1.00741
0.37,-2.28839,-1.32855,-0.997981
0.371,-2.27125,-1.31629,-0.988676
0.372,-2.25432,-1.3041,-0.979496
0.373,-2.23758,-1.29199,-0.970389
0.374,-2.22104,-1.27997,-0.961362
0.375,-2.20468,-1.26806,-0.952449
0.376,-2.18851,-1.25626,-0.943661
0.377,-2.1725,-1.24458,-0.935002
0.378,-2.15665,-1.23304,-0.926452
0.379,-2.14097,-1.22163,-0.917985
0.38,-2.12544,-1.21033,-0.909607
0.381,-2.11007,-1.19915,-0.901331
0.382,-2.09483,-1.18809,-0.893172
0.383,-2.07973,-1.17713,-0.885132
0.384,-2.06478,-1.16626,-0.877186
0.385,-2.04996,-1.15548,-0.869321
0.386,-2.03528,-1.14478,-0.861538
0.387,-2.0207,-1.13416,-0.853849
0.388,-2.00622,-1.12364,-0.846264
0.389,-1.99183,-1.11323,-0.838786
0.39,-1.97752,-1.10292,-0.831409
0.391,-1.96329,-1.09274,-0.824104
0.392,-1.94915,-1.08268,-0.816879
0.393,-1.9351,-1.07274,-0.809746
0.394,-1.92114,-1.06292,-0.802703
0.395,-1.9073,-1.05321,-0.795759
0.396,-1.89358,-1.0436,-0.78892
0.397,-1.88,-1.03409,-0.782158
0.398,-1.86654,-1.02466,-0.775466
0.399,-1.85322,-1.01536,-0.768851
0.4,-1.84003,-1.00615,-0.762315
0.401,-1.82698,-0.997029,-0.755867
0.402,-1.81406,-0.987999,-0.749518
0.403,-1.80128,-0.979043,-0.743258
0.404,-1.78863,-0.970174,-0.737077
0.405,-1.7761,-0.961408,-0.730965
0.406,-1.7637,-0.952734,-0.724916
0.407,-1.75141,-0.944155,-0.71894
0.408,-1.73923,-0.935684,-0.713042
0.409,-1.72717,-0.927314,-0.707228
0.41,-1.71521,-0.91906,-0.701499
0.411,-1.70335,-0.91092,-0.695848
0.412,-1.69157,-0.902875,-0.690266
0.413,-1.67987,-0.894929,-0.684738
0.414,-1.66824,-0.887081,-0.679274
0.415,-1.6567,-0.879303,-0.673873
0.416,-1.64523,-0.871594,-0.668543
0.417,-1.63381,-0.863967,-0.663287
0.418,-1.62245,-0.856398,-0.658101
0.419,-1.61114,-0.848877,-0.652993
0.42,-1.59989,-0.841432,-0.647939
0.421,-1.58869,-0.834053,-0.642939
0.422,-1.57754,-0.82675,-0.637982
0.423,-1.56643,-0.81953,-0.633082
0.424,-1.55535,-0.812417,-0.628233
0.425,-1.54429,-0.805384,-0.623451
0.426,-1.53326,-0.798437,-0.618723
0.427,-1.52225,-0.791603,-0.614065
0.428,-1.51129,-0.78486,-0.609458
0.429,-1.50038,-0.778193,-0.604901
0.43,-1.48953,-0.771614,-0.600377
0.431,-1.47876,-0.765137,-0.595898
0.432,-1.46807,-0.75873,-0.591459
0.433,-1.45746,-0.752375,-0.587071
0.434,-1.44692,-0.746093,-0.582733
0.435,-1.43645,-0.739868,-0.578446
0.436,-1.42607,-0.733675,-0.574221
0.437,-1.41578,-0.727513,-0.570047
0.438,-1.40557,-0.721402,-0.565922
0.439,-1.39543,-0.71536,-0.561829
0.44,-1.38538,-0.709348,-0.557786
0.441,-1.37541,-0.703387,-0.553779
0.442,-1.36552,-0.697494,-0.549822
0.443,-1.35572,-0.691679,-0.545914
0.444,-1.34599,-0.685911,-0.542054
0.445,-1.33635,-0.680217,-0.538259
0.446,-1.32679,-0.674607,-0.534509
0.447,-1.31731,-0.669103,-0.530814
0.448,-1.30791,-0.663665,-0.527155
0.449,-1.29857,-0.658306,-0.523535
0.45,-1.28929,-0.653028,-0.519961
0.451,-1.28009,-0.647837,-0.516419
0.452,-1.27095,-0.642696,-0.512919
0.453,-1.26186,-0.637614,-0.509446
0.454,-1.25285,-0.632585,-0.506014
0.455,-1.24389,-0.627622,-0.50263
0.456,-1.23497,-0.622716,-0.499279
0.457,-1.22612,-0.617837,-0.495971
0.458,-1.21732,-0.61301,-0.492693
0.459,-1.20857,-0.608208,-0.489446
0.46,-1.19984,-0.603437,-0.486238
0.461,-1.19116,-0.598694,-0.483055
0.462,-1.18252,-0.593989,-0.479903
0.463,-1.17392,-0.58932,-0.47678
0.464,-1.16535,-0.584694,-0.473682
0.465,-1.15682,-0.580145,-0.470624
0.466,-1.14832,-0.575635,-0.467609
0.467,-1.13985,-0.571205,-0.464634
0.468,-1.13144,-0.566825,-0.461698
0.469,-1.12305,-0.562502,-0.458793
0.47,-1.11469,-0.558239,-0.455921
0.471,-1.10641,-0.554032,-0.453085
0.472,-1.09818,-0.549883,-0.450279
0.473,-1.09004,-0.545781,-0.447505
0.474,-1.08196,-0.541749,-0.444756
0.475,-1.07394,-0.537778,-0.442029
0.476,-1.06598,-0.533851,-0.439329
0.477,-1.05808,-0.529978,-0.436668
0.478,-1.05025,-0.52613,-0.43404
0.479,-1.0425,-0.522305,-0.431449
0.48,-1.03484,-0.518518,-0.428888
0.481,-1.02723,-0.514754,-0.426356
0.482,-1.01969,-0.511016,-0.423853
0.483,-1.01224,-0.507285,-0.42138
0.484,-1.00486,-0.503571,-0.418939
0.485,-0.99757,-0.499921,-0.416525
0.486,-0.99034,-0.49629,-0.41413
0.487,-0.983147,-0.492699,-0.411753
0.488,-0.976005,-0.489113,-0.409394
0.489,-0.968933,-0.485531,-0.407052
0.49,-0.961921,-0.481989,-0.404747
0.491,-0.954967,-0.478476,-0.402467
0.492,-0.948057,-0.475006,-0.400212
0.493,-0.94122,-0.471557,-0.397975
0.494,-0.934451,-0.468133,-0.395762
0.495,-0.927727,-0.46478,-0.39357
0.496,-0.921081,-0.461504,-0.391399
0.497,-0.914488,-0.458292,-0.389259
0.498,-0.907975,-0.455123,-0.387138
0.499,-0.901496,-0.451972,-0.385024
0.5,-0.895059,-0.448859,-0.382924
0.501,-0.888663,-0.445803,-0.380838
0.502,-0.882299,-0.442792,-0.378766
0.503,-0.875989,-0.439824,-0.376711
0.504,-0.86972,-0.436878,-0.374689
0.505,-0.863488,-0.433954,-0.372693
0.506,-0.857269,-0.431069,-0.370709
0.507,-0.851071,-0.42826,-0.368747
0.508,-0.844918,-0.425496,-0.366805
0.509,-0.838819,-0.422756,-0.36488
0.51,-0.832741,-0.420012,-0.36297
0.511,-0.826734,-0.417277,-0.361095
0.512,-0.820788,-0.414564,-0.359242
0.513,-0.814877,-0.41188,-0.357396
0.514,-0.808968,-0.409224,-0.355563
0.515,-0.803079,-0.406569,-0.353747
0.516,-0.797229,-0.403917,-0.351947
0.517,-0.791408,-0.401272,-0.350154
0.518,-0.785619,-0.398667,-0.348395
0.519,-0.779884,-0.396123,-0.346663
0.52,-0.77418,-0.393622,-0.344948
0.521,-0.768484,-0.391111,-0.34324
0.522,-0.762809,-0.388615,-0.341556
0.523,-0.757167,-0.38614,-0.339889
0.524,-0.751564,-0.383705,-0.338233
0.525,-0.746049,-0.38132,-0.336592
0.526,-0.740573,-0.378969,-0.334985
0.527,-0.735206,-0.376637,-0.333404
0.528,-0.729934,-0.374335,-0.331826
0.529,-0.724672,-0.372061,-0.330259
0.53,-0.719445,-0.369848,-0.328709
0.531,-0.714255,-0.36772,-0.327172
0.532,-0.709107,-0.365627,-0.325639
0.533,-0.704017,-0.363546,-0.324123
0.534,-0.698981,-0.361487,-0.322639
0.535,-0.694026,-0.359449,-0.321175
0.536,-0.689126,-0.357441,-0.319718
0.537,-0.68426,-0.355482,-0.318277
0.538,-0.679434,-0.35355,-0.316862
0.539,-0.674643,-0.351629,-0.315464
0.54,-0.669882,-0.34972,-0.314077
0.541,-0.665165,-0.347823,-0.312709
0.542,-0.660523,-0.345937,-0.311377
0.543,-0.655951,-0.344116,-0.310068
0.544,-0.651497,-0.342355,-0.308765
0.545,-0.647118,-0.340586,-0.307473
0.546,-0.642774,-0.338821,-0.306203
0.547,-0.638463,-0.337061,-0.304949
0.548,-0.634191,-0.335305,-0.303701
0.549,-0.629954,-0.333567,-0.30246
0.55,-0.625757,-0.331869,-0.301247
0.551,-0.621617,-0.330174,-0.300061
0.552,-0.617513,-0.328489,-0.29888
0.553,-0.613485,-0.326809,-0.297707
0.554,-0.609503,-0.325136,-0.296548
0.555,-0.605549,-0.323477,-0.295409
0.556,-0.60162,-0.321912,-0.294283
0.557,-0.597715,-0.320371,-0.293164
0.558,-0.593835,-0.318845,-0.292055
0.559,-0.589978,-0.317333,-0.290977
0.56,-0.586147,-0.315837,-0.289922
0.561,-0.582368,-0.314357,-0.28887
0.562,-0.578645,-0.312917,-0.287825
0.563,-0.57505,-0.31152,-0.286791
0.564,-0.57152,-0.310142,-0.285774
0.565,-0.568009,-0.308783,-0.284762
0.566,-0.564513,-0.307441,-0.283751
0.567,-0.561031,-0.306109,-0.282743
0.568,-0.557565,-0.304794,-0.281756
0.569,-0.554114,-0.303567,-0.280791
0.57,-0.55068,-0.302373,-0.279822
0.571,-0.547274,-0.301192,-0.278856
0.572,-0.543901,-0.300021,-0.277895
0.573,-0.540596,-0.298862,-0.276952
0.574,-0.537319,-0.297715,-0.276015
0.575,-0.534068,-0.296584,-0.27508
0.576,-0.530836,-0.295497,-0.274149
0.577,-0.527615,-0.294425,-0.273233
0.578,-0.524407,-0.293362,-0.272345
0.579,-0.521213,-0.292305,-0.271458
0.58,-0.518035,-0.291254,-0.270574
0.581,-0.514859,-0.290208,-0.269693
0.582,-0.511738,-0.289182,-0.268824
0.583,-0.50877,-0.288236,-0.267965
0.584,-0.505867,-0.287299,-0.267106
0.585,-0.502981,-0.286366,-0.266248
0.586,-0.500107,-0.285434,-0.26539
0.587,-0.497245,-0.284505,-0.264563
0.588,-0.494392,-0.283579,-0.263738
0.589,-0.491553,-0.282671,-0.26291
0.59,-0.488729,-0.281795,-0.262081
0.591,-0.485903,-0.280925,-0.261255
0.592,-0.483142,-0.280059,-0.260441
0.593,-0.480443,-0.279195,-0.259627
0.594,-0.477789,-0.278335,-0.258814
0.595,-0.475164,-0.277472,-0.258004
0.596,-0.47256,-0.276688,-0.25722
0.597,-0.469976,-0.275942,-0.25645
0.598,-0.467412,-0.275201,-0.255684
0.599,-0.464868,-0.274466,-0.254922
0.6,-0.462345,-0.273738,-0.254167
0.601,-0.459801,-0.273018,-0.253433
0.602,-0.457286,-0.272313,-0.252704
0.603,-0.45494,-0.271653,-0.251982
0.604,-0.452687,-0.27101,-0.251265
0.605,-0.450509,-0.270378,-0.250569
0.606,-0.448363,-0.269756,-0.2499
0.607,-0.446244,-0.269146,-0.249236
0.608,-0.444145,-0.268532,-0.248578
0.609,-0.442067,-0.267977,-0.247926
0.61,-0.440007,-0.267489,-0.247287
0.611,-0.437947,-0.267013,-0.246655
0.612,-0.435903,-0.266546,-0.246022
0.613,-0.433915,-0.266088,-0.245389
0.614,-0.431994,-0.265638,-0.244755
0.615,-0.430111,-0.265189,-0.244151
0.616,-0.428268,-0.264774,-0.243544
0.617,-0.426451,-0.264389,-0.242934
0.618,-0.424655,-0.264015,-0.24232
0.619,-0.422877,-0.263649,-0.241708
0.62,-0.421117,-0.263289,-0.2411
0.621,-0.419371,-0.262932,-0.240484
0.622,-0.417595,-0.262572,-0.23986
0.623,-0.415835,-0.262256,-0.239226
0.624,-0.414128,-0.262001,-0.238618
0.625,-0.412514,-0.261758,-0.238002
0.626,-0.410982,-0.26152,-0.237379
0.627,-0.409533,-0.261285,-0.236754
0.628,-0.408132,-0.261053,-0.236138
0.629,-0.406753,-0.260816,-0.235527
0.63,-0.405385,-0.260604,-0.234924
0.631,-0.404021,-0.260414,-0.234336
0.632,-0.402665,-0.260239,-0.233797
0.633,-0.401306,-0.260066,-0.233287
0.634,-0.399962,-0.259897,-0.232798
0.635,-0.398636,-0.259723,-0.232326
0.636,-0.397366,-0.259542,-0.231874
0.637,-0.39612,-0.259398,-0.231447
0.638,-0.394915,-0.259298,-0.231031
0.639,-0.393736,-0.259228,-0.230626
0.64,-0.392583,-0.25916,-0.230231
0.641,-0.391445,-0.259096,-0.229865
0.642,-0.390318,-0.259029,-0.229519
0.643,-0.389201,-0.258961,-0.229181
0.644,-0.388066,-0.258915,-0.228849
0.645,-0.386916,-0.258886,-0.228526
0.646,-0.385771,-0.258876,-0.228213
0.647,-0.384634,-0.25887,-0.227907
0.648,-0.383594,-0.258867,-0.227603
0.649,-0.382575,-0.25885,-0.227301
0.65,-0.381598,-0.258847,-0.227001
0.651,-0.380707,-0.258871,-0.22672
0.652,-0.379872,-0.258941,-0.226456
0.653,-0.379055,-0.259038,-0.226194
0.654,-0.378246,-0.25914,-0.225934
0.655,-0.377442,-0.259243,-0.225676
0.656,-0.376619,-0.259343,-0.225425
0.657,-0.375801,-0.259453,-0.225185
0.658,-0.374988,-0.259579,-0.224948
0.659,-0.374182,-0.259724,-0.224712
0.66,-0.373431,-0.259884,-0.224479
0.661,-0.372691,-0.260046,-0.224254
0.662,-0.371967,-0.260202,-0.224053
0.663,-0.37128,-0.260353,-0.223854
0.664,-0.370619,-0.260527,-0.223657
0.665,-0.369976,-0.260716,-0.223461
0.666,-0.369343,-0.260941,-0.223268
0.667,-0.368685,-0.261195,-0.22309
0.668,-0.368015,-0.261452,-0.222915
0.669,-0.36735,-0.261707,-0.222743
0.67,-0.36669,-0.261961,-0.222574
0.671,-0.366068,-0.262224,-0.222408
0.672,-0.365522,-0.262498,-0.222272
0.673,-0.364986,-0.262782,-0.222141
0.674,-0.364472,-0.263086,-0.222014
0.675,-0.36404,-0.263394,-0.22189
0.676,-0.36368,-0.263693,-0.221768
0.677,-0.363351,-0.263989,-0.221661
0.678,-0.363024,-0.264301,-0.221562
0.679,-0.36269,-0.264631,-0.221465
0.68,-0.362362,-0.264971,-0.221373
0.681,-0.36204,-0.265355,-0.22128
0.682,-0.361725,-0.265747,-0.221206
0.683,-0.361447,-0.266136,-0.22115
0.684,-0.361196,-0.266523,-0.221098
0.685,-0.360955,-0.266917,-0.221048
0.686,-0.360728,-0.267324,-0.221
0.687,-0.360535,-0.267735,-0.220955
0.688,-0.360375,-0.268165,-0.220922
0.689,-0.360227,-0.268603,-0.220895
0.69,-0.36005,-0.26903,-0.220869
0.691,-0.359882,-0.269458,-0.220844
0.692,-0.359721,-0.269906,-0.220817
0.693,-0.359566,-0.270368,-0.220803
0.694,-0.359417,-0.27084,-0.220807
0.695,-0.35937,-0.271358,-0.220813
0.696,-0.359332,-0.27188,-0.220819
0.697,-0.359304,-0.2724,-0.220826
0.698,-0.359304,-0.272923,-0.220833
0.699,-0.359357,-0.273461,-0.220848
0.7,-0.359494,-0.274002,-0.220869
0.701,-0.359655,-0.274557,-0.220891
0.702,-0.359819,-0.275126,-0.220912
0.703,-0.359991,-0.275687,-0.22093
0.704,-0.360169,-0.276249,-0.220956
0.705,-0.360353,-0.276837,-0.221002
0.706,-0.36054,-0.277432,-0.221051
0.707,-0.360765,-0.27804,-0.221102
0.708,-0.361007,-0.278693,-0.221151
0.709,-0.361255,-0.279343,-0.221202
0.71,-0.36151,-0.279995,-0.221259
0.711,-0.361778,-0.280658,-0.221325
0.712,-0.362066,-0.281327,-0.221392
0.713,-0.362356,-0.282001,-0.22146
0.714,-0.362649,-0.282689,-0.221525
0.715,-0.362953,-0.283373,-0.221599
0.716,-0.363263,-0.284057,-0.22169
0.717,-0.363578,-0.284761,-0.221788
0.718,-0.363897,-0.285471,-0.221887
0.719,-0.364229,-0.286185,-0.221986
0.72,-0.364637,-0.286936,-0.222087
0.721,-0.365048,-0.287689,-0.222193
0.722,-0.365462,-0.288441,-0.22231
0.723,-0.365882,-0.289201,-0.222427
0.724,-0.366313,-0.289963,-0.222546
0.725,-0.366772,-0.290724,-0.22266
0.726,-0.367281,-0.29149,-0.222784
0.727,-0.367829,-0.292257,-0.222919
0.728,-0.368391,-0.293022,-0.223065
0.729,-0.368959,-0.293803,-0.223212
0.73,-0.369529,-0.294588,-0.223359
0.731,-0.370102,-0.29537,-0.223505
0.732,-0.370677,-0.296178,-0.223657
0.733,-0.371282,-0.296996,-0.223816
0.734,-0.371901,-0.297811,-0.223978
0.735,-0.372522,-0.298631,-0.224139
0.736,-0.373146,-0.299453,-0.224297
0.737,-0.373775,-0.300273,-0.224461
0.738,-0.374399,-0.301088,-0.224635
0.739,-0.37501,-0.301911,-0.224821
0.74,-0.375644,-0.302734,-0.225008
0.741,-0.376297,-0.303566,-0.225193
0.742,-0.376958,-0.304405,-0.225379
0.743,-0.377626,-0.305242,-0.225569
0.744,-0.378296,-0.306082,-0.225766
0.745,-0.37897,-0.306947,-0.225965
0.746,-0.379676,-0.307815,-0.226163
0.747,-0.380426,-0.308684,-0.226358
0.748,-0.381177,-0.309559,-0.226562
0.749,-0.381931,-0.310433,-0.226776
0.75,-0.382687,-0.311301,-0.227
0.751,-0.383447,-0.312174,-0.227223
0.752,-0.3842,-0.313054,-0.227445
0.753,-0.384978,-0.313937,-0.22767
0.754,-0.385805,-0.314835,-0.227899
0.755,-0.386676,-0.315732,-0.228136
0.756,-0.387562,-0.316627,-0.228373
0.757,-0.388455,-0.317535,-0.228605
0.758,-0.389352,-0.318463,-0.228844
0.759,-0.390253,-0.319391,-0.229088
0.76,-0.391176,-0.320327,-0.229349
0.761,-0.392118,-0.321265,-0.22961
0.762,-0.393062,-0.322197,-0.229868
0.763,-0.394008,-0.323132,-0.230131
0.764,-0.394945,-0.324079,-0.230397
0.765,-0.395866,-0.325031,-0.230672
0.766,-0.396796,-0.325999,-0.230945
0.767,-0.397737,-0.326968,-0.231216
0.768,-0.398693,-0.327934,-0.231496
0.769,-0.399674,-0.328914,-0.231783
0.77,-0.400661,-0.329915,-0.232085
0.771,-0.40165,-0.33092,-0.232386
0.772,-0.402641,-0.331931,-0.232686
0.773,-0.403684,-0.332939,-0.232992
0.774,-0.404744,-0.333944,-0.233301
0.775,-0.405807,-0.334959,-0.233616
0.776,-0.406871,-0.335982,-0.233928
0.777,-0.40793,-0.337019,-0.234241
0.778,-0.408984,-0.338059,-0.234562
0.779,-0.410044,-0.339095,-0.234892
0.78,-0.411119,-0.340139,-0.235231
0.781,-0.412228,-0.341204,-0.23557
0.782,-0.413385,-0.342276,-0.235911
0.783,-0.414551,-0.343351,-0.236257
0.784,-0.415719,-0.344419,-0.23661
0.785,-0.416887,-0.345487,-0.236967
0.786,-0.418065,-0.346563,-0.237323
0.787,-0.419264,-0.347648,-0.237689
0.788,-0.420462,-0.348741,-0.238063
0.789,-0.42165,-0.34983,-0.238458
0.79,-0.422821,-0.350916,-0.238857
0.791,-0.423993,-0.352016,-0.239264
0.792,-0.425167,-0.353126,-0.239682
0.793,-0.426344,-0.354236,-0.240116
0.794,-0.427528,-0.355336,-0.240554
0.795,-0.42872,-0.356431,-0.241009
0.796,-0.429926,-0.357525,-0.241482
0.797,-0.431141,-0.358625,-0.241968
0.798,-0.432358,-0.359731,-0.242454
0.799,-0.433601,-0.360831,-0.242938
0.8,-0.434875,-0.361926,-0.243419
0.801,-0.436149,-0.363024,-0.243884
0.802,-0.437421,-0.364134,-0.244345
0.803,-0.43868,-0.365246,-0.244799
0.804,-0.439939,-0.366351,-0.245248
0.805,-0.441199,-0.367453,-0.245688
0.806,-0.442459,-0.368552,-0.246124
0.807,-0.443722,-0.369656,-0.246555
0.808,-0.444999,-0.370765,-0.246984
0.809,-0.446306,-0.371868,-0.247406
0.81,-0.447646,-0.372967,-0.247827
0.811,-0.449,-0.374066,-0.248249
0.812,-0.450354,-0.375175,-0.248669
0.813,-0.451721,-0.376285,-0.249097
0.814,-0.453098,-0.37739,-0.249522
0.815,-0.454454,-0.378491,-0.249946
0.816,-0.455805,-0.379589,-0.250371
0.817,-0.457152,-0.380693,-0.250794
0.818,-0.458494,-0.381798,-0.251219
0.819,-0.459833,-0.3829,-0.251642
0.82,-0.461169,-0.383998,-0.252066
0.821,-0.462505,-0.385095,-0.252494
0.822,-0.463842,-0.3862,-0.252922
0.823,-0.465186,-0.387305,-0.253359
0.824,-0.466534,-0.388407,-0.253799
0.825,-0.467891,-0.389507,-0.254239
0.826,-0.469266,-0.390605,-0.254682
0.827,-0.47067,-0.391711,-0.255125
0.828,-0.47207,-0.392817,-0.255569
0.829,-0.473458,-0.393921,-0.256014
0.83,-0.474845,-0.395023,-0.256457
0.831,-0.476228,-0.396127,-0.256905
0.832,-0.477608,-0.397238,-0.257353
0.833,-0.478985,-0.398348,-0.257804
0.834,-0.48036,-0.399457,-0.258261
0.835,-0.481733,-0.400564,-0.258717
0.836,-0.483106,-0.401674,-0.259174
0.837,-0.484488,-0.402788,-0.259631
0.838,-0.485896,-0.403901,-0.260085
0.839,-0.487312,-0.405013,-0.260541
0.84,-0.488747,-0.406122,-0.260996
0.841,-0.490182,-0.407238,-0.261453
0.842,-0.491616,-0.408357,-0.261911
0.843,-0.493047,-0.409475,-0.262367
0.844,-0.494474,-0.410591,-0.26283
0.845,-0.495898,-0.411708,-0.263292
0.846,-0.497319,-0.41283,-0.263754
0.847,-0.498735,-0.413949,-0.264217
0.848,-0.500149,-0.415066,-0.264676
0.849,-0.501559,-0.416181,-0.265136
0.85,-0.502966,-0.417302,-0.265597
0.851,-0.50437,-0.418426,-0.266058
0.852,-0.505774,-0.419549,-0.266521
0.853,-0.50718,-0.420672,-0.266982
0.854,-0.508588,-0.421799,-0.267447
0.855,-0.510014,-0.422928,-0.267915
0.856,-0.511451,-0.424057,-0.268384
0.857,-0.512885,-0.425183,-0.268853
0.858,-0.514316,-0.426313,-0.26932
0.859,-0.515743,-0.427447,-0.269786
0.86,-0.517166,-0.428583,-0.270255
0.861,-0.518586,-0.429717,-0.270723
0.862,-0.520003,-0.430855,-0.271194
0.863,-0.521418,-0.431995,-0.271665
0.864,-0.52283,-0.433134,-0.272135
0.865,-0.524239,-0.434273,-0.272612
0.866,-0.525644,-0.435415,-0.273089
0.867,-0.527045,-0.43656,-0.273567
0.868,-0.52845,-0.437706,-0.274043
0.869,-0.529866,-0.438852,-0.274517
0.87,-0.531286,-0.440001,-0.274994
0.871,-0.532714,-0.441149,-0.275472
0.872,-0.534156,-0.442298,-0.275953
0.873,-0.535595,-0.443447,-0.276433
0.874,-0.537031,-0.444598,-0.276913
0.875,-0.538464,-0.445752,-0.2774
0.876,-0.539893,-0.446906,-0.277888
0.877,-0.541319,-0.448062,-0.27838
0.878,-0.542743,-0.449217,-0.27887
0.879,-0.544167,-0.450373,-0.27936
0.88,-0.54559,-0.451528,-0.279854
0.881,-0.547012,-0.452685,-0.28035
0.882,-0.548431,-0.453843,-0.280847
0.883,-0.54985,-0.455001,-0.281343
0.884,-0.551267,-0.456158,-0.281844
0.885,-0.552681,-0.457314,-0.282349
0.886,-0.554116,-0.458469,-0.282855
0.887,-0.555559,-0.459622,-0.28336
0.888,-0.556996,-0.460776,-0.283864
0.889,-0.558437,-0.461929,-0.28437
0.89,-0.559874,-0.463079,-0.284877
0.891,-0.561307,-0.464227,-0.285386
0.892,-0.562737,-0.465373,-0.285893
0.893,-0.564164,-0.466515,-0.286403
0.894,-0.565588,-0.467653,-0.286916
0.895,-0.566991,-0.468786,-0.287429
0.896,-0.568379,-0.469914,-0.28794
0.897,-0.569758,-0.471038,-0.288448
0.898,-0.571131,-0.472159,-0.288957
0.899,-0.572492,-0.473276,-0.289467
0.9,-0.57385,-0.47439,-0.289975
0.901,-0.575206,-0.475501,-0.290479
0.902,-0.576564,-0.476608,-0.290984
0.903,-0.577936,-0.477711,-0.291491
0.904,-0.579316,-0.478811,-0.291996
0.905,-0.580695,-0.479907,-0.292495
0.906,-0.582082,-0.480998,-0.292991
0.907,-0.583471,-0.482085,-0.293486
0.908,-0.584859,-0.483168,-0.293982
0.909,-0.586245,-0.484247,-0.294474
0.91,-0.587628,-0.485321,-0.294962
0.911,-0.589011,-0.486391,-0.29545
0.912,-0.590392,-0.487455,-0.295938
0.913,-0.591772,-0.488514,-0.296423
0.914,-0.593151,-0.489566,-0.296903
0.915,-0.594529,-0.490612,-0.297379
0.916,-0.595903,-0.491651,-0.297854
0.917,-0.597276,-0.492686,-0.298328
0.918,-0.598646,-0.493716,-0.298797
0.919,-0.60002,-0.494741,-0.299263
0.92,-0.601405,-0.49576,-0.299727
0.921,-0.60279,-0.496775,-0.300192
0.922,-0.604177,-0.497786,-0.300654
0.923,-0.605567,-0.498791,-0.301111
0.924,-0.60696,-0.499792,-0.301565
0.925,-0.608348,-0.500789,-0.302017
0.926,-0.60974,-0.50178,-0.302469
0.927,-0.611133,-0.502767,-0.302918
0.928,-0.612526,-0.50375,-0.303364
0.929,-0.613918,-0.50473,-0.303807
0.93,-0.615307,-0.505705,-0.304251
0.931,-0.616691,-0.506676,-0.304694
0.932,-0.618069,-0.507643,-0.305133
0.933,-0.619445,-0.508606,-0.305569
0.934,-0.62082,-0.509565,-0.306002
0.935,-0.622194,-0.510521,-0.306435
0.936,-0.623568,-0.511473,-0.306866
0.937,-0.624942,-0.512422,-0.307294
0.938,-0.62631,-0.513367,-0.307719
0.939,-0.627683,-0.514309,-0.308145
0.94,-0.62906,-0.515247,-0.308571
0.941,-0.630435,-0.516181,-0.308994
0.942,-0.63181,-0.517112,-0.309414
0.943,-0.633183,-0.518039,-0.309832
0.944,-0.634565,-0.518963,-0.31025
0.945,-0.635951,-0.519884,-0.310666
0.946,-0.637337,-0.520801,-0.311077
0.947,-0.638723,-0.521714,-0.311485
0.948,-0.640107,-0.522624,-0.311894
0.949,-0.64149,-0.52353,-0.312298
0.95,-0.642874,-0.524433,-0.312698
0.951,-0.644257,-0.525332,-0.313092
0.952,-0.645641,-0.526227,-0.313482
0.953,-0.647021,-0.527119,-0.313868
0.954,-0.648406,-0.528007,-0.314247
0.955,-0.649798,-0.528891,-0.31462
0.956,-0.65119,-0.529773,-0.314988
0.957,-0.652582,-0.53065,-0.315349
0.958,-0.653974,-0.531525,-0.3157
0.959,-0.655369,-0.532397,-0.316043
0.96,-0.656766,-0.533265,-0.316376
0.961,-0.658163,-0.534131,-0.316702
0.962,-0.659557,-0.534993,-0.317015
0.963,-0.660953,-0.535849,-0.317317
0.964,-0.662347,-0.536699,-0.317606
0.965,-0.663746,-0.537547,-0.317884
0.966,-0.665147,-0.53839,-0.318149
0.967,-0.666547,-0.539231,-0.318398
0.968,-0.667948,-0.540068,-0.318633
0.969,-0.669349,-0.540901,-0.318851
0.97,-0.67075,-0.541731,-0.319054
0.971,-0.67215,-0.54256,-0.319239
0.972,-0.673549,-0.543387,-0.319407
0.973,-0.674949,-0.544212,-0.319555
0.974,-0.676353,-0.545033,-0.319683
0.975,-0.677756,-0.545852,-0.31979
0.976,-0.679163,-0.546667,-0.319876
0.977,-0.680571,-0.547481,-0.31994
0.978,-0.681973,-0.548293,-0.319979
0.979,-0.683372,-0.549104,-0.319993
0.98,-0.68477,-0.549913,-0.319979
0.981,-0.686168,-0.55072,-0.319937
0.982,-0.687568,-0.551525,-0.319864
0.983,-0.688973,-0.552329,-0.319759
0.984,-0.690378,-0.55313,-0.319619
0.985,-0.691783,-0.55393,-0.319441
0.986,-0.693189,-0.554728,-0.319224
0.987,-0.694595,-0.555523,-0.318966
0.988,-0.696004,-0.556316,-0.318663
0.989,-0.697419,-0.557107,-0.318315
0.99,-0.698835,-0.557895,-0.31792
0.991,-0.700253,-0.558681,-0.317477
0.992,-0.701668,-0.559466,-0.316984
0.993,-0.703084,-0.560248,-0.316442
0.994,-0.7045,-0.561029,-0.31585
0.995,-0.705918,-0.561807,-0.315208
0.996,-0.707342,-0.562583,-0.314517
0.997,-0.708767,-0.563357,-0.313781
0.998,-0.710194,-0.564129,-0.313004
0.999,-0.711621,-0.564899,-0.312192
1,-0.713049,-0.565667,-0.311354


==> Example8_q2q1_obstacle_miehe_shear_stress.csv <==
Time,q2q1_4global,q2q1_5global,q2q1_6global
0,,,
0.0001,,,
0.0002,,,
0.0003,,,
0.0004,,,
0.0005,,,
0.0006,,,
0.0007,,,
0.0008,,,
0.0009,,,
0.001,63.8558,63.7164,63.6468
0.0011,66.8836,66.7606,66.6983
0.0012,72.9591,72.8264,72.7596
0.0013,79.0345,78.8908,78.8193
0.0014,85.1035,84.9513,84.8767
0.0015,91.1639,91.007,90.9314
0.0016,97.2152,97.0581,96.9834
0.0017,103.256,103.102,103.032
0.0018,109.291,109.142,109.077
0.0019,115.319,115.178,115.12
0.002,121.342,121.21,121.16
0.0021,127.358,127.238,127.197
0.0022,133.369,133.262,133.233
0.0023,139.373,139.282,139.265
0.0024,145.369,145.297,145.294
0.0025,151.357,151.306,151.32
0.0026,157.336,157.31,157.341
0.0027,163.306,163.307,163.36
0.0028,169.265,169.298,169.374
0.0029,175.215,175.282,175.384
0.003,181.154,181.26,181.389
0.0031,187.082,187.23,187.39
0.0032,192.998,193.192,193.387
0.0033,198.902,199.147,199.378
0.0034,204.793,205.094,205.364
0.0035,210.671,211.032,211.345
0.0036,216.536,216.962,217.321
0.0037,222.386,222.882,223.29
0.0038,228.221,228.793,229.254
0.0039,234.042,234.694,235.211
0.004,239.846,240.585,241.162
0.0041,245.634,246.465,247.107
0.0042,251.405,252.334,253.044
0.0043,257.158,258.191,258.974
0.0044,262.892,264.037,264.897
0.0045,268.607,269.871,270.812
0.0046,274.303,275.691,276.719
0.0047,279.978,281.499,282.618
0.0048,285.631,287.293,288.508
0.0049,291.262,293.072,294.389
0.005,296.871,298.837,300.261
0.0051,318.071,320.186,321.681
0.0052,324.533,326.513,327.995
0.0053,330.677,332.717,334.252
0.0054,336.736,338.899,340.503
0.0055,342.689,345.059,346.74
0.0056,348.569,351.166,352.965
0.0057,354.417,357.216,359.173
0.0058,360.24,363.242,365.347
0.0059,366.037,369.25,371.498
0.006,371.809,375.243,377.637
0.0061,377.554,381.219,383.765
0.0062,383.271,387.178,389.884
0.0063,388.96,393.12,395.993
0.0064,394.619,399.044,402.091
0.0065,400.248,404.949,408.178
0.0066,405.844,410.835,414.254
0.0067,411.407,416.701,420.317
0.0068,416.936,422.545,426.369
0.0069,422.428,428.368,432.408
0.007,427.883,434.168,438.433
0.0071,433.299,439.945,444.445
0.0072,438.675,445.697,450.443
0.0073,444.007,451.422,456.425
0.0074,449.295,457.121,462.391
0.0075,454.537,462.792,468.341
0.0076,459.729,468.432,474.273
0.0077,464.871,474.042,480.187
0.0078,469.958,479.618,486.082
0.0079,474.989,485.16,491.956
0.008,479.96,490.665,497.809
0.0081,484.867,496.13,503.639
0.0082,489.707,501.554,509.444
0.0083,494.477,506.934,515.222
0.0084,499.17,512.266,520.973
0.0085,503.783,517.547,526.692
0.0086,508.309,522.774,532.379
0.0087,512.742,527.94,538.029
0.0088,517.075,533.042,543.639
0.0089,521.3,538.073,549.205
0.009,525.407,543.025,554.722
0.0091,529.385,547.89,560.183
0.0092,533.223,552.659,565.582
0.0093,536.905,557.318,570.908
0.0094,540.415,561.853,576.151
0.0095,543.732,566.246,581.295
0.0096,546.832,570.473,586.321
0.0097,549.685,574.506,591.204
0.0098,552.257,578.308,595.912
0.0099,554.503,581.834,600.402
0.01,556.369,585.023,604.621
0.0101,557.786,587.8,608.506
0.0102,558.676,590.072,611.989
0.0103,558.949,591.732,615.02
0.0104,558.481,592.679,617.591
0.0105,557.13,592.853,619.733
0.0106,554.753,592.25,621.493
0.0107,551.2,590.94,622.913
0.0108,546.347,589.009,624.107
0.0109,540.156,586.551,625.191
0.011,532.694,583.78,626.171
0.0111,524.137,580.871,626.998
0.0112,514.788,577.826,627.657
0.0113,505.021,574.573,628.188
0.0114,495.031,571.117,628.615
0.0115,484.793,567.498,628.964
0.0116,474.356,563.721,629.227
0.0117,463.847,559.819,629.36
0.0118,453.287,555.819,629.301
0.0119,442.626,551.639,629.108
0.012,431.784,547.232,628.742
0.0121,420.674,542.601,628.172
0.0122,409.249,537.71,627.453
0.0123,397.433,532.567,626.545
0.0124,385.194,527.168,625.443
0.0125,372.482,521.504,624.167
0.0126,359.232,515.601,622.683
0.0127,345.375,509.448,621.023
0.0128,330.812,503.066,619.166
0.0129,315.478,496.434,617.122
0.013,299.417,489.564,614.881
0.0131,282.943,482.459,612.451
0.0132,267.106,475.132,609.83
0.0133,254.164,467.588,607.02
0.0134,246.778,459.84,604.016
0.0135,244.566,451.873,600.837
0.0136,244.754,443.675,597.466
0.0137,245.727,435.246,593.921
0.0138,246.962,426.548,590.182
0.0139,248.3,417.565,586.264
0.014,249.687,408.28,582.173
0.0141,251.098,398.648,577.906
0.0142,252.524,388.616,573.482
0.0143,253.958,378.131,568.894
0.0144,255.396,367.107,564.138
0.0145,256.835,355.444,559.233
0.0146,258.277,343.042,554.185
0.0147,259.721,329.865,548.984
0.0148,261.166,316.138,543.628
0.0149,262.61,302.947,538.139
0.015,264.05,292.82,532.523


==> nuplot_load_displacement_Miehe.csv <==
Time,030_5global,045_5global,049_5global,0499_5global,04999_5global
0,,,,,
0.0001,,,,,
0.0002,,,,,
0.0003,,,,,
0.0004,,,,,
0.0005,,,,,
0.0006,,,,,
0.0007,,,,,
0.0008,,,,,
0.0009,,,,,
0.001,60.6989,60.6989,60.6989,60.6989,60.6989
0.0011,66.7186,66.7186,66.7186,66.7186,66.7186
0.0012,72.7814,72.7814,72.7814,72.7814,72.7814
0.0013,78.8428,78.8428,78.8428,78.8428,78.8428
0.0014,84.8995,84.8995,84.8995,84.8995,84.8995
0.0015,90.9505,90.9505,90.9505,90.9505,90.9505
0.0016,96.9943,96.9943,96.9943,96.9943,96.9943
0.0017,103.035,103.035,103.035,103.035,103.035
0.0018,109.071,109.071,109.071,109.071,109.071
0.0019,115.105,115.105,115.105,115.105,115.105
0.002,121.134,121.134,121.134,121.134,121.134
0.0021,127.16,127.16,127.16,127.16,127.16
0.0022,133.181,133.181,133.181,133.181,133.181
0.0023,139.198,139.198,139.198,139.198,139.198
0.0024,145.209,145.209,145.209,145.209,145.209
0.0025,151.214,151.214,151.214,151.214,151.214
0.0026,157.214,157.214,157.214,157.214,157.214
0.0027,163.207,163.207,163.207,163.207,163.207
0.0028,169.195,169.195,169.195,169.195,169.195
0.0029,175.175,175.175,175.175,175.175,175.175
0.003,181.149,181.149,181.149,181.149,181.149
0.0031,187.116,187.116,187.116,187.116,187.116
0.0032,193.075,193.075,193.075,193.075,193.075
0.0033,199.026,199.026,199.026,199.026,199.026
0.0034,204.969,204.969,204.969,204.969,204.969
0.0035,210.903,210.903,210.903,210.903,210.903
0.0036,216.829,216.829,216.829,216.829,216.829
0.0037,222.746,222.746,222.746,222.746,222.746
0.0038,228.653,228.653,228.653,228.653,228.653
0.0039,234.55,234.55,234.55,234.55,234.55
0.004,240.437,240.437,240.437,240.437,240.437
0.0041,246.313,246.313,246.313,246.313,246.313
0.0042,252.179,252.179,252.179,252.179,252.179
0.0043,258.033,258.033,258.033,258.033,258.033
0.0044,263.875,263.875,263.875,263.875,263.875
0.0045,269.704,269.704,269.704,269.704,269.704
0.0046,275.521,275.521,275.521,275.521,275.521
0.0047,281.325,281.325,281.325,281.325,281.325
0.0048,287.115,287.115,287.115,287.115,287.115
0.0049,292.891,292.891,292.891,292.891,292.891
0.005,298.652,298.652,298.652,298.652,298.652
0.0051,320.009,336.924,344.607,347.175,347.562
0.0052,326.332,343.709,351.593,354.212,354.602
0.0053,332.533,350.264,358.303,360.972,361.369
0.0054,338.712,356.82,365.012,367.735,368.141
0.0055,344.87,363.379,371.728,374.504,374.917
0.0056,350.975,369.929,378.44,381.267,381.688
0.0057,357.024,376.472,385.145,388.025,388.454
0.0058,363.046,383.004,391.844,394.778,395.214
0.0059,369.052,389.52,398.537,401.524,401.968
0.006,375.042,396.025,405.221,408.264,408.716
0.0061,381.015,402.516,411.897,414.997,415.458
0.0062,386.972,408.993,418.559,421.722,422.191
0.0063,392.911,415.457,425.213,428.44,428.917
0.0064,398.832,421.905,431.858,435.15,435.637
0.0065,404.735,428.336,438.495,441.849,442.348
0.0066,410.619,434.749,445.126,448.538,449.048
0.0067,416.482,441.145,451.75,455.221,455.74
0.0068,422.325,447.524,458.367,461.898,462.425
0.0069,428.145,453.884,464.977,468.568,469.104
0.007,433.944,460.225,471.577,475.23,475.776
0.0071,439.718,466.551,478.163,481.887,482.441
0.0072,445.468,472.865,484.738,488.536,489.1
0.0073,451.193,479.166,491.303,495.177,495.751
0.0074,456.89,485.455,497.856,501.803,502.391
0.0075,462.559,491.731,504.396,508.422,509.019
0.0076,468.199,497.993,510.924,515.031,515.638
0.0077,473.807,504.243,517.442,521.629,522.248
0.0078,479.383,510.478,523.947,528.217,528.847
0.0079,484.924,516.698,530.44,534.794,535.436
0.008,490.428,522.905,536.921,541.36,542.015
0.0081,495.894,529.096,543.389,547.916,548.582
0.0082,501.318,535.271,549.843,554.462,555.141
0.0083,506.698,541.431,556.287,560.996,561.688
0.0084,512.031,547.574,562.721,567.521,568.225
0.0085,517.314,553.701,569.145,574.035,574.752
0.0086,522.542,559.81,575.559,580.536,581.268
0.0087,527.711,565.901,581.963,587.027,587.772
0.0088,532.815,571.973,588.356,593.508,594.266
0.0089,537.849,578.026,594.738,599.98,600.751
0.009,542.805,584.06,601.11,606.443,607.227
0.0091,547.675,590.073,607.471,612.897,613.694
0.0092,552.449,596.064,613.82,619.342,620.152
0.0093,557.115,602.033,620.159,625.777,626.601
0.0094,561.658,607.98,626.486,632.202,633.041
0.0095,566.06,613.902,632.802,638.618,639.471
0.0096,570.298,619.799,639.106,645.025,645.892
0.0097,574.344,625.669,645.398,651.421,652.304
0.0098,578.162,631.511,651.678,657.808,658.706
0.0099,581.706,637.325,657.946,664.185,665.098
0.01,584.915,643.107,664.202,670.552,671.481
0.0101,587.715,648.856,670.445,676.909,677.854
0.0102,590.01,654.569,676.676,683.256,684.217
0.0103,591.687,660.245,682.894,689.593,690.571
0.0104,592.634,665.879,689.099,695.92,696.915
0.0105,592.769,671.469,695.291,702.236,703.248
0.0106,592.078,677.009,701.47,708.542,709.572
0.0107,590.647,682.495,707.635,714.838,715.886
0.0108,588.613,687.92,713.786,721.124,722.19
0.0109,586.096,693.275,719.924,727.398,728.484
0.011,583.254,698.55,726.047,733.662,734.767
0.0111,580.193,703.731,732.156,739.916,741.041
0.0112,576.877,708.798,738.251,746.159,747.304
0.0113,573.264,713.726,744.331,752.392,753.557
0.0114,569.425,718.476,750.397,758.614,759.8
0.0115,565.497,722.995,756.447,764.825,766.034
0.0116,561.576,727.198,762.482,771.025,772.256
0.0117,557.57,730.95,768.501,777.215,778.468
0.0118,553.407,734.034,774.504,783.394,784.67
0.0119,549.024,736.096,780.491,789.562,790.862
0.012,544.408,736.664,786.461,795.719,797.044
0.0121,539.572,735.517,792.415,801.866,803.216
0.0122,534.478,733.273,798.351,808.001,809.377
0.0123,529.152,730.679,804.27,814.126,815.528
0.0124,523.574,727.888,810.171,820.24,821.669
0.0125,517.744,724.872,816.053,826.343,827.8
0.0126,511.683,721.939,821.917,832.436,833.92
0.0127,505.378,718.948,827.76,838.518,840.031
0.0128,498.848,715.822,833.583,844.589,846.132
0.0129,492.086,712.499,839.385,850.649,852.222
0.013,485.094,709.012,845.165,856.698,858.303
0.0131,477.873,705.361,850.923,862.737,864.373
0.0132,470.437,701.384,856.656,868.765,870.434
0.0133,462.786,697.163,862.364,874.782,876.485
0.0134,454.924,692.806,868.045,880.789,882.527
0.0135,446.857,688.33,873.698,886.785,888.558
0.0136,438.565,683.633,879.32,892.771,894.58
0.0137,430.034,678.751,884.908,898.746,900.593
0.0138,421.252,673.525,890.459,904.711,906.596
0.0139,412.178,668.004,895.967,910.666,912.59
0.014,402.79,662.19,901.425,916.61,918.575
0.0141,393.055,656.038,906.826,922.543,924.55
0.0142,382.904,649.609,912.158,928.467,930.516
0.0143,372.27,642.857,917.404,934.38,936.473
0.0144,361.066,635.824,922.539,940.284,942.422
0.0145,349.195,628.495,927.522,946.177,948.361
0.0146,336.557,620.879,932.284,952.06,954.292
0.0147,323.175,612.952,936.695,957.935,960.215
0.0148,309.457,604.759,940.488,963.798,966.129
0.0149,296.896,596.328,943.029,969.653,972.034
0.015,288.298,587.647,942.786,975.497,977.932
0.0151,285.031,578.775,938.571,981.332,983.822
0.0152,285.009,569.678,931.423,987.157,989.703
0.0153,,560.394,925.143,992.973,995.577
0.0154,,550.925,919.866,998.78,1001.44
0.0155,,541.223,914.753,1004.58,1007.3
0.0156,,531.355,910.293,1010.37,1013.15
0.0157,,521.26,905.349,1016.15,1019
0.0158,,510.929,901.05,1021.92,1024.83
0.0159,,500.359,896.583,1027.68,1030.66
0.016,,489.462,891.89,1033.43,1036.49
0.0161,,478.234,887.708,1039.17,1042.3
0.0162,,466.548,882.881,1044.91,1048.11
0.0163,,454.34,878.404,1050.63,1053.92
0.0164,,441.556,873.6,1056.35,1059.72
0.0165,,428.004,868.782,1062.06,1065.51
0.0166,,413.571,863.906,1067.76,1071.3
0.0167,,398.055,858.589,1073.45,1077.08
0.0168,,381.33,853.616,1079.14,1082.85
0.0169,,363.793,847.882,1084.81,1088.62
0.017,,347.654,842.354,1090.48,1094.39
0.0171,,338.99,836.454,1096.13,1100.15
0.0172,,338.633,830.392,1101.78,1105.9
0.0173,,,824.194,1107.42,1111.65
0.0174,,,817.629,1113.05,1117.4
0.0175,,,811.027,1118.67,1123.14
0.0176,,,804.014,1124.28,1128.88
0.0177,,,797.06,1129.88,1134.61
0.0178,,,789.6,1135.47,1140.34
0.0179,,,782.276,1141.05,1146.07
0.018,,,774.392,1146.62,1151.79
0.0181,,,766.633,1152.17,1157.51
0.0182,,,758.399,1157.72,1163.23
0.0183,,,750.22,1163.24,1168.94
0.0184,,,741.667,1168.75,1174.65
0.0185,,,733.109,1174.24,1180.36
0.0186,,,724.265,1179.7,1186.07
0.0187,,,715.337,1185.14,1191.78
0.0188,,,706.185,1190.53,1197.48
0.0189,,,696.912,1195.88,1203.18
0.019,,,687.454,1201.17,1208.88
0.0191,,,677.816,1206.35,1214.58
0.0192,,,668.029,1211.38,1220.27
0.0193,,,657.981,1216.14,1225.97
0.0194,,,647.826,1220.34,1231.67
0.0195,,,637.33,1223.1,1237.36
0.0196,,,626.716,1221.21,1243.05
0.0197,,,615.701,1209.29,1248.75
0.0198,,,604.467,1198.31,1254.44
0.0199,,,592.759,1192.86,1260.13
0.02,,,580.688,1184.96,1265.82
0.0201,,,567.884,1177.89,1271.52
0.0202,,,554.457,1174.21,1277.21
0.0203,,,540.045,1168.1,1282.9
0.0204,,,524.593,1160.52,1288.6
0.0205,,,507.556,1156.56,1294.29
0.0206,,,488.943,1151.9,1299.99
0.0207,,,471.578,1145.26,1305.69
0.0208,,,459.076,1141.25,1311.38
0.0209,,,449.715,1136.36,1317.08
0.021,,,442.53,1130.1,1322.79
0.0211,,,436.763,1125.76,1328.49
0.0212,,,431.586,1120.96,1334.19
0.0213,,,426.795,1115.05,1339.9
0.0214,,,424.062,1110.75,1345.61
0.0215,,,422.885,1106.18,1351.32
0.0216,,,422.611,1099.76,1357.03
0.0217,,,,1095.42,1362.74
0.0218,,,,1090.71,1368.46
0.0219,,,,1083.91,1374.18
0.022,,,,1079.15,1379.9
0.0221,,,,1074.15,1385.63
0.0222,,,,1067.64,1391.35
0.0223,,,,1062.33,1397.08
0.0224,,,,1057.1,1402.82
0.0225,,,,1050.64,1408.55
0.0226,,,,1044.85,1414.29
0.0227,,,,1039.34,1420.03
0.0228,,,,1032.63,1425.78
0.0229,,,,1026.5,1431.52
0.023,,,,1020.57,1437.27
0.0231,,,,1013.53,1443.03
0.0232,,,,1007.14,1448.78
0.0233,,,,1000.77,1454.54
0.0234,,,,993.445,1460.3
0.0235,,,,986.75,1466.06
0.0236,,,,979.922,1471.82
0.0237,,,,972.434,1477.59
0.0238,,,,965.436,1483.35
0.0239,,,,958.242,1489.11
0.024,,,,950.659,1494.87
0.0241,,,,943.299,1500.63
0.0242,,,,935.684,1506.38
0.0243,,,,927.939,1512.13
0.0244,,,,920.368,1517.85
0.0245,,,,912.311,1523.56
0.0246,,,,904.198,1529.23
0.0247,,,,896.636,1534.83
0.0248,,,,888.166,1540.32
0.0249,,,,879.626,1545.58
0.025,,,,871.952,1550.29
0.0251,,,,863.094,1553.33
0.0252,,,,854.732,1549.44
0.0253,,,,846.351,1523.79
0.0254,,,,837.121,1517.25
0.0255,,,,828.663,1512.89
0.0256,,,,819.867,1507.56
0.0257,,,,810.296,1494.87
0.0258,,,,800.951,1490.02
0.0259,,,,791.565,1487.62
0.026,,,,781.24,1485.27
0.0261,,,,771.337,1473.5
0.0262,,,,761.026,1469.8
0.0263,,,,749.822,1467.66
0.0264,,,,738.991,1464.64
0.0265,,,,727.301,1454.24
0.0266,,,,714.69,1450.02
0.0267,,,,701.795,1446.76
0.0268,,,,687.503,1442.8
0.0269,,,,671.986,1433.14
0.027,,,,654.556,1429.69
0.0271,,,,634.254,1426.56
0.0272,,,,618.315,1421.95
0.0273,,,,605.618,1413.16
0.0274,,,,595.13,1409.85
0.0275,,,,585.998,1406.17
0.0276,,,,578.127,1400.48
0.0277,,,,571.791,1392.58
0.0278,,,,565.249,1388.95
0.0279,,,,559.404,1385.09
0.028,,,,553.204,1376.98
0.0281,,,,550.867,1370.46
0.0282,,,,550.536,1366.41
0.0283,,,,550.493,1361.68
0.0284,,,,,1352.59
0.0285,,,,,1347.21
0.0286,,,,,1342.65
0.0287,,,,,1335.77
0.0288,,,,,1328.14
0.0289,,,,,1324.23
0.029,,,,,1318.96
0.0291,,,,,1310.05
0.0292,,,,,1303.7
0.0293,,,,,1299.31
0.0294,,,,,1292.07
0.0295,,,,,1283.77
0.0296,,,,,1279.38
0.0297,,,,,1273.23
0.0298,,,,,1263.65
0.0299,,,,,1257.02
0.03,,,,,1251.89
0.0301,,,,,1243.61
0.0302,,,,,1235.16
0.0303,,,,,1230.3
0.0304,,,,,1223.15
0.0305,,,,,1213.12
0.0306,,,,,1206.7
0.0307,,,,,1199.96
0.0308,,,,,1191.18
0.0309,,,,,1183.12
0.031,,,,,1176.67
0.0311,,,,,1169.77
0.0312,,,,,1159.78
0.0313,,,,,1152.38
0.0314,,,,,1145.73
0.0315,,,,,1135.99
0.0316,,,,,1127.41
0.0317,,,,,1120.47
0.0318,,,,,1112.26
0.0319,,,,,1101.92
0.032,,,,,1094.61
0.0321,,,,,1086.59
0.0322,,,,,1076.6
0.0323,,,,,1067.62
0.0324,,,,,1059.5
0.0325,,,,,1051.44
0.0326,,,,,1040.25
0.0327,,,,,1031.46
0.0328,,,,,1022.64
0.0329,,,,,1012.11
0.033,,,,,1001.57
0.0331,,,,,992.125
0.0332,,,,,981.316
0.0333,,,,,969.372
0.0334,,,,,958.276
0.0335,,,,,947.692
0.0336,,,,,933.916
0.0337,,,,,921.037
0.0338,,,,,908.588
0.0339,,,,,893.306
0.034,,,,,875.645
0.0341,,,,,859.847
0.0342,,,,,845.364
0.0343,,,,,831.833
0.0344,,,,,823.014
0.0345,,,,,813.388
0.0346,,,,,806.892
0.0347,,,,,798.829
0.0348,,,,,793.924
0.0349,,,,,785.66
0.035,,,,,781.083
0.0351,,,,,774.762
0.0352,,,,,768.977
0.0353,,,,,762.5
0.0354,,,,,756.784
0.0355,,,,,753.266
0.0356,,,,,752.589
0.0357,,,,,752.362
0.0358,,,,,752.317
0.0359,,,,,752.198

